Soft-Coherent Direct Multipath SLAM

Challenging indoor and urban environments with severe multipath propagation and obstructed line-of-sight degrade classical radio positioning. Multipath-based simultaneous localization and mapping (MP-SLAM) addresses this by building and exploiting propagation maps for robust localization. Emerging distributed multiple-input multiple-output (D-MIMO)/extremely large-scale MIMO (XL-MIMO) infrastructures provide large spatial apertures and high-resolution sensing, especially when phase coherence is maintained across base stations, subarrays, or distributed arrays. We propose a scalable Bayesian direct MP-SLAM method for coherent data fusion in D-MIMO/XL-MIMO systems that jointly infers the environment while performing robust, high-accuracy localization directly from raw radio signals. While commonly used zero-mean Type-II likelihood functions inherently lead to noncoherent processing across distributed arrays and thus to aperture loss, the proposed phase-preserving nonzero-mean Type-II likelihood shares a complex mean across distributed arrays. This enables coherent fusion and preserves the distributed aperture gain, while the variance captures noncoherent signal power. The method is combined with a surface model that enables map-feature fusion across the distributed infrastructure and supports near-field propagation and visibility effects. Bayesian inference is performed using belief propagation by means of the sum-product algorithm on a factor graph with particle-based messages. Parallelizing over particles and arrays, the GPU-accelerated implementation achieves millisecond-level runtimes even in large or distributed infrastructures. Simulation results show that the proposed method achieves performance gains over existing noncoherent methods and approaches the corresponding posterior CRLB, highlighting the potential of coherent processing for high-resolution sensing and localization.

==> figures/data/comp-SNR/SNR-hat-g-s1.dat <==
1	0.864959955215454
2	2.25405478477478
3	4.00921154022217
4	5.09086513519287
5	6.09154939651489
6	7.2017617225647
7	7.99234294891357
8	9.18603897094727
9	9.03160858154297
10	9.71704864501953
11	9.79870700836182
12	10.7141380310059
13	12.4509057998657
14	12.7017583847046
15	11.6834726333618
16	13.7884635925293
17	14.5671520233154
18	15.3724517822266
19	15.3002653121948
20	14.8453378677368
21	14.5204734802246
22	14.0949106216431
23	13.7784900665283
24	13.4383125305176
25	13.1722564697266
26	13.0176916122437
27	12.8430118560791
28	12.3092670440674
29	12.1602973937988
30	11.41783618927
31	10.489520072937
32	10.1113700866699
33	9.77520656585693
34	9.21056175231934
35	8.74280452728271
36	8.27470302581787
37	7.85857772827148
38	7.87166213989258
39	7.59207820892334
40	6.86498546600342
41	6.49489641189575
42	6.08002901077271
43	5.63727760314941
44	5.23534965515137
45	4.7643461227417
46	4.44185352325439
47	4.16457271575928
48	3.88738679885864
49	3.45714521408081
50	3.1126651763916
51	2.37557697296143
52	2.41445112228394
53	1.97577691078186
54	1.88521718978882
55	1.07946968078613
56	1.00657916069031
57	0.524029076099396
58	0.0842892751097679
59	-0.291534781455994
60	-0.465135723352432
61	-0.43189799785614
62	-0.815344154834747
63	-0.76751971244812
64	-1.16437220573425
65	-1.19820535182953
66	-1.16390442848206
67	-1.07664740085602
68	-1.147292137146
69	-1.2196786403656
70	-1.47644329071045
71	-1.56161439418793
72	-1.52993607521057
73	-1.58593487739563
74	-1.83502864837646
75	-1.97754240036011
76	-2.24850344657898
77	-2.49337697029114
78	-2.50202870368958
79	-2.83784246444702
80	-2.91629028320312
81	-3.12788701057434
82	-3.2880277633667
83	-3.03842782974243
84	-3.34773969650269
85	-3.49972200393677
86	-3.5512318611145
87	-3.50224876403809
88	-3.50234389305115
89	-3.72855186462402
90	-3.92104578018188
91	-3.96367597579956
92	-4.0261025428772
93	-4.36851596832275
94	-4.49186277389526
95	-4.68216991424561
96	-4.82253551483154
97	-4.85562705993652
98	-4.94890117645264
99	-5.24157619476318
100	-5.39817237854004
101	-5.78653335571289
102	-5.84540843963623
103	-6.01476192474365
104	-6.07916641235352
105	-6.09178352355957
106	-6.25450658798218
107	-6.10891532897949
108	-6.69151544570923
109	-6.79666042327881
110	-6.85300779342651
111	-7.35908126831055
112	-7.70115327835083
113	-7.65581846237183
114	-7.79222440719604
115	-7.39635848999023
116	-7.47011566162109
117	-7.21276712417603
118	-7.46337652206421
119	-7.50885963439941
120	-7.82698678970337
121	-7.85565900802612
122	-7.89582443237305
123	-8.13969707489014
124	-7.95098876953125
125	-7.66936874389648
126	-7.88102531433105
127	-8.33477115631104
128	-8.34482002258301
129	-8.48686981201172
130	-8.65024662017822
131	-8.80209350585938
132	-8.77374267578125
133	-8.67444896697998
134	-8.5637264251709
135	-9.01346588134766
136	-9.03634452819824
137	-9.05556774139404
138	-9.11933612823486
139	-8.72503471374512
140	-8.99556922912598
141	-8.9917688369751
142	-9.57470417022705
143	-9.8639087677002
144	-10.0328121185303
145	-10.2173309326172
146	-10.2784395217896
147	-10.2213325500488
148	-10.6318082809448
149	-10.6463193893433
150	-10.8456144332886
151	-10.6756076812744
152	-10.7940578460693
153	-11.060643196106
154	-11.1438360214233
155	-11.0119867324829
156	-10.991250038147
157	-11.2907199859619
158	-11.733283996582
159	-11.9016742706299
160	-11.688624382019
161	-12.1199464797974
162	-12.3235359191895
163	-12.5179862976074
164	-12.7606754302979
165	-12.3809928894043
166	-12.6982202529907
167	-12.8804359436035
168	-13.2514820098877
169	-13.3128433227539
170	-13.45751953125
171	-13.3542213439941
172	-13.4665470123291
173	-13.3971042633057
174	-13.4972476959229
175	-13.4048519134521
176	-13.7513303756714
177	-14.618127822876
178	-14.6605682373047
179	-15.3320932388306
180	-15.4256439208984
181	-15.6560621261597
182	-16.304666519165
183	-16.0421352386475
184	-16.4070911407471
185	-16.5591468811035
186	-16.7862129211426
187	-17.0514755249023
188	-17.343433380127
189	-17.0488700866699
190	-16.7089920043945
191	-16.805419921875
192	-16.9002361297607
193	-16.6130256652832
194	-16.9682350158691
195	-16.7515754699707
196	-16.7917671203613
197	-16.8629779815674
198	-16.8323612213135
199	-16.8522815704346
200	-16.6730861663818


==> figures/data/comp-SNR/SNR-hat-g-s2.dat <==
1	NaN
2	NaN
3	NaN
4	-10.1100254058838
5	-6.94046497344971
6	-4.3852801322937
7	-2.70629596710205
8	-1.11695420742035
9	-1.09753584861755
10	-0.414776206016541
11	-0.267535030841827
12	0.647140800952911
13	2.393714427948
14	2.39900159835815
15	1.0303019285202
16	2.7216649055481
17	3.15228343009949
18	3.35188984870911
19	2.74265789985657
20	1.94158923625946
21	1.21343767642975
22	0.285587787628174
23	-0.348802387714386
24	-0.633530616760254
25	-1.2496075630188
26	-1.86945343017578
27	-2.2618305683136
28	-2.79171419143677
29	-3.06526780128479
30	-3.83851051330566
31	-4.56888580322266
32	-4.91354751586914
33	-5.23960971832275
34	-5.71387720108032
35	-6.37566328048706
36	-6.79977989196777
37	-7.34693050384521
38	-7.54654026031494
39	-7.79128551483154
40	-8.45997142791748
41	-8.88815498352051
42	-9.37205982208252
43	-9.70499610900879
44	-10.1247701644897
45	-10.6014213562012
46	-11.1112823486328
47	-11.5830135345459
48	-12.03835105896
49	-12.6062688827515
50	-12.7666721343994
51	-13.3590936660767
52	-13.5033054351807
53	-13.9953346252441
54	-14.0827445983887
55	-14.5927543640137
56	-14.5946645736694
57	-15.1826181411743
58	-15.6069145202637
59	-15.9122791290283
60	-15.9014301300049
61	-15.9353218078613
62	-16.2957725524902
63	-16.3987865447998
64	-16.7560157775879
65	-16.842264175415
66	-17.0525169372559
67	-17.227180480957
68	-17.4096336364746
69	-17.7808818817139
70	-18.1220550537109
71	-18.3023529052734
72	-18.5103530883789
73	-18.6251735687256
74	-18.9303951263428
75	-19.1270942687988
76	-19.1974849700928
77	-19.5332355499268
78	-19.5911483764648
79	-20.0102043151855
80	-20.1386165618896
81	-20.3354663848877
82	-20.6258296966553
83	-20.4703178405762
84	-20.6684856414795
85	-20.7342720031738
86	-20.7483882904053
87	-20.8407287597656
88	-21.0014324188232
89	-21.1639175415039
90	-21.3010807037354
91	-21.454662322998
92	-21.459171295166
93	-21.7464752197266
94	-21.827880859375
95	-22.0279788970947
96	-22.258207321167
97	-22.2403163909912
98	-22.2604598999023
99	-22.4132652282715
100	-22.5584583282471
101	-22.7699279785156
102	-22.9023342132568
103	-23.2617073059082
104	-23.2817878723145
105	-23.2300300598145
106	-23.2340660095215
107	-23.3039398193359
108	-23.6437034606934
109	-23.6268463134766
110	-23.6339359283447
111	-23.9245986938477
112	-23.9712314605713
113	-23.7695598602295
114	-24.0169563293457
115	-23.867359161377
116	-23.9291973114014
117	-23.8777160644531
118	-24.1082000732422
119	-24.2585277557373
120	-24.6499290466309
121	-24.6913528442383
122	-24.6166496276855
123	-24.7766380310059
124	-24.6513595581055
125	-24.5663433074951
126	-24.7239780426025
127	-25.2396564483643
128	-25.1471824645996
129	-25.1708374023438
130	-25.4039154052734
131	-25.4890232086182
132	-25.4690380096436
133	-25.5018329620361
134	-25.8186817169189
135	-26.3606281280518
136	-26.2924613952637
137	-26.3005523681641
138	-26.2310199737549
139	-26.1891441345215
140	-26.4399337768555
141	-26.4104557037354
142	-26.7112331390381
143	-26.5102729797363
144	-26.617000579834
145	-26.8078060150146
146	-26.8673553466797
147	-26.9463138580322
148	-26.8942642211914
149	-26.9782028198242
150	-27.3483924865723
151	-27.0655994415283
152	-27.1640853881836
153	-27.3202686309814
154	-27.4006614685059
155	-27.4328784942627
156	-27.1866912841797
157	-27.3850402832031
158	-27.512134552002
159	-27.4554462432861
160	-27.2962551116943
161	-27.5949440002441
162	-27.6862125396729
163	-27.8823165893555
164	-28.2759380340576
165	-27.9229736328125
166	-28.0058765411377
167	-27.9132881164551
168	-28.5119533538818
169	-28.6650619506836
170	-28.8521938323975
171	-28.827880859375
172	-28.8138771057129
173	-28.7576084136963
174	-28.8724250793457
175	-28.8473052978516
176	-29.0131359100342
177	-29.1861457824707
178	-29.1371078491211
179	-29.3976306915283
180	-29.303882598877
181	-29.4299964904785
182	-29.7001419067383
183	-29.562671661377
184	-29.7848205566406
185	-29.9494342803955
186	-29.8906345367432
187	-29.74045753479
188	-29.714469909668
189	-29.7495346069336
190	-29.6502952575684
191	-29.8656349182129
192	-30.0348453521729
193	-29.6896839141846
194	-30.0461120605469
195	-29.9154586791992
196	-30.0199203491211
197	-29.9917221069336
198	-30.1163120269775
199	-30.1935729980469
200	-30.0086441040039


==> figures/data/comp-SNR/SNR-hat-g-s3.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	NaN
6	-10.4226026535034
7	-8.24933242797852
8	-6.07503652572632
9	-5.53869009017944
10	-3.9974570274353
11	-2.2936155796051
12	0.122287936508656
13	2.02122735977173
14	2.09467363357544
15	1.07922255992889
16	2.81416511535645
17	3.36366748809814
18	3.92687773704529
19	3.11359357833862
20	2.85281181335449
21	2.11267495155334
22	1.50542628765106
23	1.12844181060791
24	0.999516844749451
25	0.442206203937531
26	-0.135510936379433
27	-0.478506714105606
28	-1.01978302001953
29	-1.19730770587921
30	-1.95940041542053
31	-2.84584069252014
32	-3.59274244308472
33	-4.10213279724121
34	-4.71168231964111
35	-5.37705421447754
36	-5.91429662704468
37	-6.56051874160767
38	-6.828369140625
39	-7.20892524719238
40	-7.96659469604492
41	-8.32666301727295
42	-8.99577617645264
43	-9.4507884979248
44	-9.83667945861816
45	-10.336483001709
46	-10.7948026657104
47	-11.0645399093628
48	-11.3006591796875
49	-11.7722177505493
50	-11.9692850112915
51	-12.543384552002
52	-12.62939453125
53	-12.9895133972168
54	-13.1221437454224
55	-13.7221670150757
56	-13.694920539856
57	-14.1947660446167
58	-14.5885581970215
59	-14.9246740341187
60	-15.0467824935913
61	-15.1731262207031
62	-15.6027126312256
63	-15.6766319274902
64	-16.0197277069092
65	-16.1398048400879
66	-16.3153285980225
67	-16.5011577606201
68	-16.6422348022461
69	-16.9598922729492
70	-17.1661148071289
71	-17.2650279998779
72	-17.3645324707031
73	-17.4745559692383
74	-17.7279930114746
75	-17.8715782165527
76	-17.9616794586182
77	-18.207311630249
78	-18.2894458770752
79	-18.6589546203613
80	-18.6883430480957
81	-18.8370590209961
82	-18.999095916748
83	-18.9546566009521
84	-19.1171607971191
85	-19.1549034118652
86	-19.1474380493164
87	-19.15771484375
88	-19.4308204650879
89	-19.67942237854
90	-19.8461685180664
91	-20.0088996887207
92	-20.0919818878174
93	-20.3303337097168
94	-20.4561653137207
95	-20.6437454223633
96	-20.8359355926514
97	-20.8105297088623
98	-20.836088180542
99	-20.8707447052002
100	-21.0104064941406
101	-21.2960395812988
102	-21.4738655090332
103	-21.8108520507812
104	-21.6995639801025
105	-21.6807823181152
106	-21.8392467498779
107	-21.8808822631836
108	-22.1459217071533
109	-22.1882362365723
110	-22.1677436828613
111	-22.3944568634033
112	-22.5270462036133
113	-22.5087776184082
114	-22.8431243896484
115	-22.7538986206055
116	-22.6844902038574
117	-22.4993228912354
118	-22.72119140625
119	-22.8720645904541
120	-23.2929439544678
121	-23.3396987915039
122	-23.4065437316895
123	-23.62428855896
124	-23.4101829528809
125	-23.1549263000488
126	-23.4292125701904
127	-23.6189002990723
128	-23.3876342773438
129	-23.5612716674805
130	-23.6736011505127
131	-23.5526466369629
132	-23.6155033111572
133	-23.4348068237305
134	-23.4919147491455
135	-23.9761943817139
136	-24.0739250183105
137	-24.168212890625
138	-24.182243347168
139	-23.9610652923584
140	-24.081615447998
141	-24.0919036865234
142	-24.332124710083
143	-24.1888027191162
144	-24.3443565368652
145	-24.5050640106201
146	-24.587890625
147	-24.692403793335
148	-24.7592639923096
149	-24.8760013580322
150	-25.0798511505127
151	-24.7874946594238
152	-24.8282985687256
153	-25.0140018463135
154	-25.088846206665
155	-25.2538948059082
156	-25.0787506103516
157	-25.1383819580078
158	-25.2615718841553
159	-25.175910949707
160	-25.0923748016357
161	-25.3068656921387
162	-25.3826484680176
163	-25.5623912811279
164	-25.9274215698242
165	-25.5681705474854
166	-25.6502456665039
167	-25.6926116943359
168	-25.9553184509277
169	-26.0042171478271
170	-26.1489715576172
171	-26.1791381835938
172	-26.2837314605713
173	-26.2368946075439
174	-26.3569984436035
175	-26.3305435180664
176	-26.5518989562988
177	-26.7632751464844
178	-26.6598110198975
179	-26.867094039917
180	-26.6624908447266
181	-26.8714618682861
182	-27.0576019287109
183	-26.6947288513184
184	-26.9880752563477
185	-27.1628093719482
186	-27.3652267456055
187	-27.3178005218506
188	-27.2435932159424
189	-27.2820663452148
190	-27.0599479675293
191	-27.3026180267334
192	-27.0687141418457
193	-26.9046955108643
194	-27.1102504730225
195	-27.0566520690918
196	-27.0966949462891
197	-27.2028770446777
198	-27.1145801544189
199	-27.0789051055908
200	-26.826530456543


==> figures/data/comp-SNR/SNR-hat-g-s4.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	-9.11507511138916
6	-6.95006322860718
7	-5.749671459198
8	-3.98475766181946
9	-3.79786729812622
10	-2.86315560340881
11	-2.46474194526672
12	-1.25074291229248
13	0.774565577507019
14	0.453935503959656
15	-1.07087993621826
16	1.0025806427002
17	2.10167074203491
18	3.26437497138977
19	3.41818523406982
20	3.31603646278381
21	3.27911877632141
22	3.05841827392578
23	2.93561959266663
24	3.05427575111389
25	2.81329822540283
26	2.3694851398468
27	2.22997379302979
28	1.83171343803406
29	1.47423052787781
30	0.558574318885803
31	-0.155016452074051
32	-0.421875
33	-0.707534074783325
34	-1.25557839870453
35	-1.99553608894348
36	-2.54542922973633
37	-3.45500683784485
38	-3.93823671340942
39	-4.39915752410889
40	-5.11255264282227
41	-5.60458421707153
42	-6.24679327011108
43	-6.60086679458618
44	-7.00846719741821
45	-7.46629953384399
46	-7.96868419647217
47	-8.32334899902344
48	-8.59630107879639
49	-9.11727809906006
50	-9.25581550598145
51	-9.86086082458496
52	-9.98047733306885
53	-10.4031429290771
54	-10.5250473022461
55	-11.110071182251
56	-11.1746311187744
57	-11.722972869873
58	-12.1499729156494
59	-12.5479259490967
60	-12.6158046722412
61	-12.7196702957153
62	-13.1343154907227
63	-13.2071952819824
64	-13.6482095718384
65	-13.8244304656982
66	-14.0732011795044
67	-14.2594223022461
68	-14.4671058654785
69	-14.8537635803223
70	-15.1627492904663
71	-15.2703142166138
72	-15.4004230499268
73	-15.5515851974487
74	-15.8785991668701
75	-16.0614280700684
76	-16.1300811767578
77	-16.4338359832764
78	-16.496768951416
79	-16.8710098266602
80	-16.9444694519043
81	-17.0582733154297
82	-17.2634754180908
83	-17.2398490905762
84	-17.5271015167236
85	-17.6666088104248
86	-17.7183933258057
87	-17.7394752502441
88	-17.9344863891602
89	-18.0969848632812
90	-18.2203769683838
91	-18.4022254943848
92	-18.4248828887939
93	-18.6000843048096
94	-18.6747493743896
95	-18.8999137878418
96	-19.1070537567139
97	-19.00927734375
98	-19.0657844543457
99	-19.0926094055176
100	-19.2339477539062
101	-19.4197044372559
102	-19.4942398071289
103	-19.8223075866699
104	-19.8247928619385
105	-19.8839225769043
106	-20.0359764099121
107	-20.0850143432617
108	-20.4567947387695
109	-20.5293350219727
110	-20.527811050415
111	-20.9230785369873
112	-21.0977973937988
113	-20.9994850158691
114	-21.3670749664307
115	-21.2496967315674
116	-21.3794784545898
117	-21.192102432251
118	-21.3093948364258
119	-21.3758659362793
120	-21.7246513366699
121	-21.747989654541
122	-21.8725700378418
123	-22.0613117218018
124	-21.9213466644287
125	-21.8640403747559
126	-22.0471305847168
127	-22.3866882324219
128	-22.2291107177734
129	-22.3062782287598
130	-22.4806632995605
131	-22.4035530090332
132	-22.5391025543213
133	-22.3885555267334
134	-22.4694156646729
135	-22.9574356079102
136	-22.9976444244385
137	-23.1295928955078
138	-23.1512260437012
139	-22.9106292724609
140	-23.1025199890137
141	-23.1393795013428
142	-23.4669609069824
143	-23.2445678710938
144	-23.397180557251
145	-23.5831050872803
146	-23.69167137146
147	-23.8218040466309
148	-23.8589706420898
149	-23.7148818969727
150	-24.0275344848633
151	-23.6941452026367
152	-23.7475509643555
153	-23.8764991760254
154	-23.9304637908936
155	-23.9376602172852
156	-23.7717723846436
157	-23.9414577484131
158	-24.0628204345703
159	-24.1023216247559
160	-24.0868797302246
161	-24.3121376037598
162	-24.3425025939941
163	-24.6377582550049
164	-24.9492835998535
165	-24.6367626190186
166	-24.760929107666
167	-24.9125957489014
168	-25.2068405151367
169	-25.0996742248535
170	-25.2553730010986
171	-25.2444820404053
172	-25.1386413574219
173	-25.2978935241699
174	-25.3185539245605
175	-25.347785949707
176	-25.5475006103516
177	-25.8000221252441
178	-25.6844215393066
179	-25.881872177124
180	-25.9162731170654
181	-26.097318649292
182	-26.4907493591309
183	-26.0651626586914
184	-26.4435501098633
185	-26.5774421691895
186	-26.6962089538574
187	-26.4093894958496
188	-26.1713256835938
189	-26.2138004302979
190	-25.870002746582
191	-26.0568389892578
192	-26.2732963562012
193	-25.9098262786865
194	-26.2499828338623
195	-26.0981788635254
196	-26.1417007446289
197	-26.3423385620117
198	-26.4273929595947
199	-26.4141750335693
200	-26.1023540496826


==> figures/data/comp-SNR/SNR-hat-g-s5.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	NaN
6	NaN
7	-7.19787693023682
8	-4.92718029022217
9	-4.71690845489502
10	-3.84187722206116
11	-3.52462244033813
12	-2.39715933799744
13	-0.447754085063934
14	-0.149896904826164
15	-1.24450540542603
16	0.795783460140228
17	1.68518841266632
18	2.47948670387268
19	2.21503067016602
20	1.74047207832336
21	1.25496327877045
22	0.721826434135437
23	0.696049094200134
24	0.460234850645065
25	-0.155827760696411
26	-1.0566771030426
27	-1.63362503051758
28	-2.21311855316162
29	-2.46905422210693
30	-2.81773948669434
31	-3.89223051071167
32	-4.39005374908447
33	-5.01174354553223
34	-5.52246046066284
35	-5.61234760284424
36	-6.03156661987305
37	-6.39968824386597
38	-7.56806182861328
39	-8.24900054931641
40	-8.89636421203613
41	-9.17242908477783
42	-9.14070224761963
43	-8.37228012084961
44	-8.26531600952148
45	-8.56351947784424
46	-9.05334854125977
47	-9.46069526672363
48	-9.65950489044189
49	-9.98807334899902
50	-10.207067489624
51	-10.8119640350342
52	-10.9384679794312
53	-11.3408489227295
54	-11.3999729156494
55	-11.8827772140503
56	-11.9028472900391
57	-12.5108222961426
58	-12.860728263855
59	-13.2156229019165
60	-13.2456436157227
61	-13.3365449905396
62	-13.7586154937744
63	-13.8242683410645
64	-14.2396821975708
65	-14.3509750366211
66	-14.5423336029053
67	-14.6706485748291
68	-14.932466506958
69	-15.3131790161133
70	-15.5161647796631
71	-15.6027050018311
72	-15.7459497451782
73	-15.8990335464478
74	-16.1346378326416
75	-16.2561302185059
76	-16.3711757659912
77	-16.6917324066162
78	-16.7574844360352
79	-17.1178321838379
80	-17.2615032196045
81	-17.3972492218018
82	-17.528995513916
83	-17.5350303649902
84	-17.7480049133301
85	-17.8524227142334
86	-17.886999130249
87	-17.925745010376
88	-18.0786018371582
89	-18.297830581665
90	-18.459321975708
91	-18.6066379547119
92	-18.6301078796387
93	-18.8801364898682
94	-19.0098114013672
95	-19.2060050964355
96	-19.417028427124
97	-19.3838977813721
98	-19.4072856903076
99	-19.4565982818604
100	-19.5111961364746
101	-19.6725578308105
102	-19.72385597229
103	-20.0519008636475
104	-20.0064640045166
105	-19.9541072845459
106	-20.1287994384766
107	-20.1346588134766
108	-20.4544792175293
109	-20.4835720062256
110	-20.5222873687744
111	-20.8389263153076
112	-20.882209777832
113	-20.9580001831055
114	-21.3259716033936
115	-21.2184715270996
116	-21.2279415130615
117	-20.9200305938721
118	-21.2162761688232
119	-21.3504581451416
120	-21.7151756286621
121	-21.765754699707
122	-21.9796543121338
123	-22.1131477355957
124	-22.0230960845947
125	-21.9720878601074
126	-22.2331123352051
127	-22.4308738708496
128	-22.2137050628662
129	-22.2733783721924
130	-22.5304489135742
131	-22.494556427002
132	-22.6028861999512
133	-22.5282497406006
134	-22.7092628479004
135	-23.2253684997559
136	-23.1590194702148
137	-23.175687789917
138	-23.2361392974854
139	-23.0088691711426
140	-23.1119155883789
141	-23.2124710083008
142	-23.5146923065186
143	-23.3911170959473
144	-23.5214824676514
145	-23.7276554107666
146	-23.9047908782959
147	-24.1224365234375
148	-24.0958576202393
149	-24.2282123565674
150	-24.5353603363037
151	-24.2956047058105
152	-24.4147281646729
153	-24.668643951416
154	-24.8049144744873
155	-24.8413124084473
156	-24.6869583129883
157	-24.5802040100098
158	-24.7553081512451
159	-24.4556732177734
160	-24.3119640350342
161	-24.6235542297363
162	-24.9356651306152
163	-25.1273632049561
164	-25.4695434570312
165	-25.1295700073242
166	-25.330545425415
167	-25.4387588500977
168	-25.6635837554932
169	-25.6716957092285
170	-25.8665771484375
171	-25.8760108947754
172	-25.9374732971191
173	-25.9449043273926
174	-25.987232208252
175	-26.0679969787598
176	-26.2077560424805
177	-26.4799404144287
178	-26.3992347717285
179	-26.511302947998
180	-26.32594871521
181	-26.4193134307861
182	-26.3607749938965
183	-25.9676189422607
184	-26.1577072143555
185	-26.1556129455566
186	-26.402961730957
187	-26.3626842498779
188	-26.4423179626465
189	-26.4758911132812
190	-26.4835453033447
191	-26.7054710388184
192	-26.7104339599609
193	-26.4916458129883
194	-26.82590675354
195	-26.8580741882324
196	-26.752384185791
197	-26.8790721893311
198	-26.9030475616455
199	-26.9241676330566
200	-26.6852951049805


==> figures/data/comp-SNR/SNR-hat-m-s1.dat <==
1	-107.113189697266
2	-63.1422996520996
3	-58.4653472900391
4	-53.7523803710938
5	-43.5356369018555
6	-34.4351615905762
7	-27.318380355835
8	-21.1885185241699
9	-17.8653831481934
10	-14.6919498443604
11	-11.3272190093994
12	-7.71076154708862
13	-3.62046265602112
14	-1.65650820732117
15	-1.12110638618469
16	1.91793608665466
17	4.17404079437256
18	6.13481283187866
19	6.98537540435791
20	7.91135263442993
21	8.53920078277588
22	9.08385753631592
23	9.89926815032959
24	10.7763481140137
25	11.3064746856689
26	11.7732858657837
27	12.3262777328491
28	12.7814674377441
29	13.368896484375
30	13.5773296356201
31	13.607834815979
32	14.3029794692993
33	14.5509233474731
34	14.8231210708618
35	14.8681879043579
36	15.0626277923584
37	15.0840339660645
38	15.524435043335
39	15.9480094909668
40	15.9626655578613
41	16.1644191741943
42	16.2983646392822
43	16.4925537109375
44	16.704475402832
45	16.8901271820068
46	16.8879852294922
47	17.1010456085205
48	17.2836112976074
49	17.2061767578125
50	17.3956184387207
51	17.1253700256348
52	17.3733901977539
53	17.2836780548096
54	17.5487880706787
55	17.3436794281006
56	17.6426334381104
57	17.4371585845947
58	17.3624629974365
59	17.3210296630859
60	17.5550060272217
61	17.7802867889404
62	17.6652317047119
63	17.8284473419189
64	17.6719741821289
65	17.764949798584
66	17.7793159484863
67	17.8448810577393
68	17.8690414428711
69	17.7127418518066
70	17.7016754150391
71	17.7944641113281
72	17.8720054626465
73	17.9307537078857
74	17.8597869873047
75	17.8542919158936
76	17.9253463745117
77	17.8436450958252
78	17.9771385192871
79	17.7691135406494
80	17.8381309509277
81	17.8398303985596
82	17.7812080383301
83	17.9733829498291
84	17.884635925293
85	17.9496154785156
86	18.0678825378418
87	18.1425132751465
88	17.9955749511719
89	17.9060306549072
90	17.9032287597656
91	17.8661918640137
92	17.9712886810303
93	17.8806591033936
94	17.9119911193848
95	17.869441986084
96	17.7807292938232
97	17.9516944885254
98	18.0367050170898
99	18.1121368408203
100	18.1212787628174
101	18.0588283538818
102	18.0564041137695
103	17.857458114624
104	17.9718971252441
105	18.1332607269287
106	18.0480461120605
107	18.1026229858398
108	17.8905220031738
109	17.9598426818848
110	18.048885345459
111	17.818452835083
112	17.7604217529297
113	17.9149627685547
114	17.7326507568359
115	17.9435997009277
116	17.9634914398193
117	18.291187286377
118	18.1241340637207
119	18.1277637481689
120	17.8690986633301
121	17.9150619506836
122	17.8506259918213
123	17.7131099700928
124	17.8883686065674
125	18.014087677002
126	17.8723182678223
127	17.699577331543
128	17.994119644165
129	17.9406051635742
130	17.7970027923584
131	17.9172782897949
132	17.876651763916
133	18.0527305603027
134	18.0098419189453
135	17.6189250946045
136	17.6951007843018
137	17.7081604003906
138	17.7328872680664
139	18.0325832366943
140	17.8705196380615
141	17.8496685028076
142	17.5914096832275
143	17.8052291870117
144	17.7638740539551
145	17.6656322479248
146	17.6249694824219
147	17.5647201538086
148	17.6056823730469
149	17.579029083252
150	17.3578052520752
151	17.6572227478027
152	17.6241912841797
153	17.4811191558838
154	17.4272289276123
155	17.4191055297852
156	17.6360931396484
157	17.5600776672363
158	17.4857482910156
159	17.5639152526855
160	17.6675682067871
161	17.4774761199951
162	17.4315872192383
163	17.2714214324951
164	17.0059375762939
165	17.4079570770264
166	17.3211402893066
167	17.2865695953369
168	17.1109085083008
169	17.0848922729492
170	17.0032291412354
171	17.0332260131836
172	17.0374889373779
173	17.0902462005615
174	17.0961208343506
175	17.1466293334961
176	16.9670944213867
177	16.7951545715332
178	16.9054794311523
179	16.7136821746826
180	16.8892250061035
181	16.7514305114746
182	16.6650543212891
183	17.000114440918
184	16.7419452667236
185	16.633602142334
186	16.5040531158447
187	16.5880508422852
188	16.6275730133057
189	16.6245193481445
190	16.7533092498779
191	16.5145835876465
192	16.3753681182861
193	16.5109519958496
194	16.26296043396
195	16.3038673400879
196	16.2201995849609
197	16.1284828186035
198	16.1196975708008
199	16.0950317382812
200	16.310188293457


==> figures/data/comp-SNR/SNR-hat-m-s2.dat <==
1	NaN
2	NaN
3	NaN
4	-142.07568359375
5	-65.812385559082
6	-51.9635543823242
7	-59.2739791870117
8	-55.8014373779297
9	-46.2502899169922
10	-45.1601638793945
11	-37.3751335144043
12	-31.3429927825928
13	-23.4465179443359
14	-15.9516887664795
15	-15.353217124939
16	-9.58222961425781
17	-6.42161321640015
18	-2.15740919113159
19	-0.620819270610809
20	0.238935947418213
21	1.14904189109802
22	1.75043404102325
23	2.32643818855286
24	3.05274271965027
25	3.32878828048706
26	3.59426403045654
27	3.998619556427
28	4.23629236221313
29	4.70967292785645
30	4.75554180145264
31	4.7622184753418
32	5.04898643493652
33	5.27107667922974
34	5.31172180175781
35	5.16471862792969
36	5.21209621429443
37	5.07616758346558
38	5.2652473449707
39	5.49559020996094
40	5.2842378616333
41	5.32446670532227
42	5.28340816497803
43	5.34340858459473
44	5.38156747817993
45	5.39001369476318
46	5.29872846603394
47	5.3416051864624
48	5.4761266708374
49	5.31917476654053
50	5.43222999572754
51	5.15211772918701
52	5.3460521697998
53	5.19954442977905
54	5.39932012557983
55	5.15325307846069
56	5.41976451873779
57	5.15395450592041
58	5.0350866317749
59	4.95347881317139
60	5.15228652954102
61	5.31348609924316
62	5.15771913528442
63	5.29168844223022
64	5.1120138168335
65	5.2073392868042
66	5.18886756896973
67	5.20825862884521
68	5.20792388916016
69	5.01479196548462
70	4.96101474761963
71	5.01525020599365
72	5.04448318481445
73	5.070876121521
74	4.96838092803955
75	4.9302077293396
76	4.9918909072876
77	4.87387275695801
78	4.98799514770508
79	4.75291967391968
80	4.81348323822021
81	4.81297922134399
82	4.7711877822876
83	4.91876983642578
84	4.80405950546265
85	4.83511018753052
86	4.93771982192993
87	5.00180149078369
88	4.86850070953369
89	4.75035953521729
90	4.72346019744873
91	4.67757034301758
92	4.75009489059448
93	4.63606882095337
94	4.64523839950562
95	4.58379316329956
96	4.46924304962158
97	4.62381649017334
98	4.68912172317505
99	4.73670291900635
100	4.71784543991089
101	4.63449668884277
102	4.61823797225952
103	4.42197751998901
104	4.52902126312256
105	4.67442321777344
106	4.58234024047852
107	4.61870861053467
108	4.39618158340454
109	4.46810340881348
110	4.55777645111084
111	4.31098985671997
112	4.23973083496094
113	4.3715934753418
114	4.16208791732788
115	4.35366868972778
116	4.36512279510498
117	4.69374561309814
118	4.50306129455566
119	4.49934673309326
120	4.23462677001953
121	4.28453493118286
122	4.20994138717651
123	4.06830406188965
124	4.24487209320068
125	4.37760448455811
126	4.2437572479248
127	4.06998252868652
128	4.36258411407471
129	4.31493663787842
130	4.17160129547119
131	4.30421590805054
132	4.25948429107666
133	4.43184471130371
134	4.39682865142822
135	4.01421546936035
136	4.09868621826172
137	4.11520290374756
138	4.13749170303345
139	4.45251035690308
140	4.29855537414551
141	4.28081274032593
142	4.0282564163208
143	4.24551057815552
144	4.21299457550049
145	4.13598823547363
146	4.10903024673462
147	4.04085206985474
148	4.08698177337646
149	4.068763256073
150	3.86230254173279
151	4.15583562850952
152	4.1170654296875
153	3.97879552841187
154	3.92365956306458
155	3.91321468353271
156	4.1237645149231
157	4.04469394683838
158	3.96177244186401
159	4.04545593261719
160	4.14976930618286
161	3.96152138710022
162	3.91839742660522
163	3.7668342590332
164	3.51128578186035
165	3.92075204849243
166	3.84734654426575
167	3.83605027198792
168	3.67236423492432
169	3.66506767272949
170	3.60564422607422
171	3.66303014755249
172	3.68451595306396
173	3.74737787246704
174	3.76553010940552
175	3.83377265930176
176	3.67739629745483
177	3.53444766998291
178	3.66084051132202
179	3.48750591278076
180	3.67843103408813
181	3.56066656112671
182	3.46641969680786
183	3.80235648155212
184	3.56007599830627
185	3.47569727897644
186	3.35960745811462
187	3.46930766105652
188	3.53047871589661
189	3.56066131591797
190	3.70433139801025
191	3.49207735061646
192	3.38768291473389
193	3.54392719268799
194	3.31726670265198
195	3.38416457176208
196	3.33866381645203
197	3.27617645263672
198	3.28677082061768
199	3.28403759002686
200	3.52216005325317


==> figures/data/comp-SNR/SNR-hat-m-s3.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	NaN
6	-128.626892089844
7	-62.0414543151855
8	-50.6434936523438
9	-48.2060470581055
10	-42.4327239990234
11	-39.4705238342285
12	-36.6698532104492
13	-36.6261444091797
14	-36.0785903930664
15	-39.9044036865234
16	-32.4794616699219
17	-21.7469005584717
18	-21.131217956543
19	-9.38722229003906
20	-15.5466270446777
21	-5.67073917388916
22	-4.28361415863037
23	-3.44957971572876
24	-3.26233291625977
25	-3.12480711936951
26	-1.31551158428192
27	-0.315675437450409
28	0.112706273794174
29	0.781421184539795
30	1.05165505409241
31	1.3198504447937
32	1.93150997161865
33	2.3994197845459
34	2.5493381023407
35	2.51328372955322
36	2.60696864128113
37	2.54967331886292
38	2.86417293548584
39	3.09976935386658
40	2.97060441970825
41	3.13526344299316
42	3.11901354789734
43	3.31663966178894
44	3.51252365112305
45	3.47191715240479
46	3.35807204246521
47	3.48393821716309
48	3.62457013130188
49	3.42859387397766
50	3.53446364402771
51	3.29564571380615
52	3.50456285476685
53	3.39463329315186
54	3.62879610061646
55	3.45272064208984
56	3.75471115112305
57	3.48864769935608
58	3.41571760177612
59	3.34908962249756
60	3.57217025756836
61	3.74047803878784
62	3.61006546020508
63	3.78539061546326
64	3.61408662796021
65	3.72221112251282
66	3.72923564910889
67	3.81585955619812
68	3.82426261901855
69	3.6743278503418
70	3.6463782787323
71	3.73601865768433
72	3.81522369384766
73	3.86975383758545
74	3.77871799468994
75	3.75249981880188
76	3.83116960525513
77	3.74157929420471
78	3.86499166488647
79	3.64509105682373
80	3.72751379013062
81	3.72258424758911
82	3.69852662086487
83	3.87080955505371
84	3.77112293243408
85	3.83817434310913
86	3.96971893310547
87	4.06034517288208
88	3.96609020233154
89	3.8698399066925
90	3.87378239631653
91	3.85605812072754
92	3.96139144897461
93	3.87774419784546
94	3.91970586776733
95	3.87633180618286
96	3.78590869903564
97	3.96495079994202
98	4.05112981796265
99	4.12390899658203
100	4.14593410491943
101	4.05974292755127
102	4.0860767364502
103	3.90563774108887
104	4.02090406417847
105	4.18645429611206
106	4.11492156982422
107	4.19149446487427
108	3.98607397079468
109	4.07784652709961
110	4.17123746871948
111	3.93057370185852
112	3.87544441223145
113	4.02489137649536
114	3.84530401229858
115	4.05477476119995
116	4.08397102355957
117	4.41506433486938
118	4.26440811157227
119	4.28267526626587
120	4.04763984680176
121	4.12352466583252
122	4.06485891342163
123	3.95282387733459
124	4.15618705749512
125	4.3206353187561
126	4.19131755828857
127	4.02989912033081
128	4.3498477935791
129	4.31323575973511
130	4.18088626861572
131	4.30565452575684
132	4.28932189941406
133	4.47224426269531
134	4.44718217849731
135	4.0849666595459
136	4.18106603622437
137	4.21619701385498
138	4.26772308349609
139	4.58700275421143
140	4.46991920471191
141	4.48582172393799
142	4.25383186340332
143	4.50863075256348
144	4.49732971191406
145	4.42582130432129
146	4.42759895324707
147	4.38737964630127
148	4.47121334075928
149	4.46317100524902
150	4.27227973937988
151	4.60897827148438
152	4.59754610061646
153	4.48303174972534
154	4.45159006118774
155	4.45763349533081
156	4.70392608642578
157	4.65200042724609
158	4.60621213912964
159	4.71986961364746
160	4.86027193069458
161	4.70165061950684
162	4.68674755096436
163	4.55851030349731
164	4.31594324111938
165	4.74379920959473
166	4.70317125320435
167	4.70729446411133
168	4.54797458648682
169	4.55319690704346
170	4.5028600692749
171	4.57038640975952
172	4.61924457550049
173	4.69875860214233
174	4.73918437957764
175	4.82224035263062
176	4.68890237808228
177	4.55551910400391
178	4.70459508895874
179	4.55862474441528
180	4.74830341339111
181	4.63591861724854
182	4.57132720947266
183	4.94428873062134
184	4.73592138290405
185	4.69446229934692
186	4.61189222335815
187	4.74451351165771
188	4.82184314727783
189	4.8813042640686
190	5.05444288253784
191	4.85894775390625
192	4.74974536895752
193	4.92189979553223
194	4.71318960189819
195	4.79686689376831
196	4.75471067428589
197	4.69828176498413
198	4.72249889373779
199	4.72555351257324
200	4.96911716461182


==> figures/data/comp-SNR/SNR-hat-m-s4.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	-130.529205322266
6	-69.8740692138672
7	-55.0318984985352
8	-45.4366073608398
9	-51.569091796875
10	-52.8286552429199
11	-46.1466064453125
12	-41.3350868225098
13	-38.3824234008789
14	-43.2486686706543
15	-39.7843551635742
16	-33.9106674194336
17	-29.0355663299561
18	-23.4751663208008
19	-20.3681373596191
20	-18.2623386383057
21	-16.7248783111572
22	-16.3533210754395
23	-13.7661352157593
24	-11.0261001586914
25	-9.86038494110107
26	-7.10696935653687
27	-5.88329744338989
28	-4.35718822479248
29	-2.28526616096497
30	-0.904719769954681
31	-0.275006413459778
32	0.454262375831604
33	0.949399590492249
34	1.24538469314575
35	1.36556267738342
36	1.73311376571655
37	1.9266664981842
38	2.45661044120789
39	2.87804365158081
40	2.86218190193176
41	3.03889966011047
42	3.14351296424866
43	3.44980812072754
44	3.61610627174377
45	3.72487878799438
46	3.77298927307129
47	3.91332507133484
48	4.04896020889282
49	3.94710898399353
50	4.07288980484009
51	3.82207107543945
52	4.07498741149902
53	4.00703620910645
54	4.2866153717041
55	4.09558248519897
56	4.39289236068726
57	4.16056537628174
58	4.09291696548462
59	4.03125858306885
60	4.28247404098511
61	4.46258354187012
62	4.32297468185425
63	4.50007677078247
64	4.3296012878418
65	4.42362260818481
66	4.43330812454224
67	4.50187587738037
68	4.53794097900391
69	4.37867879867554
70	4.35992527008057
71	4.4524073600769
72	4.54057741165161
73	4.58156538009644
74	4.49582958221436
75	4.48009395599365
76	4.59443855285645
77	4.48792219161987
78	4.61202621459961
79	4.41305351257324
80	4.47634506225586
81	4.50835514068604
82	4.48383378982544
83	4.66933012008667
84	4.58021259307861
85	4.65232706069946
86	4.74903917312622
87	4.84079837799072
88	4.75268888473511
89	4.70238971710205
90	4.71015644073486
91	4.7061595916748
92	4.81522035598755
93	4.74018478393555
94	4.78665256500244
95	4.76741886138916
96	4.69431447982788
97	4.87415456771851
98	4.98267650604248
99	5.07045030593872
100	5.09009838104248
101	5.03559684753418
102	5.0649733543396
103	4.89552974700928
104	5.02525234222412
105	5.19571304321289
106	5.1256275177002
107	5.19886875152588
108	5.00469779968262
109	5.09108018875122
110	5.18723201751709
111	4.95834445953369
112	4.9031195640564
113	5.07789182662964
114	4.90494012832642
115	5.12016534805298
116	5.15791463851929
117	5.5195894241333
118	5.36702823638916
119	5.38493728637695
120	5.14952182769775
121	5.2173547744751
122	5.17550945281982
123	5.06057357788086
124	5.25450325012207
125	5.42026424407959
126	5.29062080383301
127	5.14661359786987
128	5.46167755126953
129	5.44744920730591
130	5.32724475860596
131	5.47071361541748
132	5.45389223098755
133	5.63494300842285
134	5.6082239151001
135	5.24776029586792
136	5.35746669769287
137	5.38457632064819
138	5.45418453216553
139	5.78950166702271
140	5.66258859634399
141	5.6728401184082
142	5.44325637817383
143	5.69733238220215
144	5.69401693344116
145	5.62151336669922
146	5.60641670227051
147	5.58402156829834
148	5.67829513549805
149	5.67901849746704
150	5.49190902709961
151	5.82292461395264
152	5.82334280014038
153	5.73503446578979
154	5.71323156356812
155	5.73994445800781
156	6.00003337860107
157	5.97286319732666
158	5.94005823135376
159	6.05810356140137
160	6.21627759933472
161	6.06214332580566
162	6.05791091918945
163	5.93612766265869
164	5.70743942260742
165	6.15272617340088
166	6.1207914352417
167	6.13499546051025
168	5.99850749969482
169	6.02232027053833
170	5.98172092437744
171	6.05615043640137
172	6.11746120452881
173	6.20683002471924
174	6.24649953842163
175	6.33813142776489
176	6.2060432434082
177	6.08358430862427
178	6.24705410003662
179	6.11048269271851
180	6.32571411132812
181	6.22513294219971
182	6.16337203979492
183	6.54373598098755
184	6.32872009277344
185	6.279456615448
186	6.20461177825928
187	6.34708881378174
188	6.43425559997559
189	6.49194002151489
190	6.66903305053711
191	6.48171997070312
192	6.40078258514404
193	6.58562898635864
194	6.393723487854
195	6.49446725845337
196	6.47071933746338
197	6.419921875
198	6.45238399505615
199	6.47102785110474
200	6.73234415054321


==> figures/data/comp-SNR/SNR-hat-m-s5.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	NaN
6	NaN
7	-128.84748840332
8	-51.4979591369629
9	-42.7109985351562
10	-36.2088317871094
11	-31.6768474578857
12	-27.0884590148926
13	-21.9169254302979
14	-18.6064872741699
15	-17.3133392333984
16	-13.1546354293823
17	-10.7160377502441
18	-8.10026359558105
19	-6.29458522796631
20	-6.86260271072388
21	-5.68283605575562
22	-4.68876647949219
23	-6.72248125076294
24	-5.13975381851196
25	-3.96459865570068
26	-1.62536716461182
27	-0.114756315946579
28	0.622212648391724
29	1.30507612228394
30	0.211936682462692
31	2.30633878707886
32	2.74401330947876
33	3.16922235488892
34	2.71570205688477
35	0.525971114635468
36	0.448368966579437
37	0.336702913045883
38	2.38839793205261
39	3.62882828712463
40	3.6170449256897
41	3.56561851501465
42	2.67998671531677
43	1.23001646995544
44	1.91781580448151
45	2.24069690704346
46	2.34729409217834
47	2.54532909393311
48	3.00628471374512
49	3.86039590835571
50	4.16302490234375
51	3.97284460067749
52	4.2640495300293
53	4.22417020797729
54	4.54376935958862
55	4.3441047668457
56	4.63954496383667
57	4.4287223815918
58	4.38111162185669
59	4.31103610992432
60	4.54716205596924
61	4.73695468902588
62	4.59955787658691
63	4.77289247512817
64	4.60053539276123
65	4.70198678970337
66	4.72449922561646
67	4.81338405609131
68	4.82895755767822
69	4.66763687133789
70	4.65903329849243
71	4.75080537796021
72	4.81814098358154
73	4.8807954788208
74	4.80793857574463
75	4.78591060638428
76	4.87758874893188
77	4.77511978149414
78	4.90670204162598
79	4.6764988899231
80	4.73635005950928
81	4.73360824584961
82	4.71209526062012
83	4.86833763122559
84	4.78413200378418
85	4.86522483825684
86	4.98588037490845
87	5.08677434921265
88	4.98759174346924
89	4.89812088012695
90	4.90193319320679
91	4.86760854721069
92	4.9792537689209
93	4.89792108535767
94	4.94522285461426
95	4.90267467498779
96	4.82007551193237
97	5.00369453430176
98	5.09400367736816
99	5.17554092407227
100	5.19052410125732
101	5.1209192276001
102	5.14132738113403
103	4.959059715271
104	5.08935070037842
105	5.26342964172363
106	5.18997716903687
107	5.26233863830566
108	5.06170988082886
109	5.13677597045898
110	5.23742723464966
111	5.00326251983643
112	4.93455791473389
113	5.09755039215088
114	4.91608667373657
115	5.13898420333862
116	5.15884160995483
117	5.5045599937439
118	5.32866477966309
119	5.33774614334106
120	5.091552734375
121	5.14912986755371
122	5.09650135040283
123	4.98337459564209
124	5.18397808074951
125	5.3433084487915
126	5.21881008148193
127	5.06692790985107
128	5.37673950195312
129	5.35372161865234
130	5.24276304244995
131	5.38026809692383
132	5.35266828536987
133	5.54969596862793
134	5.51385307312012
135	5.14302349090576
136	5.24401569366455
137	5.28414344787598
138	5.32603025436401
139	5.64652490615845
140	5.51793670654297
141	5.51474380493164
142	5.29687166213989
143	5.52542686462402
144	5.50886726379395
145	5.44126272201538
146	5.41363716125488
147	5.36668395996094
148	5.44238615036011
149	5.44091463088989
150	5.24007511138916
151	5.58795833587646
152	5.57453870773315
153	5.47642612457275
154	5.44312906265259
155	5.47388935089111
156	5.7070164680481
157	5.66834688186646
158	5.62487030029297
159	5.72184658050537
160	5.85413455963135
161	5.68622589111328
162	5.66980838775635
163	5.52735424041748
164	5.29995727539062
165	5.72126960754395
166	5.67269802093506
167	5.68410158157349
168	5.53819894790649
169	5.54483222961426
170	5.49098968505859
171	5.56856393814087
172	5.61859035491943
173	5.70242977142334
174	5.73487663269043
175	5.81641244888306
176	5.69135713577271
177	5.57192230224609
178	5.72312784194946
179	5.57628393173218
180	5.7747745513916
181	5.66672325134277
182	5.6094970703125
183	5.98492527008057
184	5.76344442367554
185	5.70285224914551
186	5.61650514602661
187	5.75092697143555
188	5.82395076751709
189	5.87952995300293
190	6.05803442001343
191	5.87402820587158
192	5.78534603118896
193	5.97047328948975
194	5.75820827484131
195	5.85558319091797
196	5.82982301712036
197	5.78291130065918
198	5.81185436248779
199	5.83019971847534
200	6.08206987380981


==> figures/data/comp-SNR/SNR-hat-s1.dat <==
1	0.864959955215454
2	2.25405645370483
3	4.00921392440796
4	5.09087085723877
5	6.09159708023071
6	7.20205879211426
7	7.99362134933472
8	9.19002151489258
9	9.04047298431396
10	9.73275566101074
11	9.83208847045898
12	10.7761096954346
13	12.5569143295288
14	12.8581142425537
15	11.905385017395
16	14.0619812011719
17	14.9467763900757
18	15.8614845275879
19	15.8974313735962
20	15.6464862823486
21	15.4974670410156
22	15.2855682373047
23	15.268630027771
24	15.3184680938721
25	15.3491010665894
26	15.4502067565918
27	15.6026248931885
28	15.5620822906494
29	15.8168039321899
30	15.6407461166382
31	15.3330402374268
32	15.7046794891357
33	15.7991847991943
34	15.876953125
35	15.8165321350098
36	15.8887281417847
37	15.8374309539795
38	16.2125301361084
39	16.539924621582
40	16.4668197631836
41	16.6094512939453
42	16.6928901672363
43	16.8353252410889
44	17.0035858154297
45	17.1484870910645
46	17.1284713745117
47	17.3164825439453
48	17.4778823852539
49	17.3856010437012
50	17.5546607971191
51	17.2684669494629
52	17.5098648071289
53	17.4097671508789
54	17.665096282959
55	17.4451370239258
56	17.7358531951904
57	17.5246753692627
58	17.4429893493652
59	17.3956394195557
60	17.6229839324951
61	17.8453464508057
62	17.7264194488525
63	17.8880424499512
64	17.7283821105957
65	17.8197441101074
66	17.8343601226807
67	17.9001979827881
68	17.9231719970703
69	17.7679214477539
70	17.7538375854492
71	17.8445453643799
72	17.9215602874756
73	17.9790267944336
74	17.9061298370361
75	17.8992042541504
76	17.9668712615967
77	17.8836460113525
78	18.0158576965332
79	17.8067169189453
80	17.8744812011719
81	17.8744468688965
82	17.8150291442871
83	18.0076503753662
84	17.9172134399414
85	17.9806098937988
86	18.0976943969727
87	18.1721477508545
88	18.0262279510498
89	17.9357357025146
90	17.9316673278809
91	17.8945960998535
92	17.9986209869385
93	17.906457901001
94	17.9368877410889
95	17.8935089111328
96	17.8045120239258
97	17.9743881225586
98	18.0584888458252
99	18.1321544647217
100	18.1405487060547
101	18.0767078399658
102	18.0740528106689
103	17.8752269744873
104	17.9889507293701
105	18.1496467590332
106	18.0641422271729
107	18.1190567016602
108	17.9056186676025
109	17.9743423461914
110	18.0629119873047
111	17.831615447998
112	17.7727527618408
113	17.9269886016846
114	17.7448043823242
115	17.9562816619873
116	17.975902557373
117	18.3033981323242
118	18.1361141204834
119	18.1396083831787
120	17.8807830810547
121	17.9265480041504
122	17.862174987793
123	17.7243824005127
124	17.8996734619141
125	18.025806427002
126	17.8838500976562
127	17.7103881835938
128	18.0041980743408
129	17.9504814147949
130	17.8068332672119
131	17.926513671875
132	17.8860359191895
133	18.0619468688965
134	18.0193920135498
135	17.6283435821533
136	17.704309463501
137	17.7173004150391
138	17.7418441772461
139	18.0417366027832
140	17.8794460296631
141	17.8586463928223
142	17.5997409820557
143	17.8126487731934
144	17.7710819244385
145	17.6726989746094
146	17.6320018768311
147	17.5719470977783
148	17.6121940612793
149	17.5855598449707
150	17.3643703460693
151	17.6635932922363
152	17.6304378509521
153	17.487190246582
154	17.4332599639893
155	17.4253330230713
156	17.6420478820801
157	17.565731048584
158	17.4909439086914
159	17.5688247680664
160	17.6726016998291
161	17.4822387695312
162	17.4361801147461
163	17.2759780883789
164	17.01051902771
165	17.4125137329102
166	17.3254623413086
167	17.2907466888428
168	17.1149024963379
169	17.0888538360596
170	17.0071334838867
171	17.0371971130371
172	17.0413551330566
173	17.0941276550293
174	17.0999088287354
175	17.1504554748535
176	16.9707717895508
177	16.7982883453369
178	16.9085063934326
179	16.7163925170898
180	16.8917713165283
181	16.7539234161377
182	16.6672458648682
183	17.002269744873
184	16.744047164917
185	16.6356830596924
186	16.5060882568359
187	16.5899295806885
188	16.6293125152588
189	16.6263809204102
190	16.7552661895752
191	16.5166034698486
192	16.3774089813232
193	16.5130672454834
194	16.2650241851807
195	16.3060169219971
196	16.2223682403564
197	16.1306610107422
198	16.1218967437744
199	16.0972347259521
200	16.3123722076416


==> figures/data/comp-SNR/SNR-hat-s2.dat <==
1	NaN
2	NaN
3	NaN
4	-10.1100254058838
5	-6.94045972824097
6	-4.38520431518555
7	-2.70628643035889
8	-1.11693966388702
9	-1.09740316867828
10	-0.414630949497223
11	-0.266689896583557
12	0.649886250495911
13	2.40501713752747
14	2.46203327178955
15	1.12904036045074
16	2.96993398666382
17	3.60672116279602
18	4.4281792640686
19	4.38900661468506
20	4.18347406387329
21	4.19165897369385
22	4.08978033065796
23	4.20193338394165
24	4.59981203079224
25	4.62718868255615
26	4.6806001663208
27	4.92079782485962
28	5.02174377441406
29	5.38008117675781
30	5.31783199310303
31	5.24139451980591
32	5.46633243560791
33	5.64098119735718
34	5.6417989730835
35	5.45912218093872
36	5.47711610794067
37	5.31789827346802
38	5.48680210113525
39	5.69470453262329
40	5.46385669708252
41	5.48605823516846
42	5.42959451675415
43	5.47714185714722
44	5.50210094451904
45	5.49796581268311
46	5.39687252044678
47	5.42889213562012
48	5.55242586135864
49	5.38863945007324
50	5.49748706817627
51	5.21287822723389
52	5.40229034423828
53	5.25150775909424
54	5.44797658920288
55	5.19905567169189
56	5.46283626556396
57	5.19396114349365
58	5.07238864898682
59	4.98891401290894
60	5.18622636795044
61	5.34594106674194
62	5.18868541717529
63	5.32101535797119
64	5.14017009735107
65	5.23434638977051
66	5.21471071243286
67	5.23297595977783
68	5.23162889480591
69	5.03754711151123
70	4.98231649398804
71	5.03543472290039
72	5.06359672546387
73	5.08937931060791
74	4.98604202270508
75	4.94723749160767
76	5.0084114074707
77	4.88958740234375
78	5.00309991836548
79	4.76739931106567
80	4.82734680175781
81	4.82623052597046
82	4.78370428085327
83	4.93130874633789
84	4.81635999679565
85	4.84713935852051
86	4.9494309425354
87	5.01309871673584
88	4.87972688674927
89	4.76147174835205
90	4.73429441452026
91	4.68813896179199
92	4.76047849655151
93	4.64604663848877
94	4.65501070022583
95	4.59325838088989
96	4.47845983505249
97	4.6327486038208
98	4.69787979125977
99	4.74506568908691
100	4.7259693145752
101	4.64238405227661
102	4.62591743469238
103	4.42937421798706
104	4.53620481491089
105	4.68145370483398
106	4.58951425552368
107	4.62571048736572
108	4.40299654006958
109	4.47483253479004
110	4.5643572807312
111	4.3175048828125
112	4.24628257751465
113	4.37825155258179
114	4.16868782043457
115	4.36020469665527
116	4.37154960632324
117	4.69977569580078
118	4.50903654098511
119	4.50512361526489
120	4.24023723602295
121	4.29002952575684
122	4.21562767028809
123	4.07396697998047
124	4.25046825408936
125	4.38313961029053
126	4.24926233291626
127	4.07507038116455
128	4.36744403839111
129	4.31982231140137
130	4.17638731002808
131	4.30876779556274
132	4.26410484313965
133	4.43625259399414
134	4.40095949172974
135	4.01819753646851
136	4.10265350341797
137	4.11914777755737
138	4.1414794921875
139	4.4562554359436
140	4.30221748352051
141	4.28451490402222
142	4.03191757202148
143	4.24915838241577
144	4.21658039093018
145	4.13948154449463
146	4.11249685287476
147	4.04431056976318
148	4.09044504165649
149	4.07217454910278
150	3.86558771133423
151	4.15911245346069
152	4.12029790878296
153	3.98201417922974
154	3.9268593788147
155	3.91639852523804
156	4.12697458267212
157	4.04781723022461
158	3.9648642539978
159	4.04852867126465
160	4.15288114547729
161	3.96455526351929
162	3.92139792442322
163	3.76980400085449
164	3.51416254043579
165	3.92359209060669
166	3.85018014907837
167	3.83895254135132
168	3.67499017715454
169	3.66760635375977
170	3.60810899734497
171	3.66547727584839
172	3.68695831298828
173	3.74981641769409
174	3.76789546012878
175	3.83611416816711
176	3.67973327636719
177	3.53676772117615
178	3.66312026977539
179	3.4897403717041
180	3.68061590194702
181	3.56284666061401
182	3.46851372718811
183	3.80435752868652
184	3.56208610534668
185	3.47767090797424
186	3.361661195755
187	3.47138142585754
188	3.53253602981567
189	3.56268739700317
190	3.70633721351624
191	3.49408149719238
192	3.38965702056885
193	3.54598999023438
194	3.31926822662354
195	3.38619589805603
196	3.34066677093506
197	3.27822256088257
198	3.28875398635864
199	3.28598713874817
200	3.52408599853516


==> figures/data/comp-SNR/SNR-hat-s3.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	NaN
6	-10.4226026535034
7	-8.24931335449219
8	-6.07488441467285
9	-5.53845405578613
10	-3.99683451652527
11	-2.2927839756012
12	0.123196884989738
13	2.02181959152222
14	2.09533452987671
15	1.0795693397522
16	2.81544876098633
17	3.37703490257263
18	3.94040775299072
19	3.3511528968811
20	2.9151451587677
21	2.78187131881714
22	2.52183675765991
23	2.42693901062012
24	2.38195395469666
25	2.02536034584045
26	2.32474231719971
27	2.61397218704224
28	2.59357213973999
29	2.9140887260437
30	2.81231594085693
31	2.72871494293213
32	3.00452208518982
33	3.27649593353271
34	3.29709100723267
35	3.16737079620361
36	3.17816495895386
37	3.05245971679688
38	3.30696773529053
39	3.48652243614197
40	3.307213306427
41	3.43485260009766
42	3.3780083656311
43	3.54041147232056
44	3.70886445045471
45	3.64895343780518
46	3.52185964584351
47	3.63370895385742
48	3.7620906829834
49	3.55778360366821
50	3.65506887435913
51	3.40740442276001
52	3.60907196998596
53	3.49335718154907
54	3.71960783004761
55	3.53516626358032
56	3.83214807510376
57	3.56205987930298
58	3.48394250869751
59	3.41323900222778
60	3.63145232200623
61	3.79589581489563
62	3.66181612014771
63	3.83427143096924
64	3.66108179092407
65	3.76681232452393
66	3.77200961112976
67	3.85604500770569
68	3.86309480667114
69	3.71169543266296
70	3.68224954605103
71	3.7703709602356
72	3.84819722175598
73	3.90150547027588
74	3.80930852890015
75	3.78227710723877
76	3.8598153591156
77	3.76921796798706
78	3.8913562297821
79	3.67056560516357
80	3.75234246253967
81	3.74660682678223
82	3.72179985046387
83	3.89340925216675
84	3.79339933395386
85	3.85992074012756
86	3.99085402488708
87	4.08099699020386
88	3.98591017723083
89	3.88897800445557
90	3.89218521118164
91	3.87385725975037
92	3.978435754776
93	3.89419341087341
94	3.93553304672241
95	3.89164328575134
96	3.80086612701416
97	3.97938847541809
98	4.06520175933838
99	4.13763761520386
100	4.15916204452515
101	4.07237768173218
102	4.09813213348389
103	3.91726756095886
104	4.03252267837524
105	4.19768714904785
106	4.12593269348145
107	4.20220947265625
108	3.99664306640625
109	4.08809566497803
110	4.18131589889526
111	3.94068360328674
112	3.88537621498108
113	4.03452825546265
114	3.8546040058136
115	4.06382083892822
116	4.09310150146484
117	4.42389249801636
118	4.27309322357178
119	4.29102897644043
120	4.05564403533936
121	4.13130617141724
122	4.0726261138916
123	3.96040391921997
124	4.16378688812256
125	4.32839488983154
126	4.19882249832153
127	4.03735589981079
128	4.35715389251709
129	4.32031440734863
130	4.18799829483032
131	4.31275939941406
132	4.29635143280029
133	4.47927093505859
134	4.45415592193604
135	4.09174871444702
136	4.18755149841309
137	4.22249221801758
138	4.27392435073853
139	4.59306621551514
140	4.47597742080688
141	4.49184322357178
142	4.25984239578247
143	4.514488697052
144	4.50299644470215
145	4.43137216567993
146	4.43304300308228
147	4.3927435874939
148	4.47639513015747
149	4.46822452545166
150	4.27731847763062
151	4.61396598815918
152	4.60250091552734
153	4.48790502548218
154	4.4564151763916
155	4.46227264404297
156	4.70848941802979
157	4.65655565261841
158	4.61068630218506
159	4.72431612014771
160	4.86466026306152
161	4.70598268508911
162	4.6910195350647
163	4.56273221969604
164	4.3200478553772
165	4.74783849716187
166	4.70717334747314
167	4.71125411987305
168	4.55184078216553
169	4.55701541900635
170	4.50659704208374
171	4.57403898239136
172	4.62277126312256
173	4.70225811004639
174	4.74255657196045
175	4.82556915283203
176	4.69216537475586
177	4.55872297286987
178	4.70776605606079
179	4.56175088882446
180	4.75144004821777
181	4.63898706436157
182	4.57431030273438
183	4.947265625
184	4.73884010314941
185	4.69729375839233
186	4.61464548110962
187	4.74721384048462
188	4.82454109191895
189	4.88394212722778
190	5.05711078643799
191	4.86158752441406
192	4.75260162353516
193	4.92475032806396
194	4.71604204177856
195	4.79970026016235
196	4.75754547119141
197	4.70108413696289
198	4.72534275054932
199	4.72841835021973
200	4.97198867797852


==> figures/data/comp-SNR/SNR-hat-s4.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	-9.11507511138916
6	-6.95006132125854
7	-5.74962043762207
8	-3.98444676399231
9	-3.79779458045959
10	-2.86311149597168
11	-2.46455550193787
12	-1.25031697750092
13	0.775092720985413
14	0.454120635986328
15	-1.07029569149017
16	1.003981590271
17	2.10501146316528
18	3.27356624603271
19	3.43630886077881
20	3.34612798690796
21	3.32229328155518
22	3.10786533355713
23	3.02745485305786
24	3.22076845169067
25	3.04182553291321
26	2.8337025642395
27	2.85357093811035
28	2.76767110824585
29	2.99948453903198
30	2.89856719970703
31	2.79570317268372
32	3.04854989051819
33	3.20977783203125
34	3.18279719352722
35	3.0126621723175
36	3.11100697517395
37	3.03129410743713
38	3.35339665412903
39	3.62324142456055
40	3.50456714630127
41	3.59521818161011
42	3.61654138565063
43	3.85915279388428
44	3.97682309150696
45	4.04305028915405
46	4.05448150634766
47	4.16535663604736
48	4.27895021438599
49	4.15644121170044
50	4.27013826370239
51	4.00418949127197
52	4.24241971969604
53	4.16156721115112
54	4.42772102355957
55	4.22463035583496
56	4.51176357269287
57	4.27119922637939
58	4.19486713409424
59	4.1256947517395
60	4.37028694152832
61	4.54489040374756
62	4.40027618408203
63	4.57309055328369
64	4.39823913574219
65	4.48815059661865
66	4.49413347244263
67	4.55925893783569
68	4.59221124649048
69	4.43019723892212
70	4.40813112258911
71	4.49845409393311
72	4.58437919616699
73	4.62348079681396
74	4.53548955917358
75	4.51826477050781
76	4.63104057312012
77	4.52290487289429
78	4.64554023742676
79	4.44524765014648
80	4.50754404067993
81	4.5385274887085
82	4.51278114318848
83	4.69722175598145
84	4.6068639755249
85	4.67771482467651
86	4.77357578277588
87	4.86470746994019
88	4.77601861953735
89	4.72512531280518
90	4.73221731185913
91	4.72733783721924
92	4.83576631546021
93	4.76026439666748
94	4.80618047714233
95	4.78604555130005
96	4.7123761177063
97	4.8918776512146
98	4.99974060058594
99	5.08707094192505
100	5.10611534118652
101	5.05113840103149
102	5.08014726638794
103	4.91016101837158
104	5.03944492340088
105	5.20917654037476
106	5.13884019851685
107	5.21171474456787
108	5.01703023910522
109	5.10296869277954
110	5.19886445999146
111	4.96954154968262
112	4.91401290893555
113	5.08859586715698
114	4.91517543792725
115	5.13017225265503
116	5.16754341125488
117	5.52884006500244
118	5.3763542175293
119	5.39408397674561
120	5.15843200683594
121	5.22608041763306
122	5.1840705871582
123	5.06898975372314
124	5.2628173828125
125	5.42837238311768
126	5.29862976074219
127	5.15427112579346
128	5.46906232833862
129	5.4547266960144
130	5.33443260192871
131	5.47779321670532
132	5.46078109741211
133	5.64178371429443
134	5.61497926712036
135	5.25432109832764
136	5.36380529403687
137	5.39068698883057
138	5.4601674079895
139	5.79535484313965
140	5.66835641860962
141	5.67854499816895
142	5.44883489608765
143	5.70286989212036
144	5.6993670463562
145	5.62672519683838
146	5.61151742935181
147	5.58899831771851
148	5.6831226348877
149	5.68400907516479
150	5.49675750732422
151	5.82777500152588
152	5.82813358306885
153	5.73978137969971
154	5.71794414520264
155	5.74461936950684
156	6.00460767745972
157	5.97729015350342
158	5.94439601898193
159	6.06228733062744
160	6.22032594680786
161	6.06612586975098
162	6.06186962127686
163	5.93993186950684
164	5.71117115020752
165	6.15634632110596
166	6.12433528900146
167	6.13840675354004
168	6.00179672241211
169	6.02567291259766
170	5.98498582839966
171	6.05936765670776
172	6.12071228027344
173	6.20989990234375
174	6.24952745437622
175	6.34107637405396
176	6.20894241333008
177	6.08639812469482
178	6.24983692169189
179	6.11322784423828
180	6.3283052444458
181	6.22767686843872
182	6.16572856903076
183	6.54611682891846
184	6.33101367950439
185	6.28170585632324
186	6.20683860778809
187	6.34939002990723
188	6.43663883209229
189	6.4942684173584
190	6.67145347595215
191	6.48413944244385
192	6.40312767028809
193	6.58807277679443
194	6.39608573913574
195	6.49685764312744
196	6.47309827804565
197	6.42222023010254
198	6.45462083816528
199	6.47326231002808
200	6.73460483551025


==> figures/data/comp-SNR/SNR-hat-s5.dat <==
1	NaN
2	NaN
3	NaN
4	NaN
5	NaN
6	NaN
7	-7.19787693023682
8	-4.92708396911621
9	-4.71621942520142
10	-3.83935952186584
11	-3.51798176765442
12	-2.38243961334229
13	-0.416899353265762
14	-0.0883728861808777
15	-1.13843727111816
16	0.967235565185547
17	1.9281063079834
18	2.8437933921814
19	2.78766393661499
20	2.30166864395142
21	2.05546832084656
22	1.81997525691986
23	1.41926670074463
24	1.51677942276001
25	1.35489177703857
26	1.67857980728149
27	2.20217323303223
28	2.44223546981812
29	2.82600164413452
30	1.96640002727509
31	3.24042344093323
32	3.51209545135498
33	3.78382587432861
34	3.32280111312866
35	1.47178101539612
36	1.32940626144409
37	1.17177295684814
38	2.80630111694336
39	3.90189981460571
40	3.8539342880249
41	3.79087018966675
42	2.95656204223633
43	1.68164134025574
44	2.31540966033936
45	2.58736419677734
46	2.65099549293518
47	2.81069612503052
48	3.23521757125854
49	4.03583908081055
50	4.31896352767944
51	4.11481094360352
52	4.39318895339966
53	4.34310913085938
54	4.65289878845215
55	4.44642639160156
56	4.73477458953857
57	4.51571273803711
58	4.46230792999268
59	4.387122631073
60	4.6187629699707
61	4.80410861968994
62	4.66248226165771
63	4.83247089385986
64	4.65689182281494
65	4.75566577911377
66	4.77561378479004
67	4.86201858520508
68	4.87459897994995
69	4.71104097366333
70	4.70054626464844
71	4.79065608978271
72	4.85611391067505
73	4.91693592071533
74	4.84275531768799
75	4.81994199752808
76	4.91004419326782
77	4.80599117279053
78	4.93620634078979
79	4.70513582229614
80	4.76367998123169
81	4.76011514663696
82	4.73793983459473
83	4.89323711395264
84	4.80830669403076
85	4.88839149475098
86	5.00823545455933
87	5.10842323303223
88	5.0089750289917
89	4.91887664794922
90	4.92191696166992
91	4.88707971572876
92	4.99812936782837
93	4.91607904434204
94	4.9626579284668
95	4.91950416564941
96	4.83641576766968
97	5.0194787979126
98	5.10938167572021
99	5.19046258926392
100	5.20520925521851
101	5.13529777526855
102	5.15547180175781
103	4.97273731231689
104	5.10276412963867
105	5.27647304534912
106	5.20272064208984
107	5.27485370635986
108	5.07388687133789
109	5.14866590499878
110	5.24894046783447
111	5.01456165313721
112	4.94592189788818
113	5.10830783843994
114	4.9263916015625
115	5.14902019500732
116	5.16880989074707
117	5.51444149017334
118	5.33827686309814
119	5.34704685211182
120	5.1006031036377
121	5.15795755386353
122	5.10500812530518
123	4.99184131622314
124	5.19223213195801
125	5.35135841369629
126	5.22661209106445
127	5.07464838027954
128	5.38429689407349
129	5.36121463775635
130	5.25000953674316
131	5.38734674453735
132	5.35961627960205
133	5.55645084381104
134	5.52038669586182
135	5.14934253692627
136	5.25028419494629
137	5.29033136367798
138	5.33207368850708
139	5.6524395942688
140	5.52388763427734
141	5.52056217193604
142	5.30257797241211
143	5.53099679946899
144	5.5142936706543
145	5.44651794433594
146	5.41871547698975
147	5.37156629562378
148	5.44721364974976
149	5.44559860229492
150	5.2446460723877
151	5.59241676330566
152	5.57888984680176
153	5.48062419891357
154	5.44722843170166
155	5.47792530059814
156	5.7109808921814
157	5.67244625091553
158	5.62884712219238
159	5.72601318359375
160	5.85831165313721
161	5.69026851654053
162	5.67358493804932
163	5.53108739852905
164	5.30359315872192
165	5.72483921051025
166	5.67614364624023
167	5.68745374679565
168	5.54149055480957
169	5.5481128692627
170	5.49416637420654
171	5.57167625427246
172	5.62162446975708
173	5.70540142059326
174	5.73779678344727
175	5.8192253112793
176	5.69416046142578
177	5.57462930679321
178	5.72579097747803
179	5.57896852493286
180	5.77745199203491
181	5.66940975189209
182	5.61225509643555
183	5.98769426345825
184	5.76623392105103
185	5.7056827545166
186	5.61923217773438
187	5.75359582901001
188	5.8265266418457
189	5.8820538520813
190	6.06045246124268
191	5.87642574310303
192	5.78779029846191
193	5.97293615341187
194	5.76060199737549
195	5.85790729522705
196	5.83221864700317
197	5.78526401519775
198	5.81417798995972
199	5.83250141143799
200	6.0843653678894


==> figures/data/comp-SNR/SNR-true-s1.dat <==
1	15.9059410975404
2	15.937394334451
3	15.9685192511564
4	15.999681818019
5	16.0307190170945
6	16.0620688423223
7	16.093424959648
8	16.1244592769956
9	16.1553070779206
10	16.1854546216996
11	16.2148590607774
12	16.2444682373811
13	16.2735892449627
14	16.3018481566247
15	16.3296243325234
16	16.3573173990367
17	16.3856077067778
18	16.4145234336446
19	16.4438735595603
20	16.4735281246991
21	16.5032130324259
22	16.5320656816238
23	16.5600252938329
24	16.5878705605008
25	16.6153994346127
26	16.6425848050811
27	16.6701064327366
28	16.6975533095921
29	16.7250418554677
30	16.7526168107247
31	16.7798308829187
32	16.8062816612747
33	16.8320220425435
34	16.8572924239281
35	16.8812133645451
36	16.9039462992435
37	16.9259702960883
38	16.9476012204063
39	16.9697845562826
40	16.9924220263222
41	17.0149330927601
42	17.0371864041032
43	17.0590361888372
44	17.081129884265
45	17.1032815266133
46	17.1245339492348
47	17.1444902116344
48	17.163290007237
49	17.1813994373804
50	17.1988639213342
51	17.2158323428345
52	17.2330683375114
53	17.2506617052503
54	17.2681601030234
55	17.2857190165981
56	17.3036021961176
57	17.3215858446043
58	17.33954462658
59	17.3573269041757
60	17.3752080367899
61	17.3933672894967
62	17.4112278078617
63	17.4285286692216
64	17.4456205836171
65	17.4628298204588
66	17.4795811709715
67	17.4955348959764
68	17.5105571849326
69	17.5249903924409
70	17.5395016040318
71	17.5540304548717
72	17.5681572503875
73	17.5820540161163
74	17.5953634459152
75	17.6073909725726
76	17.6182237800743
77	17.6280325090124
78	17.6371618717772
79	17.6457268300287
80	17.6539355669581
81	17.6613661768597
82	17.6677112967877
83	17.6735005821694
84	17.678843525579
85	17.6836337163847
86	17.6881649163283
87	17.6934635599248
88	17.6992211695462
89	17.7048909663627
90	17.7098783231585
91	17.7139284135271
92	17.717422663041
93	17.7202178340584
94	17.7227938882333
95	17.7245541302284
96	17.7249418503197
97	17.7247023881819
98	17.7238224234145
99	17.7223746070191
100	17.7205550961251
101	17.7180597064473
102	17.7149888518919
103	17.7122370092393
104	17.7090514066213
105	17.7050055270084
106	17.7009494996027
107	17.6973870390394
108	17.6946927050679
109	17.6923884855338
110	17.6904191104848
111	17.6890322890292
112	17.6879352158276
113	17.6856522620295
114	17.6828884084767
115	17.6802410791586
116	17.6771948956388
117	17.6739628432624
118	17.6693725309234
119	17.6633775151579
120	17.65622955388
121	17.6476289768347
122	17.6384090593752
123	17.628711321862
124	17.6177481305895
125	17.6056282408221
126	17.5931746004134
127	17.5804301584988
128	17.5674263592028
129	17.5540577852854
130	17.5399177996011
131	17.525619956175
132	17.5106691204823
133	17.4947006772041
134	17.477985402065
135	17.460618981076
136	17.443197471812
137	17.4255869785667
138	17.4069994037716
139	17.3875813505556
140	17.3676981798785
141	17.3471298509449
142	17.3263196118866
143	17.3060818677848
144	17.2862040384875
145	17.2667709096237
146	17.2478163836645
147	17.2291050231987
148	17.2105536971361
149	17.1921889846861
150	17.1737875239004
151	17.1548814089672
152	17.1360566054111
153	17.1170390069526
154	17.0972683862915
155	17.0769637057504
156	17.055701306112
157	17.0326775540385
158	17.0081057232582
159	16.9830025263433
160	16.9578310281571
161	16.9325445979009
162	16.9071142102107
163	16.8814385465423
164	16.8555772528285
165	16.829366145787
166	16.8033738354964
167	16.778151887702
168	16.7525629886112
169	16.7263059838323
170	16.7003449422592
171	16.6743353556924
172	16.6476921171338
173	16.6202168566083
174	16.5914795122748
175	16.5621419055593
176	16.5327558724181
177	16.5031103387837
178	16.4723167526047
179	16.4398897726386
180	16.4073741704807
181	16.3757161309261
182	16.3440795718313
183	16.3119005753115
184	16.2798181007159
185	16.2479284701287
186	16.2160690003177
187	16.1839952685914
188	16.1512152955253
189	16.1183642132576
190	16.0857057830162
191	16.0529357750302
192	16.0201011370571
193	15.9868785598373
194	15.9536638908724
195	15.9206940008781
196	15.8871294044454
197	15.8533340984409
198	15.818958038994
199	15.783811077304
200	15.7485575814978


==> figures/data/comp-SNR/SNR-true-s2.dat <==
1	5.8377863662152
2	5.8238566377472
3	5.8087073202708
4	5.79506833085461
5	5.77981563206892
6	5.75966277395821
7	5.744666321738
8	5.73096398292159
9	5.71961201579272
10	5.70045196166535
11	5.69352118083714
12	5.67628474398173
13	5.66381772974171
14	5.64826475177373
15	5.63728928215178
16	5.62637534663854
17	5.61087107551496
18	5.59742380861621
19	5.58402738777242
20	5.56656024372965
21	5.55115602842585
22	5.53303612287988
23	5.51470222519844
24	5.49836311389224
25	5.48630093707795
26	5.46649026860718
27	5.45215794229296
28	5.43493806392048
29	5.41920513472664
30	5.3967846485524
31	5.38230261275816
32	5.36845666493887
33	5.35349304777158
34	5.33820697602491
35	5.32436500608279
36	5.31063718273677
37	5.29321049702447
38	5.27632085669732
39	5.26088803348723
40	5.24343461741079
41	5.22603537185764
42	5.21036312464453
43	5.19106906209201
44	5.17697302427384
45	5.16330518281971
46	5.14881877720863
47	5.13484429746456
48	5.11919199201399
49	5.10227562670673
50	5.08798147368999
51	5.06905737427824
52	5.05351320378542
53	5.0370477050332
54	5.02011593887014
55	5.00634105078975
56	4.98748907190123
57	4.97280115330124
58	4.95046696175774
59	4.93731084966335
60	4.92242182863903
61	4.90715010855324
62	4.89337904940168
63	4.87927814305989
64	4.86489644624594
65	4.84743992005322
66	4.83157771373074
67	4.81708978114122
68	4.79948575896294
69	4.78037879720952
70	4.76378020863355
71	4.74551416012627
72	4.72566123702887
73	4.70866788844375
74	4.69879651731788
75	4.68632776943263
76	4.67412995001476
77	4.66265183987382
78	4.64517036254298
79	4.63345514195171
80	4.61960185177262
81	4.61050104844923
82	4.59812616157755
83	4.58724628973693
84	4.56919566166113
85	4.55292251642012
86	4.54383259669542
87	4.52785588659122
88	4.51292173583069
89	4.50125742147751
90	4.49014061040578
91	4.47820845207106
92	4.46230535305168
93	4.44685941835902
94	4.43356210299374
95	4.41976670031828
96	4.40855255887446
97	4.39640533310771
98	4.38588081547625
99	4.37332929331827
100	4.36051405628662
101	4.3470585187098
102	4.33106008307404
103	4.31794838829658
104	4.30007154188367
105	4.28906354953148
106	4.28003334564178
107	4.26774010733999
108	4.25459419678762
109	4.24030903729221
110	4.22751946952089
111	4.20742650381671
112	4.19280664093004
113	4.17565997985176
114	4.16160658467056
115	4.14868351529214
116	4.13243936009937
117	4.11851869890747
118	4.10641756801448
119	4.09580962748508
120	4.08393338704498
121	4.07363897042633
122	4.05975297186856
123	4.04692353872382
124	4.03050562978515
125	4.01931828457337
126	4.00238307921635
127	3.99043685032893
128	3.97872683717649
129	3.96674489035876
130	3.95914950454923
131	3.94866033245734
132	3.93418734518796
133	3.92632635512497
134	3.91315824393709
135	3.90229957655564
136	3.88911558080107
137	3.87823891373641
138	3.86983943415835
139	3.85592978327673
140	3.84281696852375
141	3.83394491428499
142	3.82315930027585
143	3.80891915026958
144	3.79853500033278
145	3.78671862671654
146	3.77206141811793
147	3.75841818582535
148	3.74881396512457
149	3.73802608958148
150	3.72718212071858
151	3.71364062736996
152	3.70044179675489
153	3.68516187916688
154	3.67411751560537
155	3.65903917306565
156	3.64439191322397
157	3.62917475970929
158	3.61669368135833
159	3.60115242789948
160	3.58577667463398
161	3.57399241423283
162	3.56124461326301
163	3.54684936894197
164	3.53035318874566
165	3.51863314608189
166	3.50115614187565
167	3.49328512720797
168	3.48460181278684
169	3.47207054161788
170	3.45691616223539
171	3.44362269414386
172	3.4291060967913
173	3.41746466181065
174	3.40859157391591
175	3.39458126144178
176	3.38053856883214
177	3.36533472462395
178	3.35285250712777
179	3.34059464864533
180	3.32559649566064
181	3.31559913661477
182	3.30348433010885
183	3.28764749375174
184	3.27088199432159
185	3.25904944086458
186	3.24588178445842
187	3.23110492067579
188	3.21653415374627
189	3.20074165400098
190	3.18497991991468
191	3.17014696220667
192	3.15753852848669
193	3.14479562610151
194	3.12809580627317
195	3.11210673765728
196	3.09772134783655
197	3.08109061808487
198	3.06521192821334
199	3.05164077706056
200	3.03544517593645


==> figures/data/comp-SNR/SNR-true-s3.dat <==
1	2.65458353335098
2	2.66629809718911
3	2.68055683170791
4	2.69202851518226
5	2.70690284084825
6	2.72097210617258
7	2.73383673380128
8	2.74308678075284
9	2.75575091649103
10	2.76567963567888
11	2.77834748864758
12	2.79184955073069
13	2.80266386552674
14	2.8172827618269
15	2.83101473947362
16	2.84142235899053
17	2.85262267564996
18	2.86231438841297
19	2.87767129903252
20	2.89345580726479
21	2.905887834304
22	2.91871585916019
23	2.93104541513695
24	2.94083024479706
25	2.94927026676976
26	2.96382101725479
27	2.97600927350079
28	2.98996239210011
29	2.99916259814443
30	3.01367470816058
31	3.02791717916954
32	3.04205619138943
33	3.05202245101815
34	3.06537658497926
35	3.07832531457103
36	3.08900555836344
37	3.10210291424535
38	3.11533769180436
39	3.12605704915836
40	3.13591500389458
41	3.14150826573133
42	3.15659737948728
43	3.17239866865294
44	3.18631268857092
45	3.19699318331948
46	3.209226096003
47	3.22207362001651
48	3.23231280708562
49	3.24492366721082
50	3.25556225859776
51	3.26785052358589
52	3.27723916740221
53	3.28549751915796
54	3.29808033161783
55	3.30856376355307
56	3.32122947863732
57	3.33121235360423
58	3.34356499407242
59	3.35507673055512
60	3.36482788163878
61	3.37364083992952
62	3.3868738960211
63	3.3948085014456
64	3.4043546468111
65	3.41615164411267
66	3.42971677608365
67	3.44279627719364
68	3.45122968946781
69	3.46064459369265
70	3.47184859657053
71	3.48011164947649
72	3.49364938028681
73	3.50401403160407
74	3.50952144351825
75	3.52223632356441
76	3.53089899750955
77	3.53982717675051
78	3.55127568607893
79	3.56008340144865
80	3.56952110393214
81	3.57653860143055
82	3.58476538771815
83	3.59730997977175
84	3.60802288283521
85	3.61655699297786
86	3.62667564023129
87	3.63542060801113
88	3.64307701483428
89	3.65041750314593
90	3.65999348924874
91	3.66874562629354
92	3.6773280863785
93	3.68412333827964
94	3.69347999583201
95	3.70387428236381
96	3.71039019101191
97	3.7171894609391
98	3.72959589907103
99	3.73912200142836
100	3.75053550561141
101	3.75703938828166
102	3.76707831000417
103	3.7749397689285
104	3.78534179127636
105	3.7950223829524
106	3.80458118287899
107	3.81724212633567
108	3.82801357659573
109	3.83493095412259
110	3.84307637656799
111	3.84936530938203
112	3.85880046299289
113	3.86538999715175
114	3.87574070547421
115	3.88160031910729
116	3.89036244873392
117	3.89592526332671
118	3.90297671660018
119	3.91087149998808
120	3.92112179427843
121	3.93129937098831
122	3.9423120389468
123	3.95182593480192
124	3.95874051936391
125	3.96788809523649
126	3.97400410361651
127	3.98547674109296
128	3.99374136542688
129	4.00093370891094
130	4.00574014812482
131	4.01076689942687
132	4.01942876402682
133	4.02621042017407
134	4.03208883094437
135	4.03709221246403
136	4.04662800494357
137	4.05118633596362
138	4.06181375962128
139	4.07043876325319
140	4.07785613526469
141	4.08864346395469
142	4.09640930957449
143	4.10548753845228
144	4.11775530232212
145	4.12666220862429
146	4.13322770272019
147	4.14152000905394
148	4.14864008867863
149	4.15107753664578
150	4.15861599004993
151	4.16439146242118
152	4.1711282669581
153	4.18082726679128
154	4.1910026224624
155	4.19976436477635
156	4.2087682120407
157	4.21379986868431
158	4.22351149621571
159	4.23016181251827
160	4.23363499412887
161	4.24158665350864
162	4.24663524364548
163	4.25394107134214
164	4.25848319625464
165	4.26513374961803
166	4.272569922021
167	4.28075562843002
168	4.290018144318
169	4.297374195003
170	4.30244438309501
171	4.3077747816038
172	4.31854928474387
173	4.32500285911771
174	4.32930521986165
175	4.33384906829081
176	4.34067717593872
177	4.34501324734058
178	4.34903545963472
179	4.35394569328737
180	4.36000574185393
181	4.37040710094288
182	4.38044965400037
183	4.38409849032836
184	4.38918086799289
185	4.4013689910842
186	4.40638793083283
187	4.41440108353732
188	4.41913036310398
189	4.42868346780146
190	4.43416391861956
191	4.43929704782197
192	-Inf
193	-Inf
194	-Inf
195	-Inf
196	-Inf
197	-Inf
198	-Inf
199	-Inf
200	-Inf


==> figures/data/comp-SNR/SNR-true-s4.dat <==
1	2.99843779086871
2	3.012753265028
3	3.030337815035
4	3.04624014104285
5	3.05977699548172
6	3.07692205027938
7	3.09546689091767
8	3.11152294369054
9	3.12594423065516
10	3.14145710364753
11	3.15736584924509
12	3.17210366955916
13	3.1890609579914
14	3.2068002027389
15	3.22086084512529
16	3.23986600181808
17	3.25879715314089
18	3.27704216408523
19	3.29810098396626
20	3.31278317224788
21	3.33254157041597
22	3.34968240824459
23	3.36749877615352
24	3.38828654654405
25	3.40916164373656
26	3.42640103702299
27	3.44129632187792
28	3.45630449785894
29	3.47306963708491
30	3.4894243222963
31	3.50546923479006
32	3.52561795749437
33	3.54933803084818
34	3.57057394361314
35	3.58939930439489
36	3.60365036583757
37	3.62082549586364
38	3.63905312980378
39	3.6560555946206
40	3.67385850378442
41	3.69298817645515
42	3.71074633465575
43	3.72845414805803
44	3.74405185436233
45	3.76164109947025
46	3.77694365926509
47	3.79537075442973
48	3.81250834609162
49	3.83173010751164
50	3.8543437893575
51	3.87228299428064
52	3.89062703316254
53	3.91028693878698
54	3.93124774225406
55	3.94873891755828
56	3.96769633899026
57	3.98658812559398
58	4.00562470846323
59	4.02452492204996
60	4.04273726701503
61	4.05904830369286
62	4.07737354052172
63	4.10009704160262
64	4.11977968201767
65	4.14212331428126
66	4.16011558894524
67	4.17913456715112
68	4.1985468064133
69	4.21464194848887
70	4.23423646406666
71	4.24972783605876
72	4.27153234975046
73	4.28754418866196
74	4.30229079728639
75	4.32073379394851
76	4.34036356419164
77	4.35457769233758
78	4.37317293761767
79	4.3909279310355
80	4.4099690259424
81	4.4276199848018
82	4.44253780530595
83	4.45659977772948
84	4.47456544963688
85	4.49230696409536
86	4.51107052693336
87	4.52808624921609
88	4.54479697665641
89	4.56035969855914
90	4.57532601212429
91	4.59147646649024
92	4.60939448209054
93	4.62153182088931
94	4.63169314023137
95	4.64315830845227
96	4.65926966466164
97	4.67766826989067
98	4.69393550256524
99	4.70998575222936
100	4.72955531338013
101	4.74758789588005
102	4.76302644693061
103	4.77773814622477
104	4.79362801039633
105	4.8144837414041
106	4.82390928680185
107	4.84042982333769
108	4.85529376329113
109	4.8694782271716
110	4.88173202163324
111	4.89966811610202
112	4.91545266051004
113	4.93218589274803
114	4.94980919863989
115	4.96198718196459
116	4.97569523775681
117	4.9942755871073
118	5.01395534391274
119	5.02730691843493
120	5.04096740351129
121	5.0550925881299
122	5.071406400068
123	5.08312961739996
124	5.09415719397408
125	5.11104865108412
126	5.12472599849495
127	5.13486500104544
128	5.14926393993522
129	5.1624354070663
130	5.17582615093572
131	5.19134176153953
132	5.20487511863617
133	5.21552052790904
134	5.22949929354517
135	5.24318247176502
136	5.25007086162171
137	5.26423838443942
138	5.27644210267205
139	5.29072200219385
140	5.30559891087957
141	5.32525346531173
142	5.34130613657521
143	5.35923578787811
144	5.37270845471372
145	5.38553632287444
146	5.39686539694825
147	5.41210415753771
148	5.42903631016192
149	5.45053354970588
150	5.46609317119603
151	5.47923610082126
152	5.49350054740034
153	5.51215473862696
154	5.52831481744591
155	5.5442738394613
156	5.56488202331796
157	5.58049154669725
158	5.59706287911923
159	5.61415427270267
160	5.63635364366328
161	5.65329526218022
162	5.66862759317093
163	5.6821971549548
164	5.70207131865897
165	5.72379004481269
166	5.74222506555397
167	5.76087179209268
168	5.77420476071369
169	5.79444935230477
170	5.8097943711188
171	5.82429797145753
172	5.84495327333194
173	5.85903028571952
174	5.87373820499206
175	5.88527761363046
176	5.89848767678961
177	5.91530772157455
178	5.9333488957591
179	5.94850428472486
180	5.96157203784032
181	5.97655842891683
182	5.9899802802733
183	6.00995098511125
184	6.02593182164058
185	6.04398035635406
186	6.06205401138571
187	6.07471063052373
188	6.08901141115607
189	6.1117816414872
190	6.12520305981762
191	6.13877889569018
192	6.15612529768301
193	-Inf
194	-Inf
195	-Inf
196	-Inf
197	-Inf
198	-Inf
199	-Inf
200	-Inf


==> figures/data/comp-SNR/SNR-true-s5.dat <==
1	3.52024622109332
2	3.53324720988384
3	3.54824876110199
4	3.56108590253059
5	3.57424132707288
6	3.59033664287746
7	3.60344868746915
8	3.61359645804016
9	3.62381479020246
10	3.63472106137825
11	3.64627427685343
12	3.65611209517539
13	3.67129125958411
14	3.68261295056534
15	3.69273073413744
16	3.70627627600697
17	3.71949337025113
18	3.73282979700394
19	3.74558229082186
20	3.75595520315972
21	3.76677466995764
22	3.78228483608667
23	3.79670925846621
24	3.81087216940666
25	3.82686866339227
26	3.84021306436118
27	3.85415168472747
28	3.86814031405842
29	3.88029328149818
30	3.89354866169155
31	3.90936008751909
32	3.92650986785835
33	3.9387460601815
34	3.95011435569109
35	3.962261609632
36	3.97788025842911
37	3.99263109831346
38	4.00327383436579
39	4.01409230626308
40	4.02702597478033
41	4.04040557941585
42	4.05454080155527
43	4.07132803055581
44	4.09074777656349
45	4.10119020145029
46	4.11855900591017
47	4.12962003679375
48	4.14110190695127
49	4.15513119020489
50	4.16847474433197
51	4.18058000709556
52	4.19305134731563
53	4.20824223592852
54	4.21932226992838
55	4.2341004992886
56	4.24720771936454
57	4.25869160703782
58	4.27362722833527
59	4.28846288752917
60	4.30530787279978
61	4.31440315143012
62	4.32832929488693
63	4.3413208003411
64	4.35591004569565
65	4.36581025876823
66	4.37986563791214
67	4.39380036806906
68	4.40997804659519
69	4.41833338473319
70	4.4311686412708
71	4.44666164547638
72	4.46100973160342
73	4.47525280006102
74	4.48722297426062
75	4.49502098712526
76	4.51036243027001
77	4.524557693163
78	4.53397902302901
79	4.54372042810281
80	4.55289562832085
81	4.56320148060962
82	4.57116633317516
83	4.5818997197691
84	4.59071522748461
85	4.60403362567081
86	4.6133441014633
87	4.62350402325731
88	4.62759524362066
89	4.63835702763371
90	4.64920829424545
91	4.65922564030147
92	4.67280564516031
93	4.68333372404147
94	4.69499979167133
95	4.70574580392951
96	4.71552602366544
97	4.72344526814519
98	4.73831520738825
99	4.74829057846794
100	4.75750054485632
101	4.76803482854196
102	4.77771672019028
103	4.78831422991236
104	4.80048858225706
105	4.80743509592339
106	4.81778052491036
107	4.83064687437772
108	4.84089365989768
109	4.8501050221313
110	4.86379242520935
111	4.87594876260454
112	4.87993512316944
113	4.89027251480349
114	4.8982065362374
115	4.90985009237273
116	4.91850052266716
117	4.92735895598873
118	4.9365015305973
119	4.95095744606289
120	4.96007200281679
121	4.97059856833155
122	4.97753809376953
123	4.98937835533544
124	4.99789456112196
125	5.00756527786296
126	5.0137355664676
127	5.02084788170415
128	5.02798558390961
129	5.03350296140897
130	5.03969083777677
131	5.0478409115513
132	5.05569261359764
133	5.06194865710133
134	5.07138114540089
135	5.07980973587717
136	5.08554984972968
137	5.09250237249948
138	5.10054082035396
139	5.10667511423086
140	5.1162415965344
141	5.12208399050816
142	5.12920269231912
143	5.13822624218039
144	5.14139082610668
145	5.15280512620084
146	5.15960674751144
147	5.16824027200869
148	5.17823305487358
149	5.18565572619821
150	5.19126409735565
151	5.20230187026061
152	5.21047841360501
153	5.21817240628542
154	5.22850742362669
155	5.24436974534613
156	5.25347731384334
157	5.26764111487764
158	5.28094430791375
159	5.28605216286958
160	5.29506056014763
161	5.30613120281169
162	5.31117144085401
163	5.32607739979588
164	5.33783000682478
165	5.3447320560763
166	5.35420807192131
167	5.36610753007972
168	5.37428899347489
169	5.38046992249078
170	5.38579965917659
171	5.39838895857637
172	5.40971032363667
173	5.41493079667237
174	5.42134844926527
175	5.43220888477617
176	5.44029184355484
177	5.45012909828872
178	5.45727907844955
179	5.46705176416226
180	5.47254349441661
181	5.48243565514093
182	5.49276044438714
183	5.49981695436637
184	5.51331752176668
185	5.5233849598407
186	5.53286676728917
187	5.54121883416579
188	5.55115350185491
189	5.56190707714922
190	5.56827846576432
191	5.57829335872274
192	5.58739372611572
193	5.59606572227777
194	5.59970523780079
195	5.6104030463295
196	5.61810815761316
197	5.62898936567103
198	5.64034321510134
199	5.64631565280393
200	5.65582694548322


==> figures/data/comp-SNR/node-g-s1.dat <==
36	8.27470302581787


==> figures/data/comp-SNR/node-m-s1.dat <==
36	15.0626277923584


==> figures/data/mapping-errors/MEB-s1-coh0.dat <==
1	5.47437301564724
2	3.87407418273795
3	3.16569980045374
4	2.74375503755321
5	2.45603756128582
6	2.24383255041495
7	2.07905115221055
8	1.94634302154107
9	1.83652074912621
10	1.7437036181515
11	1.66392440847091
12	1.59440319673468
13	1.53312468327008
14	1.47858595932513
15	1.42964341662633
16	1.38540794103656
17	1.34517605875457
18	1.3083856236488
19	1.27458007313476
20	1.24338250226771
21	1.21448048531591
22	1.1876105496894
23	1.16254906009058
24	1.13910699734952
25	1.11712182857838
26	1.09645319241691
27	1.07698035656227
28	1.05859735353644
29	1.04121048516679
30	1.02473685477241
31	1.00910327999632
32	0.994243936609965
33	0.980100371074017
34	0.966620499549247
35	0.953757251216246
36	0.941468435945848
37	0.929716191823584
38	0.918465987512147
39	0.907686730175477
40	0.897350086667582
41	0.887429379378404
42	0.877900497234529
43	0.868741276857799
44	0.859931435075499
45	0.851452090523614
46	0.843285739055616
47	0.835416041858756
48	0.827828398280227
49	0.820509061842678
50	0.8134450759278
51	0.806624880182341
52	0.800037736033292
53	0.79367319818183
54	0.787521668036768
55	0.781574139641304
56	0.77582200537647
57	0.770257134193319
58	0.764871582272417
59	0.759657510824735
60	0.75460778450878
61	0.749715736882707
62	0.744975022921484
63	0.740379489963408
64	0.735923381498245
65	0.731601417638802
66	0.727408481748468
67	0.723339554027848
68	0.719389659546772
69	0.715554069200325
70	0.711828263938265
71	0.708208032380823
72	0.704689498309227
73	0.701268848812442
74	0.697942384171229
75	0.694706191749521
76	0.691556859561359
77	0.688491163392795
78	0.685505722732332
79	0.682597289973805
80	0.679763004264423
81	0.677000125026058
82	0.674305876406454
83	0.671677473847243
84	0.669112311906286
85	0.666607706511176
86	0.664161329999467
87	0.661770960961806
88	0.659434260712351
89	0.657148940924225
90	0.654912972180443
91	0.652724467269645
92	0.650581620741571
93	0.648482624620466
94	0.646425778572812
95	0.644409434985093
96	0.642431985777263
97	0.640492018859321
98	0.638588132654582
99	0.636718766675628
100	0.634882289671278
101	0.633076938148476
102	0.631300927203465
103	0.629552730682943
104	0.627830735249674
105	0.62613351026782
106	0.624459884397529
107	0.622808880479528
108	0.621179545903752
109	0.619571108893696
110	0.617982916847092
111	0.616414458869733
112	0.614865174802735
113	0.613334556671612
114	0.611822235735678
115	0.610327829161575
116	0.608850873554215
117	0.60739091092087
118	0.605947605538786
119	0.604520745039698
120	0.603109906396534
121	0.601714759514386
122	0.600334914982384
123	0.598969932004772
124	0.597619297154526
125	0.596282507317572
126	0.594959146748204
127	0.593648778408195
128	0.592351005068306
129	0.59106544915151
130	0.589791806298444
131	0.588529714767417
132	0.587278905780643
133	0.586039109028981
134	0.584810052825781
135	0.583591534690614
136	0.582383387866986
137	0.581185478241849
138	0.57999763257441
139	0.578819632081544
140	0.577651322903131
141	0.576492558868037
142	0.575343168540258
143	0.574203086107815
144	0.573072248978419
145	0.571950590599501
146	0.570838053163221
147	0.569734648370137
148	0.568640390004192
149	0.567555272476602
150	0.566479289041599
151	0.565412439622087
152	0.564354731116144
153	0.563306135819482
154	0.562266654243981
155	0.561236321795451
156	0.560215123746387
157	0.559203085575845
158	0.558200228609855
159	0.557206569227691
160	0.556222169995869
161	0.555247019309218
162	0.554281112112596
163	0.553324429348462
164	0.552376900155965
165	0.551438953399798
166	0.55051037556147
167	0.549590877211483
168	0.548680429696372
169	0.547778964842961
170	0.54688642811546
171	0.546002763984301
172	0.54512791303417
173	0.544261810573977
174	0.543404397875071
175	0.542555598596164
176	0.541715296743828
177	0.540883441070408
178	0.540059684182848
179	0.539244132179929
180	0.538437178076099
181	0.53763845404902
182	0.536848113405653
183	0.536066133452512
184	0.535291991895906
185	0.534526735710986
186	0.533769103519265
187	0.53301962243035
188	0.532279492169285
189	0.531547196759586
190	0.530822897758017
191	0.530106894483175
192	0.529398848066725
193	0.528698248598096
194	0.528007965062743
195	0.527325290947992
196	0.526651276541158
197	0.525984495129371
198	0.525328614587648
199	0.524680836513978
200	0.524040335918992


==> figures/data/mapping-errors/MEB-s1-coh1.dat <==
1	1.28109679559258
2	0.905721581287429
3	0.739439709937799
4	0.640333804833197
5	0.572725160622941
6	0.522844253616379
7	0.484102816372644
8	0.452899975963468
9	0.427080171559228
10	0.405262943295556
11	0.386517796740601
12	0.37019198572979
13	0.355812219646587
14	0.343025732836017
15	0.331563859855657
16	0.321217252729989
17	0.311820319888863
18	0.303239971978512
19	0.295368334770279
20	0.288116623005887
21	0.281411054617749
22	0.275189433797935
23	0.269399337271247
24	0.263996044799562
25	0.258941279609567
26	0.254201825761603
27	0.249748856810921
28	0.245557063370597
29	0.241604231899637
30	0.237870746525896
31	0.234339216835951
32	0.230994317009131
33	0.227822177108448
34	0.224810402798311
35	0.221947758946811
36	0.219224060571409
37	0.216630197500687
38	0.214157757124123
39	0.211799255539924
40	0.209547777710495
41	0.207396851679466
42	0.205340593705135
43	0.203373611394982
44	0.201490882448167
45	0.199687867208968
46	0.197960303871654
47	0.196304224420904
48	0.194715976324905
49	0.193192121061113
50	0.191729505027192
51	0.190325180284844
52	0.188976379803039
53	0.187680505526512
54	0.186435108190254
55	0.185237914429456
56	0.184086825492332
57	0.182979809954412
58	0.181914946405962
59	0.180890404984078
60	0.179904494778437
61	0.178955663269992
62	0.178042370680762
63	0.177163175583759
64	0.176316687207497
65	0.175501644532936
66	0.174716816853068
67	0.173961049985905
68	0.173233242267662
69	0.172532301597497
70	0.171857229779328
71	0.17120711737868
72	0.170581061415
73	0.169978244704885
74	0.169397794330673
75	0.168838910618424
76	0.168300809642548
77	0.167782785873051
78	0.167284078640852
79	0.166803968899909
80	0.166341783132135
81	0.165896926615058
82	0.165468801176783
83	0.165056791504671
84	0.164660316808792
85	0.164278803390306
86	0.163911682826207
87	0.163558396267389
88	0.163218336366062
89	0.162890899330194
90	0.162575521596584
91	0.162271593614397
92	0.161978555533653
93	0.1616958141062
94	0.161422774921148
95	0.161158879739573
96	0.160903622486695
97	0.160656636795711
98	0.1604176229767
99	0.160186421985433
100	0.159962956504402
101	0.159747190370286
102	0.159539056872337
103	0.159338465259582
104	0.159145282741547
105	0.15895928877637
106	0.158780205970491
107	0.158607731241712
108	0.158441579655446
109	0.158281399308284
110	0.15812690413039
111	0.157977824717451
112	0.157833890497587
113	0.157694894365703
114	0.157560611026574
115	0.157430814052119
116	0.157305327214372
117	0.157183987561688
118	0.157066620216306
119	0.156953072219917
120	0.156843234158545
121	0.156737003841222
122	0.156634326912559
123	0.156535137500549
124	0.156439351576564
125	0.156346918306461
126	0.156257761687863
127	0.156171804911749
128	0.156088970081075
129	0.156009178970771
130	0.155932313993255
131	0.155858287765912
132	0.155787035412487
133	0.15571847178163
134	0.155652534265442
135	0.155589151163428
136	0.155528240366541
137	0.155469747594129
138	0.15541361496679
139	0.155359787681261
140	0.155308203054122
141	0.155258818296957
142	0.155211548974822
143	0.155166339593853
144	0.155123141231651
145	0.15508190396467
146	0.155042570372839
147	0.155005100471894
148	0.154969433299125
149	0.154935537103382
150	0.154903371526293
151	0.154872899139066
152	0.154844082809502
153	0.15481688396276
154	0.154791282181776
155	0.154767241787432
156	0.1547447526887
157	0.154723793666332
158	0.154704341728379
159	0.154686397687399
160	0.154669960861059
161	0.15465501623333
162	0.154641562926673
163	0.154629598349567
164	0.154619127745713
165	0.154610255847642
166	0.15460297900167
167	0.154597208547601
168	0.154592937923851
169	0.154590151491179
170	0.154588866425712
171	0.154589070375706
172	0.154590762730441
173	0.15459392871855
174	0.154598552506288
175	0.154604642639778
176	0.154612200307257
177	0.154621218696994
178	0.154631886123481
179	0.154644183099204
180	0.154658086933292
181	0.15467380676202
182	0.154691666055468
183	0.154711035389624
184	0.154732298302104
185	0.154755319943101
186	0.154780047677029
187	0.154806370685794
188	0.154834968672388
189	0.154865222505379
190	0.154897058833849
191	0.154930721616215
192	0.154965937578745
193	0.155002700309211
194	0.155041810126957
195	0.155082121332115
196	0.155124510017365
197	0.155168068737442
198	0.155213265615462
199	0.15525992764166
200	0.155308321126302


==> figures/data/mapping-errors/MEB-s2-coh0.dat <==
1	6.63433612879789
2	4.68691939013074
3	3.82337894270534
4	3.30813258406728
5	2.9561927276753
6	2.69617263002625
7	2.49391267453884
8	2.3307380585126
9	2.19546460698675
10	2.08093287084441
11	1.98231682846107
12	1.89622889212343
13	1.82021241878057
14	1.75243624711368
15	1.6915047108934
16	1.6363321619234
17	1.58605986829382
18	1.53999908688358
19	1.49758942607904
20	1.45837032645904
21	1.42195904378108
22	1.38803334183081
23	1.35632015428094
24	1.32658713786371
25	1.29863498628191
26	1.27229107491833
27	1.2474057341446
28	1.22384829285849
29	1.20150318913975
30	1.18026841702381
31	1.16005352374631
32	1.14077821246969
33	1.12237098162556
34	1.10476799955496
35	1.08791198866105
36	1.07175117225567
37	1.05623875080801
38	1.0413320095205
39	1.02699208782497
40	1.01318374755737
41	0.999874462438378
42	0.987034527006938
43	0.974636858661641
44	0.96265650223703
45	0.951070316854439
46	0.93985656998127
47	0.928995359245607
48	0.918468276135158
49	0.908257978027905
50	0.898348547201167
51	0.888725313487642
52	0.879374625951222
53	0.870283935811696
54	0.861441230648499
55	0.852835279276101
56	0.844455574985845
57	0.836292316537827
58	0.828336222723377
59	0.820578392795585
60	0.813010483926803
61	0.80562484935087
62	0.79841430559152
63	0.791372000856216
64	0.784491512916279
65	0.77776694004368
66	0.771192578135893
67	0.764763105060825
68	0.758473352953975
69	0.752318406908893
70	0.746293702201004
71	0.740394720569188
72	0.734617125832019
73	0.728956946280244
74	0.723410398986924
75	0.717974019664163
76	0.712644362278688
77	0.707418245501519
78	0.702292646755729
79	0.697264653683931
80	0.692331405681161
81	0.687490003687081
82	0.682737764038087
83	0.678072065952455
84	0.673490461452424
85	0.668990557648816
86	0.66457010117556
87	0.660226928935492
88	0.655959024707225
89	0.651764370317268
90	0.647641040421417
91	0.643587216735359
92	0.639601022268904
93	0.635680781489111
94	0.631824881653885
95	0.628031760938029
96	0.624299956193057
97	0.620627995174127
98	0.617014480178682
99	0.613458077430238
100	0.609957638474241
101	0.606512035293245
102	0.603120168431912
103	0.599780855422374
104	0.596493094875316
105	0.593255815703448
106	0.590067927787899
107	0.586928341051079
108	0.583836026760596
109	0.580789883876507
110	0.577788877596526
111	0.57483195797381
112	0.571918154372391
113	0.569046388177525
114	0.566215612763779
115	0.563424785052644
116	0.560672987262117
117	0.55795921840329
118	0.555282448949761
119	0.552641736685957
120	0.550036140467987
121	0.547464691020629
122	0.54492641606583
123	0.542420371256776
124	0.539945701844676
125	0.537501506053644
126	0.535086941717729
127	0.53270113759914
128	0.530343159559555
129	0.528012119487093
130	0.525707170121829
131	0.52342747676546
132	0.521172178884451
133	0.518940408408701
134	0.516731354964983
135	0.514544304829353
136	0.512378544684851
137	0.510233435885622
138	0.508108325827981
139	0.506002502712159
140	0.503915425740043
141	0.501846567844552
142	0.499795357735995
143	0.497761226964202
144	0.495743712584849
145	0.493742365210356
146	0.491756740719592
147	0.489786525534695
148	0.487831440734295
149	0.485891216179222
150	0.483965650348054
151	0.482054646873188
152	0.480158023208678
153	0.478275623519918
154	0.476407287661874
155	0.474552977378076
156	0.472712622922074
157	0.470886177984972
158	0.469073544849563
159	0.467274730434909
160	0.465489699894046
161	0.463718525767002
162	0.461961229062938
163	0.460217868168194
164	0.458488452854772
165	0.456801802391137
166	0.455156623295674
167	0.453525050295598
168	0.451907023919547
169	0.450302552867463
170	0.448711689042364
171	0.447134537816169
172	0.445571203725539
173	0.444021774401389
174	0.442486398656357
175	0.440965162758235
176	0.439458106228986
177	0.437965182165773
178	0.436504497283167
179	0.43507541949919
180	0.433687123500867
181	0.432379295713591
182	0.431144187526939
183	0.429920998831049
184	0.428750614679469
185	0.427619111623351
186	0.426524925934254
187	0.425440964340409
188	0.424365082499515
189	0.423316891480235
190	0.422292473448359
191	0.421308549173814
192	0.420402991951591
193	0.419559950656344
194	0.418740662257864
195	0.41792813231769
196	0.417119194369476
197	0.416317086154875
198	0.415542452092235
199	0.414774241688923
200	0.414026523364074


==> figures/data/mapping-errors/MEB-s2-coh1.dat <==
1	1.90235786524186
2	1.34374298898236
3	1.09602499812747
4	0.948220027553273
5	0.847268404829031
6	0.772692131243187
7	0.714692240584247
8	0.667911594156725
9	0.62914157709702
10	0.596328001916393
11	0.568086431788477
12	0.543444932925454
13	0.521698748998434
14	0.502322589549102
15	0.484915929723502
16	0.469167100008519
17	0.454829457333208
18	0.44170506107206
19	0.429632758736988
20	0.418480241705316
21	0.408137474561278
22	0.398512015629469
23	0.38952558880437
24	0.381111444916073
25	0.373212369667378
26	0.365778775232099
27	0.358767506029643
28	0.352140922122161
29	0.345865881731954
30	0.339913131721171
31	0.334256703537398
32	0.328873654145403
33	0.323743476951532
34	0.31884777863426
35	0.314170029395773
36	0.309695302514553
37	0.30541001692263
38	0.301301841210071
39	0.29735952710835
40	0.293572824561281
41	0.289932346144848
42	0.286429478520052
43	0.283056335138197
44	0.279805690883766
45	0.276670864037217
46	0.273645554205738
47	0.270723994325552
48	0.267900816837757
49	0.265170970271607
50	0.262529810695107
51	0.259973015490707
52	0.257496548313308
53	0.255096712069197
54	0.252769955729766
55	0.250513004138235
56	0.248322751986134
57	0.246196324302388
58	0.244131026045248
59	0.242124293787884
60	0.240173738268923
61	0.238277109258432
62	0.23643230604673
63	0.234637325771534
64	0.23289025787109
65	0.231189335617402
66	0.229532869692585
67	0.227919291414453
68	0.22634706528981
69	0.224814754542817
70	0.223320996879785
71	0.221864507867
72	0.220444004429601
73	0.219058318805295
74	0.217706334714121
75	0.2163870416446
76	0.215099384077462
77	0.213842407273195
78	0.212615207607361
79	0.211416901902427
80	0.210246641465184
81	0.209103570387846
82	0.20798690706118
83	0.206895896834458
84	0.205829810152489
85	0.204787987575711
86	0.203769764384618
87	0.202774507678706
88	0.201801679357299
89	0.200850711190244
90	0.199921080262478
91	0.199012294324475
92	0.198123838466212
93	0.197255272121403
94	0.196406174814363
95	0.195576123817898
96	0.194764733853314
97	0.193971586526313
98	0.193196283246651
99	0.192438416071394
100	0.191697628512634
101	0.190973580187843
102	0.190265910593197
103	0.189574282575058
104	0.188898373498297
105	0.188237864633971
106	0.187592470763009
107	0.18696188490713
108	0.186345830379111
109	0.185744041702124
110	0.185156248147436
111	0.184582190150636
112	0.184021614312723
113	0.183474295644934
114	0.182939982405767
115	0.182418425913426
116	0.181909419692327
117	0.181412756072733
118	0.180928204419321
119	0.180455542249665
120	0.17999454655489
121	0.179545016843782
122	0.179106752375582
123	0.178679570250656
124	0.178263288938144
125	0.177857713990401
126	0.177462682886689
127	0.177078008970163
128	0.176703494417239
129	0.176338971072652
130	0.175984272946905
131	0.17563923468627
132	0.175303681070625
133	0.174977434841169
134	0.174660357474069
135	0.174352275812903
136	0.174053038852946
137	0.17376249468864
138	0.173480492508785
139	0.173206873097945
140	0.172941498709623
141	0.172684232195437
142	0.172434943117548
143	0.172193476165695
144	0.171959699787539
145	0.171733497157987
146	0.171514733599901
147	0.171303293939809
148	0.171099074268528
149	0.170901969023748
150	0.170711855916311
151	0.170528623283116
152	0.17035214809395
153	0.170182318664116
154	0.170019017013315
155	0.16986215873409
156	0.169711637261463
157	0.169567347171005
158	0.169429184253665
159	0.169297047824605
160	0.169170838540286
161	0.169050459302229
162	0.168935798257964
163	0.168826745578026
164	0.168723185823954
165	0.168635553179303
166	0.168564953165669
167	0.168499982739516
168	0.168439931674646
169	0.168384377453069
170	0.168333094852609
171	0.168285984102748
172	0.16824296071111
173	0.168203950753637
174	0.168168881006217
175	0.168137656558299
176	0.168110200286993
177	0.168086422693649
178	0.168081908793073
179	0.168096557242513
180	0.168127469474025
181	0.168197213502909
182	0.168295863374237
183	0.168398721087311
184	0.16852943076895
185	0.168676982854437
186	0.168839702109346
187	0.169004279066727
188	0.169170093234429
189	0.169348537312281
190	0.169540153481459
191	0.169744927070573
192	0.169992906071052
193	0.170267467955683
194	0.17055767709985
195	0.170848734894798
196	0.171140288988314
197	0.171431455774327
198	0.171737660298157
199	0.172044226648856
200	0.172364857974156


==> figures/data/mapping-errors/MEB-s3-coh0.dat <==
1	10.5122414954639
2	7.42428061111435
3	6.05451249691281
4	5.2369014282925
5	4.67819723906206
6	4.26522995912989
7	3.94384534545572
8	3.68443292206143
9	3.46925925911201
10	3.28697294984672
11	3.12992367124624
12	2.99273610134423
13	2.8715140325191
14	2.76335297286308
15	2.66603938997721
16	2.57785186278166
17	2.49742964358425
18	2.42368109626447
19	2.35571856760441
20	2.29281343172383
21	2.23436040926632
22	2.1798485685694
23	2.12884444007854
24	2.08097981399012
25	2.03593886579554
26	1.9934477348381
27	1.95327011801402
28	1.91519915483446
29	1.87905100594777
30	1.84466315016076
31	1.81189203332182
32	1.7806097943077
33	1.75070284882623
34	1.72207100116795
35	1.69462423952494
36	1.66828121505198
37	1.6429685046319
38	1.61861882504781
39	1.59517012687464
40	1.57256705367675
41	1.55075785136007
42	1.52969590325158
43	1.50933846208812
44	1.48964609090366
45	1.47058158524943
46	1.45210987592461
47	1.43419906141002
48	1.4168196493075
49	1.39994347129858
50	1.38354484925947
51	1.36760115112673
52	1.35209075660254
53	1.33699417049031
54	1.32229273054097
55	1.30796830896003
56	1.29400452624346
57	1.28038618077641
58	1.2670982713223
59	1.25412602196356
60	1.2414557125058
61	1.22907520584406
62	1.21697332447273
63	1.20513901668995
64	1.19356229419653
65	1.18223437826431
66	1.17114654806784
67	1.1602904717928
68	1.1496581036646
69	1.13924120791575
70	1.12903258680568
71	1.11902485293063
72	1.10921053841139
73	1.09958302777661
74	1.0901360971501
75	1.08086378697967
76	1.07176070616719
77	1.06282205166466
78	1.05404293135735
79	1.04541851696647
80	1.03694412371159
81	1.02861493947368
82	1.02042613175996
83	1.01237320731172
84	1.00445166516448
85	0.99665746720328
86	0.988986961447412
87	0.981436677000396
88	0.974003401369889
89	0.96668386999683
90	0.959475338912042
91	0.95237496000115
92	0.94537984393789
93	0.938487448917055
94	0.931695534778841
95	0.925001924258602
96	0.918404823851892
97	0.911902342099045
98	0.905492332681091
99	0.899172771997188
100	0.892941989204917
101	0.886798248589333
102	0.880739823910344
103	0.874765185635643
104	0.868872826161618
105	0.863061198812881
106	0.857328857236555
107	0.851674445075726
108	0.846096821009287
109	0.840594746433449
110	0.835167140837261
111	0.829813034961556
112	0.824531551682145
113	0.819321404078289
114	0.814181357648215
115	0.809110205047707
116	0.804106672715132
117	0.799169460074955
118	0.794297279765552
119	0.789488921186793
120	0.784743247028654
121	0.780058911682536
122	0.775434619587404
123	0.770868963125282
124	0.766360626520765
125	0.761908351331635
126	0.757510861052433
127	0.753166745851331
128	0.748874431461602
129	0.744632470071419
130	0.740439390291492
131	0.736293663266837
132	0.732193698573564
133	0.72813792496063
134	0.724124814557403
135	0.720152982717332
136	0.71622114256595
137	0.71232798667405
138	0.708472042477107
139	0.704651722917765
140	0.700865784462629
141	0.697113061067749
142	0.693392280221915
143	0.689702155146903
144	0.686041606557197
145	0.68240953908256
146	0.678804849614244
147	0.675226712853013
148	0.671674344931011
149	0.668146876968828
150	0.66464367005417
151	0.661164105543616
152	0.657707489787908
153	0.6542731363317
154	0.650860387589599
155	0.647468733993315
156	0.64409770686411
157	0.640746852786078
158	0.637415671211567
159	0.63410383664726
160	0.630811050579725
161	0.627537117655574
162	0.624281772435457
163	0.621044798410869
164	0.617825788106505
165	0.614627940049947
166	0.611451057951252
167	0.608292107474651
168	0.605151038898628
169	0.602027834088149
170	0.598922604497403
171	0.595835514490675
172	0.592766629115177
173	0.589715923454783
174	0.586683608550993
175	0.583669772598869
176	0.580674331907852
177	0.577697142518898
178	0.574768358625621
179	0.571891801867741
180	0.569033669531122
181	0.566264672121188
182	0.563563602991747
183	0.560879559736732
184	0.558239361984109
185	0.555663474268562
186	0.553101889934944
187	0.550582929111454
188	0.548156939866004
189	0.545765982969155
190	0.543431709552757
191	0.541160958535104
192	0.538912061853508
193	0.536755269704743
194	0.534655704957388
195	0.532567532954556
196	0.530530247770231
197	0.528512694398626
198	0.526565962941519
199	0.524636820872969
200	0.522814012617601


==> figures/data/mapping-errors/MEB-s3-coh1.dat <==
1	2.0258152489896
2	1.43116580789628
3	1.16750748344008
4	1.01021581049106
5	0.902800164484777
6	0.823459705165945
7	0.761762466767874
8	0.712005928500747
9	0.670774941644214
10	0.635883116832582
11	0.605857225641608
12	0.579662596536918
13	0.556548900752309
14	0.535957108313669
15	0.51746087339947
16	0.500728490861489
17	0.48549744368486
18	0.47155689635426
19	0.458735371575771
20	0.446892012213274
21	0.435909538723876
22	0.425689513693634
23	0.41614862481179
24	0.407215758069888
25	0.398829954843073
26	0.390938490840335
27	0.38349543698806
28	0.376460676718193
29	0.369798908977865
30	0.363478981831933
31	0.357473390553696
32	0.351757552880325
33	0.346309629524384
34	0.341110025951144
35	0.336141096208948
36	0.331386943569222
37	0.326833127510655
38	0.322466501839084
39	0.318275089010977
40	0.314247997452501
41	0.310375242113155
42	0.306647625760305
43	0.303056796932605
44	0.299595014947765
45	0.296255121483445
46	0.293030453451782
47	0.289914849198053
48	0.286902622726222
49	0.283988409086167
50	0.281167293162547
51	0.278434688015845
52	0.275786323130584
53	0.273218274822335
54	0.270726825456497
55	0.268308482772865
56	0.265960003933949
57	0.263678369332876
58	0.261460705896788
59	0.259304328221837
60	0.257206675780156
61	0.25516537303973
62	0.253178234974627
63	0.251243139854339
64	0.249358131232171
65	0.247521349322238
66	0.245731055764802
67	0.243985593803923
68	0.242283397824489
69	0.240622944458794
70	0.239002818541786
71	0.237421671763913
72	0.235878189581933
73	0.234371129874976
74	0.232899311972306
75	0.231461613570011
76	0.230056960742563
77	0.228684359906365
78	0.227342818482327
79	0.22603138788324
80	0.224749147121027
81	0.223495206772498
82	0.222268698695777
83	0.221068792074557
84	0.21989469392966
85	0.218745652324571
86	0.217620953007523
87	0.216519895434021
88	0.215441818091558
89	0.214386089948581
90	0.213352096669936
91	0.212339272633003
92	0.211347043689101
93	0.21037488325379
94	0.2094223189916
95	0.20848887139377
96	0.207574092780685
97	0.206677566365912
98	0.205798892121482
99	0.204937708691645
100	0.204093672131843
101	0.203266469426116
102	0.202455819513952
103	0.201661442344701
104	0.200883064573356
105	0.200120434914786
106	0.199373323755372
107	0.198641489221976
108	0.197924741266947
109	0.197222875728587
110	0.19653569304188
111	0.195862991453236
112	0.195204594115807
113	0.194560263165998
114	0.193929786504122
115	0.193312948138387
116	0.192709510490322
117	0.192119215248833
118	0.191541823972071
119	0.190977070728325
120	0.19042467801983
121	0.189884347900522
122	0.189355782282254
123	0.188838675178755
124	0.18833270050284
125	0.187837516457363
126	0.187352810342352
127	0.186878282031193
128	0.186413631000343
129	0.185958546173957
130	0.185512736781097
131	0.185075912263284
132	0.184647798776762
133	0.184228152037995
134	0.183816719577124
135	0.183413268259342
136	0.183017594100028
137	0.182629466544165
138	0.182248700794604
139	0.181875109600699
140	0.181508509627713
141	0.181148757292042
142	0.180795706473469
143	0.180449186109187
144	0.180109097464525
145	0.179775324621151
146	0.179447768081794
147	0.179126369205611
148	0.178811081247121
149	0.178501831158214
150	0.17819860091712
151	0.177901343710372
152	0.17761003348009
153	0.177324623288245
154	0.177045125372427
155	0.176771520857809
156	0.176503798872557
157	0.176241967140537
158	0.175986023523354
159	0.175735976273187
160	0.175491817485222
161	0.175253545230225
162	0.175021134389083
163	0.174794594326333
164	0.174573899586392
165	0.174359076514541
166	0.174150062980762
167	0.173946871776669
168	0.173749459050073
169	0.173557796856442
170	0.173371867132373
171	0.17319165419817
172	0.173017133387159
173	0.172848276800867
174	0.17268508866863
175	0.17252755565655
176	0.172375662605209
177	0.172229383312689
178	0.172101634702707
179	0.171992001118066
180	0.171889453529282
181	0.171822856842346
182	0.171777253685055
183	0.17173630132698
184	0.171713555792508
185	0.171713340364323
186	0.171718022290422
187	0.171731724873854
188	0.171777962245875
189	0.171843934910378
190	0.171944617000007
191	0.172067628811567
192	0.172195048963062
193	0.172359029851016
194	0.172537060299094
195	0.172718239709675
196	0.172913618897755
197	0.173113460293927
198	0.173321889371025
199	0.17353358974384
200	0.173773353077306


==> figures/data/mapping-errors/MEB-s4-coh0.dat <==
1	24.8969090046132
2	17.5677764697702
3	14.3133860221977
4	12.3688184300967
5	11.0385417723247
6	10.0541023992384
7	9.28704430532506
8	8.66710983030429
9	8.15222336448997
10	7.71544278273313
11	7.33863523354593
12	7.00902477647553
13	6.71737184199688
14	6.45678058503963
15	6.22199412597595
16	6.00892219412039
17	5.81433778933162
18	5.63564430169793
19	5.47073214896735
20	5.31787091794751
21	5.1756317761548
22	5.0428008429434
23	4.91835278704237
24	4.80140790773391
25	4.69121901160665
26	4.58713127030639
27	4.48858405681165
28	4.39508453082971
29	4.30619496878233
30	4.22152667325038
31	4.14073587794043
32	4.0635237993879
33	3.98961673774135
34	3.91877939306189
35	3.85079861825494
36	3.78548345121469
37	3.72265913790749
38	3.66216941862664
39	3.60386251178626
40	3.54760813299025
41	3.49327913652977
42	3.44076726889584
43	3.38996745477172
44	3.34078743613944
45	3.29313684558277
46	3.24692796241363
47	3.20208064367263
48	3.15852368595944
49	3.11618693577191
50	3.07500598089141
51	3.03492926609231
52	2.99590236380149
53	2.95788057837397
54	2.92081953553807
55	2.88467332639542
56	2.84940358967991
57	2.81497516089229
58	2.78135028177466
59	2.74849107034136
60	2.71636255699932
61	2.684935941356
62	2.65418407383045
63	2.62407854445249
64	2.59459494728006
65	2.56571512980189
66	2.53741882110408
67	2.50968658843256
68	2.48249938502583
69	2.45583524561413
70	2.42967750406841
71	2.40400802410981
72	2.37880697109007
73	2.35405792315803
74	2.32974413569996
75	2.30584990984519
76	2.28236269038997
77	2.25927225662966
78	2.23656790357946
79	2.21423719523053
80	2.19226899348203
81	2.17065186180574
82	2.14937175366685
83	2.12842032228014
84	2.10778371604028
85	2.0874526849764
86	2.06741825914694
87	2.04767218937946
88	2.0282092995347
89	2.00902118265558
90	1.99010396976302
91	1.97145021361184
92	1.95305298014318
93	1.93490634516748
94	1.91700671821723
95	1.89934943153075
96	1.88193234709607
97	1.86475242924151
98	1.84780446378771
99	1.83108515790847
100	1.81459105031761
101	1.79831807623575
102	1.78226157361699
103	1.76641770294587
104	1.75078183075296
105	1.73534830472426
106	1.72011257556189
107	1.70507005755534
108	1.69021690108717
109	1.67555083968036
110	1.66106827768553
111	1.64676715464632
112	1.63264640579454
113	1.61870380916285
114	1.60493675816243
115	1.59134197223602
116	1.57791609330074
117	1.56465660714502
118	1.55156085277743
119	1.53862649851538
120	1.52585356884645
121	1.51323829791081
122	1.50077919201186
123	1.48847500007173
124	1.47632346008439
125	1.46432445483077
126	1.45247656061165
127	1.44077701317227
128	1.42922325256357
129	1.41781446185925
130	1.40654865174435
131	1.39542284207675
132	1.38443375076147
133	1.37357974676679
134	1.3628577948777
135	1.35226574476212
136	1.34180201554952
137	1.33146401810672
138	1.32124859443552
139	1.3111532770487
140	1.30117493807687
141	1.29131142721582
142	1.28156102231027
143	1.27192098433652
144	1.2623887518304
145	1.25296213465826
146	1.24363865326876
147	1.23441704597787
148	1.22529614518626
149	1.21627416972395
150	1.20734926987535
151	1.19851968834906
152	1.18978403055549
153	1.18114000727668
154	1.17258606387497
155	1.16412045574067
156	1.15574203497608
157	1.14744938622291
158	1.1392411670922
159	1.13111641471201
160	1.12307478900173
161	1.11511581866995
162	1.10723816089629
163	1.09944133354483
164	1.09172379562181
165	1.08408799207591
166	1.07653320222602
167	1.06905690950682
168	1.06165872065309
169	1.05433817960587
170	1.04709518874424
171	1.03992991270004
172	1.03284186271869
173	1.02583028973634
174	1.01889514059617
175	1.01203586365781
176	1.0052509765016
177	0.998540145914803
178	0.991889808822205
179	0.985311110605335
180	0.978807921843477
181	0.972335573089526
182	0.96592096211133
183	0.959578890601127
184	0.953304981384712
185	0.947169606219239
186	0.941104019574501
187	0.935072285626857
188	0.929251161060718
189	0.923478278267688
190	0.917713806117613
191	0.912115580445013
192	0.906582417632767
193	0.901077672835803
194	0.895765086723566
195	0.890509153213704
196	0.885379265546118
197	0.88036977734881
198	0.875593495075209
199	0.870929781460223
200	0.866248033477477


==> figures/data/mapping-errors/MEB-s4-coh1.dat <==
1	2.93453062295024
2	2.06880574124829
3	1.6841483026368
4	1.45420010048813
5	1.29684555519613
6	1.18038969045273
7	1.089657316717
8	1.01634544456338
9	0.955479680475298
10	0.903875830850278
11	0.85938593444312
12	0.820500805043435
13	0.786124885223008
14	0.755442125635316
15	0.72782983969888
16	0.70280407278541
17	0.679981569271479
18	0.659054681823017
19	0.639773473823402
20	0.621932670786622
21	0.605361959793509
22	0.589916680034677
23	0.575474685127569
24	0.56193226151252
25	0.54920018361837
26	0.537201377531079
27	0.525868814658158
28	0.515144018564977
29	0.504974908958879
30	0.495315689222841
31	0.486125727046566
32	0.47736901871336
33	0.469013618883622
34	0.461031108465372
35	0.453395954529284
36	0.44608496872632
37	0.439077230879549
38	0.432353484310944
39	0.425896143147856
40	0.419689387820172
41	0.413718374039069
42	0.407969639159908
43	0.402430999223054
44	0.397091040938923
45	0.391939075283871
46	0.386965076538092
47	0.382159873501545
48	0.377514925486429
49	0.373022191796328
50	0.368674299967048
51	0.364464468462942
52	0.360386457812065
53	0.356434437006253
54	0.352602876615279
55	0.348886543538649
56	0.345280543491844
57	0.341780323460131
58	0.338381434144306
59	0.335079646391029
60	0.331870948450968
61	0.328751684057038
62	0.325718534533698
63	0.322768174673625
64	0.319897519855673
65	0.317103802130785
66	0.314384283940424
67	0.311736410451673
68	0.309157580826774
69	0.306645338717442
70	0.304197385260418
71	0.30181151417381
72	0.299485612282709
73	0.297217665691838
74	0.295005748835202
75	0.292847980044991
76	0.290742594617346
77	0.288687958641645
78	0.28668247599335
79	0.284724470116679
80	0.28281241485182
81	0.280944804553848
82	0.27912012771839
83	0.277336908678199
84	0.275593704044748
85	0.273889128988082
86	0.272221865855603
87	0.270590600601258
88	0.268994034745439
89	0.267430816056331
90	0.265899641759854
91	0.264399267889644
92	0.262928435585805
93	0.261485871951274
94	0.260070326877502
95	0.258680732800084
96	0.257316150830607
97	0.25597583920948
98	0.25465920029379
99	0.253365927256855
100	0.252095840176462
101	0.250848859225768
102	0.24962486216053
103	0.248423643275413
104	0.247244854439732
105	0.246087981951377
106	0.244952409451442
107	0.243837512987024
108	0.242742596517907
109	0.241666966527872
110	0.240610043676606
111	0.23957129520202
112	0.238550276460143
113	0.23754652931967
114	0.236559609511
115	0.235589116115876
116	0.2346346826841
117	0.233695930676217
118	0.232772531528724
119	0.231864218190392
120	0.230970779590165
121	0.230092040772478
122	0.229227855144235
123	0.228378072907621
124	0.227542557987962
125	0.22672116158593
126	0.225913749283307
127	0.225120141733594
128	0.224340101334109
129	0.223573420628454
130	0.222819901821296
131	0.222079318216604
132	0.221351431189881
133	0.220636023183439
134	0.219932877077379
135	0.219241785266828
136	0.218562555894634
137	0.217895011120325
138	0.217238941826807
139	0.216594142624131
140	0.215960431481057
141	0.215337630785112
142	0.214725560746308
143	0.214124033997861
144	0.213532860476107
145	0.212951860658307
146	0.212380873084499
147	0.21181973368785
148	0.211268309900188
149	0.210726432270924
150	0.210193970922812
151	0.209670765908749
152	0.209156684886296
153	0.208651593985325
154	0.208155351173235
155	0.207667850166475
156	0.207188989144606
157	0.206718651291658
158	0.206256734845168
159	0.205803167710665
160	0.2053578966171
161	0.204920836552608
162	0.204491932210023
163	0.204071090086179
164	0.203658196648741
165	0.20325395088066
166	0.202858126395577
167	0.202470126486135
168	0.202089812839992
169	0.201717090692626
170	0.20135190340034
171	0.20099417910241
172	0.200643828415877
173	0.200300788714921
174	0.199964990175723
175	0.199636345385944
176	0.199314767925384
177	0.199000146764629
178	0.198693444990203
179	0.198395409276401
180	0.198104816401355
181	0.197820681017165
182	0.197544644312739
183	0.197275589197565
184	0.197014352673267
185	0.196770592589402
186	0.196533591046825
187	0.196300639955805
188	0.196099725474497
189	0.195906164232578
190	0.195716803983022
191	0.195545184654336
192	0.195380040120597
193	0.195218648299388
194	0.195093934364191
195	0.194974752416209
196	0.194874627375383
197	0.19479481652772
198	0.19476587434466
199	0.194752973486665
200	0.194744808698748


==> figures/data/mapping-errors/RMSE-s1-coh0.dat <==
1	500
2	500
3	6.01779364719016
4	369.834877845936
5	5.85645816092687
6	5.07418875877575
7	6.24049042188333
8	5.36907296271706
9	4.19961101474081
10	5.13013695262178
11	4.33596227810577
12	3.31439858646132
13	3.2589195950187
14	3.36550981223227
15	3.34085988800018
16	3.10371304898251
17	3.07656564236511
18	2.98000067386631
19	2.83333892668173
20	2.71245091272237
21	2.62440286905506
22	2.59406395905944
23	2.54465981676821
24	2.42691703826494
25	2.39861785982202
26	2.28686271653614
27	2.24158752296249
28	2.24148397098235
29	2.18259871011124
30	2.10958321008932
31	2.07182766733259
32	2.0513067080397
33	1.9895819544039
34	1.95214944407135
35	1.82830972381161
36	1.7790594749231
37	1.77939990729574
38	1.71359987906646
39	1.7205292574262
40	1.66569499283226
41	1.63827322095484
42	1.62905922798301
43	1.59605262687246
44	1.54756469943639
45	1.52436121110804
46	1.48383012998389
47	1.44707697308491
48	1.41212230474638
49	1.41557995665668
50	1.41275090000576
51	1.39227891086066
52	1.38186952656843
53	1.37106668639239
54	1.34113783295774
55	1.32985239830728
56	1.30895512905911
57	1.26154117508801
58	1.26789551824087
59	1.25945635720204
60	1.24619290107161
61	1.22458248090925
62	1.21503916902406
63	1.19322431843786
64	1.19937203076737
65	1.18139600294482
66	1.1661391171601
67	1.13787427711055
68	1.10701034697873
69	1.08855457848836
70	1.09335797486661
71	1.08845592662445
72	1.07220851035286
73	1.0699387360485
74	1.06077455397214
75	1.04229531703719
76	1.02255729689794
77	1.0092235210086
78	1.00078196930497
79	0.984433334488702
80	0.981626514204236
81	0.982934320649396
82	0.965529219949246
83	0.964929008753594
84	0.959858941362097
85	0.944490409749215
86	0.921946496187604
87	0.901651809744931
88	0.905659520313466
89	0.893181804486118
90	0.898381307075765
91	0.889692867459497
92	0.873864325463142
93	0.874556560498065
94	0.869255342153764
95	0.874170558110034
96	0.867533047574134
97	0.866278944916852
98	0.860011587284179
99	0.849659008477633
100	0.841353217475786
101	0.832678255111062
102	0.83709315022352
103	0.819698200525119
104	0.823723405827979
105	0.817225896688595
106	0.812308807770003
107	0.80755546568408
108	0.799220774678412
109	0.789137869535742
110	0.78549040880073
111	0.769210483527547
112	0.768922214835535
113	0.772868671245535
114	0.772559673332692
115	0.761498588303364
116	0.757688104763113
117	0.760358740858265
118	0.762006340222246
119	0.740786865267417
120	0.746912900380898
121	0.738313060605736
122	0.730164981024187
123	0.718547821107527
124	0.720581091287912
125	0.717362778281728
126	0.7088323108014
127	0.70475741121089
128	0.704840301570041
129	0.710018079316816
130	0.715534326949677
131	0.691184748449769
132	0.69146368686918
133	0.686548079464559
134	0.68230869182549
135	0.673987398564998
136	0.664953294827712
137	0.665891007608235
138	0.669761088034882
139	0.664680174896156
140	0.658067276681774
141	0.661263896081785
142	0.654733730003354
143	0.648281859792806
144	0.645354197373228
145	0.652393091441254
146	0.645325841436538
147	0.650795560633616
148	0.642866647109049
149	0.63799644218808
150	0.637353239046515
151	0.629608898840854
152	0.626037829001293
153	0.624059975980665
154	0.614951680655952
155	0.613308665706339
156	0.603964937291719
157	0.603578186587699
158	0.60318247241168
159	0.601964075004116
160	0.604203178566102
161	0.598741872255492
162	0.588743006552272
163	0.586845359039031
164	0.582361245561244
165	0.588305246829013
166	0.57657955506212
167	0.578425641703504
168	0.5748922449638
169	0.571790907972749
170	0.580070484541805
171	0.575903443265206
172	0.567851482531144
173	0.565361939496822
174	0.562681166314906
175	0.566646176072143
176	0.570073591829776
177	0.567588145537646
178	0.558761222414051
179	0.563491813611308
180	0.563880059905894
181	0.558483750910151
182	0.560172291865278
183	0.549556812409255
184	0.547499343842609
185	0.545985515169444
186	0.542025389172184
187	0.544206587697878
188	0.545272957799488
189	0.541988032915899
190	0.544075787344136
191	0.536691955590335
192	0.52795673691881
193	0.527795118141129
194	0.523642451794814
195	0.51943187363494
196	0.520520465000315
197	0.520411636505851
198	0.521015582638849
199	0.519897245298853
200	0.521670411688298


==> figures/data/mapping-errors/RMSE-s1-coh1-NC.dat <==
1	500
2	500
3	6.07821624022024
4	500
5	5.63963644238609
6	4.91301605839649
7	6.14874850952546
8	4.94645870208155
9	3.13671541845662
10	4.6632357897128
11	3.13929258445005
12	2.47692432913583
13	2.73431367700318
14	2.6634604458011
15	2.62247602219272
16	3.50246389215005
17	3.82627223447482
18	3.67691048252467
19	3.46026147772633
20	3.22153630277426
21	3.29232547506688
22	3.30962722898862
23	3.2656888155772
24	3.04779562483117
25	3.01154376354515
26	3.02503482698755
27	2.92359914757073
28	2.9379367081857
29	2.74940386752526
30	2.70708715922925
31	2.72542803315247
32	2.63211170593319
33	2.64331300110938
34	2.71698198570951
35	2.69420282664842
36	2.63473372567945
37	2.49772256158724
38	2.51021482441475
39	2.56854848859248
40	2.55987086352063
41	2.63665737247737
42	2.56216490570688
43	2.59202820748203
44	2.54161991667371
45	2.4700972277663
46	2.51485962928535
47	2.41425192336334
48	2.44556146239734
49	2.36151813616157
50	2.38729173912898
51	2.24347619143614
52	2.24777572425213
53	2.14425142742592
54	2.06812222916884
55	2.03337498767431
56	1.93105066727949
57	1.91951361280694
58	1.85842481147288
59	1.79509693417452
60	1.71179844919281
61	1.64925962215517
62	1.59473069291915
63	1.55903828289502
64	1.49471497133577
65	1.47052977840214
66	1.43379054655034
67	1.40815431477235
68	1.3745867919412
69	1.34620179423484
70	1.31672333123157
71	1.26530885695738
72	1.26852533826346
73	1.22376140591894
74	1.2172829187697
75	1.18121701457127
76	1.16109151283349
77	1.15071509959429
78	1.13332644552208
79	1.117488598217
80	1.09910844220345
81	1.07528210239199
82	1.0871196497855
83	1.07854025486985
84	1.07003560801675
85	1.04799751816164
86	1.0416132830557
87	1.03212035242617
88	1.01082900373178
89	1.001708631783
90	0.9948503007424
91	0.972893627158809
92	0.975111813868016
93	0.948752051628903
94	0.950602401124073
95	0.942973104148589
96	0.944760163597251
97	0.917451231805032
98	0.912970759129071
99	0.895956140607714
100	0.888022217424717
101	0.884882081659149
102	0.874737873535984
103	0.863993197122372
104	0.854563174233688
105	0.855176682896286
106	0.838045499312745
107	0.828852206866474
108	0.818981766698918
109	0.81135777967905
110	0.808252972038748
111	0.81237992015697
112	0.813580202323382
113	0.806154885284832
114	0.801025507160801
115	0.813523348049749
116	0.79972774447469
117	0.80035898465151
118	0.790882388026158
119	0.787885309276541
120	0.7823648070478
121	0.772394971773498
122	0.772654684930573
123	0.778126615579616
124	0.778186548676196
125	0.75685643963391
126	0.757721002754238
127	0.754620064343429
128	0.742057367165654
129	0.737036035392137
130	0.742556983187114
131	0.744258374028246
132	0.742293615645194
133	0.730472172497302
134	0.732280795934376
135	0.729725853109196
136	0.727494639323639
137	0.721096270924922
138	0.716450379267098
139	0.709315452486999
140	0.713735795838609
141	0.705998030126403
142	0.698479707479621
143	0.699197805246725
144	0.695758685193208
145	0.686418720289844
146	0.682482206646773
147	0.679720332380821
148	0.677563108662138
149	0.673679464325405
150	0.6710852634143
151	0.667449328931746
152	0.659156221056147
153	0.666372339326943
154	0.65300117232478
155	0.649967507901184
156	0.6462942872386
157	0.638739285968982
158	0.632550760752245
159	0.635180834961075
160	0.628125386256977
161	0.641545657178888
162	0.630626367650953
163	0.624947639231033
164	0.619801969456616
165	0.616845422282061
166	0.607436779464926
167	0.617261990400592
168	0.622970021294196
169	0.624040576398724
170	0.612753198193659
171	0.62125066834254
172	0.608824894086314
173	0.621569630516623
174	0.626113837525057
175	0.629583358727978
176	0.620860072600596
177	0.610737111762906
178	0.606165594027575
179	0.615262910506403
180	0.617403739820361
181	0.615736094486706
182	0.615392042238535
183	0.607058936845898
184	0.60447916206249
185	0.602626666951634
186	0.598592986993879
187	0.595185721007544
188	0.591369785284243
189	0.593677005563349
190	0.591518028577747
191	0.58586946157762
192	0.583934562441301
193	0.582652952188885
194	0.584219824209566
195	0.578868230506808
196	0.579891214802605
197	0.57882044267204
198	0.579596230477639
199	0.579068897308927
200	0.578851189162948


==> figures/data/mapping-errors/RMSE-s1-coh1.dat <==
1	500
2	500
3	6.01906585556033
4	500
5	5.63850619480119
6	4.83779706390632
7	5.97883399181166
8	4.6459357755006
9	2.92510575596146
10	4.2749379455145
11	2.81038462234172
12	2.25787097675564
13	2.35127225686882
14	2.3530523291289
15	2.4818842938531
16	2.41539997689086
17	2.49987661574131
18	2.34026414672649
19	2.20857024665785
20	2.1240809696767
21	2.0038311158832
22	1.92137686515023
23	1.83746113952536
24	1.70261772713608
25	1.6577623094109
26	1.50666757434633
27	1.50441153631585
28	1.47990240825981
29	1.43019592620733
30	1.35361909913321
31	1.2964393492372
32	1.24685985071815
33	1.20847732486114
34	1.18490378468534
35	1.10017337295804
36	1.06013855483116
37	1.06081745429421
38	1.0151993441117
39	1.0085923334839
40	0.972839686447285
41	0.939366166589637
42	0.908950561488577
43	0.893474934660756
44	0.875926068306704
45	0.872532754802503
46	0.85629581366617
47	0.846012817103147
48	0.851687039322627
49	0.860496347393521
50	0.833900586644049
51	0.803438279860968
52	0.773715253918222
53	0.747784366946572
54	0.72279408132009
55	0.688108969984574
56	0.665742644043461
57	0.634585243991912
58	0.623330285966776
59	0.60387655582228
60	0.5889514798439
61	0.580782967195522
62	0.561998043787975
63	0.559807408192279
64	0.553738438418963
65	0.542014841032684
66	0.519253006392429
67	0.510687278768079
68	0.49607586501986
69	0.486588817835312
70	0.477421233822215
71	0.473256290191769
72	0.46094860870441
73	0.458798319822013
74	0.450197559910308
75	0.447147153161257
76	0.436891708299411
77	0.427865055282627
78	0.418641387917667
79	0.415680541747691
80	0.412670847519725
81	0.408665729516777
82	0.403136879536985
83	0.399363837276954
84	0.396440082307329
85	0.388481469759179
86	0.382352489352295
87	0.382136453141089
88	0.376705200006461
89	0.37077304844317
90	0.367230707113776
91	0.366985295688453
92	0.36163247625972
93	0.35878393585413
94	0.355594595931836
95	0.355767017394799
96	0.350587418138065
97	0.346107040419785
98	0.341853067825376
99	0.338137471912607
100	0.34060686701028
101	0.333692392771591
102	0.33461854186729
103	0.331842595073995
104	0.328904322340629
105	0.326119119237568
106	0.322531087607888
107	0.320817169738701
108	0.318231912940257
109	0.317347320740747
110	0.317457238186491
111	0.314291820482274
112	0.313885984490869
113	0.315102326253702
114	0.312167013593046
115	0.311808544900365
116	0.309477215988911
117	0.308717121601115
118	0.305584376046725
119	0.304709373681915
120	0.303715521199818
121	0.305277487995735
122	0.302829778267819
123	0.301496892013106
124	0.301229056086449
125	0.300435404425882
126	0.300322903829948
127	0.29767389530239
128	0.298661024046258
129	0.296664170899245
130	0.295223483096652
131	0.294089721150955
132	0.292700409070141
133	0.290430340617513
134	0.290046173145024
135	0.286728044066547
136	0.285298163433118
137	0.284007087656777
138	0.283250901391017
139	0.282457781067152
140	0.282132542401728
141	0.281863142141866
142	0.279114162352038
143	0.27948142361983
144	0.277431428654049
145	0.275312782166358
146	0.272624901775046
147	0.271639666379701
148	0.270609344855619
149	0.271063146682994
150	0.269778287993543
151	0.268124894100133
152	0.266562151955977
153	0.265513481331183
154	0.265307356961709
155	0.264685774302435
156	0.261772407643479
157	0.261658796489278
158	0.261597492148115
159	0.261533204954552
160	0.261674924042294
161	0.260768192713906
162	0.262133001370274
163	0.26153499630538
164	0.259518072902199
165	0.257743247312782
166	0.258654302009541
167	0.257824914947535
168	0.257539556059341
169	0.256402542027608
170	0.255894512206665
171	0.256118372111903
172	0.254892591952553
173	0.254178577666606
174	0.255110361708435
175	0.2552753116408
176	0.254039573937239
177	0.254375820153281
178	0.253875413679193
179	0.252800412768899
180	0.251822261051744
181	0.251347078228168
182	0.250672647003991
183	0.25165479935674
184	0.25077100465388
185	0.251486933381038
186	0.250912887349949
187	0.25182731681156
188	0.253028816076915
189	0.250007676353221
190	0.24991241433773
191	0.250040772832484
192	0.249183961262693
193	0.249569264100681
194	0.249016425849174
195	0.247524786191859
196	0.246815566584049
197	0.247745129040788
198	0.247439990742741
199	0.248087548749704
200	0.247407857325908


==> figures/data/mapping-errors/RMSE-s2-coh0.dat <==
1	500
2	500
3	500
4	500
5	370.494536772359
6	352.511755139783
7	4.53157126856308
8	5.78059079695582
9	7.55429499303629
10	9.033755180274
11	9.82285411618706
12	9.39656817771561
13	8.00998340435074
14	6.29782574230347
15	5.07751412355137
16	4.20773266046735
17	3.79275257223872
18	3.54808659066677
19	3.30048708614135
20	3.17858863083235
21	2.98427555921104
22	2.85526370940423
23	2.78467289121363
24	2.69846326739506
25	2.65076230085147
26	2.55981038808223
27	2.50564833311041
28	2.44131236616613
29	2.37157852476033
30	2.29958671571653
31	2.24964805242021
32	2.19318838257366
33	2.13620098965559
34	2.10365846703339
35	2.05636867225121
36	2.02599042940081
37	1.98200196710857
38	1.9299218209509
39	1.8785535753279
40	1.83456310458457
41	1.79611815030701
42	1.78544540037681
43	1.76219982787379
44	1.71209285816824
45	1.67934001523081
46	1.66374992922933
47	1.63380559391649
48	1.61528498906617
49	1.59072211805472
50	1.56159403045564
51	1.57319633413244
52	1.53397244766077
53	1.52306682819784
54	1.50646073687962
55	1.50207990636511
56	1.45233893353425
57	1.42704995061933
58	1.42104071860425
59	1.39915005470076
60	1.38444943479243
61	1.36061284950792
62	1.33861363203622
63	1.33387070589002
64	1.31590201204007
65	1.29753786442951
66	1.3016107468734
67	1.28734799197861
68	1.26661811931117
69	1.25981838571187
70	1.25061022420653
71	1.22823142193685
72	1.21865892076854
73	1.21144145535033
74	1.19488112994771
75	1.19618662677322
76	1.18396556554844
77	1.17463960110792
78	1.16598838300518
79	1.15081302733383
80	1.14400794190794
81	1.12463076851971
82	1.11866950370224
83	1.10854333904527
84	1.09551844557673
85	1.07987501555104
86	1.06602342991458
87	1.0522923728653
88	1.05194073383105
89	1.05053678559342
90	1.03352528858126
91	1.02640522566479
92	1.02348675603025
93	1.01627156766782
94	1.00431926873215
95	0.995180275802173
96	0.993271586564395
97	0.985872894813238
98	0.978097260788398
99	0.976718169472181
100	0.971865956485573
101	0.9686467873843
102	0.969200301476605
103	0.95661485119692
104	0.955756617849625
105	0.95220525312924
106	0.940207173712718
107	0.939673746277908
108	0.929548682897496
109	0.923965239568069
110	0.920478908269893
111	0.921285813406469
112	0.924089684688423
113	0.921071212516658
114	0.9198009166682
115	0.907880109161645
116	0.898971103310396
117	0.894515705816888
118	0.887978515177434
119	0.883729285848606
120	0.876354725900044
121	0.873363318333715
122	0.869966269783662
123	0.867019569065573
124	0.864640445951913
125	0.862423482531876
126	0.858539797678931
127	0.849678561608001
128	0.854644880122216
129	0.844630142661739
130	0.841472076615196
131	0.840573772484171
132	0.83474715326819
133	0.832340024855817
134	0.82175851803974
135	0.817347567584508
136	0.811210629055242
137	0.806789197254681
138	0.808141272720998
139	0.809514906258854
140	0.804055370716301
141	0.804299987697875
142	0.798912487876813
143	0.793854241760572
144	0.792987491789709
145	0.788846081591414
146	0.784831814305155
147	0.77709418881364
148	0.771704192797122
149	0.772550578435443
150	0.769632969569787
151	0.76902727229886
152	0.764648606346489
153	0.758849677619246
154	0.755905332335552
155	0.755977966555754
156	0.759793909732758
157	0.748335863484343
158	0.744905017150176
159	0.744817518556433
160	0.742635519164839
161	0.741490577150145
162	0.736484611195785
163	0.737120561507206
164	0.740972839488973
165	0.73461656435877
166	0.733015540141183
167	0.731573044201481
168	0.735329290804522
169	0.736199618716445
170	0.734228508733066
171	0.733453881960213
172	0.73154895360193
173	0.730823588696657
174	0.730956590275369
175	0.725790234567296
176	0.724495156831054
177	0.721906207912805
178	0.724500206724698
179	0.718430039640643
180	0.716214164704324
181	0.714277607358465
182	0.713879190895466
183	0.711236718498396
184	0.707613022689566
185	0.710821745050538
186	0.707855053723562
187	0.70499143172525
188	0.702272406240138
189	0.699631550595302
190	0.69602929118704
191	0.694886487473705
192	0.69170048945881
193	0.696519058789253
194	0.69640769656474
195	0.694348825689155
196	0.70090453196558
197	0.696248503192267
198	0.701652026992379
199	0.697997018412564
200	0.697713627538631


==> figures/data/mapping-errors/RMSE-s2-coh1-NC.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	4.46074745809338
8	5.05541927873918
9	292.040605031378
10	8.2317459311548
11	9.30975374363196
12	9.61355756705744
13	8.96526249940674
14	6.59711220163894
15	4.45247499100749
16	4.11295768017485
17	3.98893185343205
18	4.01476948518325
19	3.67385720456741
20	3.54578367916849
21	3.51659647762258
22	3.4367383274749
23	3.37806112988032
24	3.26695109300792
25	3.2359507259749
26	3.17918371798606
27	3.12472367687732
28	3.03710103083674
29	2.92874894203472
30	2.98457347016924
31	2.96485721796431
32	2.89301961374776
33	2.82992954915758
34	2.81311693436903
35	2.77198390373628
36	2.72953244655178
37	2.77529789841728
38	2.78621782520862
39	2.7340094443821
40	2.67107895896879
41	2.69984151392397
42	2.691619934784
43	2.70251334685478
44	2.75913652989134
45	2.7766067363304
46	2.72357080200039
47	2.73626895719623
48	2.82055808613667
49	2.82838489146379
50	2.80258152677389
51	2.73871734120279
52	2.63614132970525
53	2.51474995340115
54	2.42753195972542
55	2.34314392549136
56	2.26534346086457
57	2.15597789481584
58	2.09301066038731
59	2.01316300930341
60	1.93368635043986
61	1.87711440339056
62	1.81215729790587
63	1.78049248459909
64	1.74689606407331
65	1.69932473062758
66	1.67012611139094
67	1.64160242345968
68	1.61566220205202
69	1.57991157267424
70	1.58110936561427
71	1.54394024438994
72	1.51710679102185
73	1.48318450397637
74	1.46218666801325
75	1.44381604381609
76	1.41895251515696
77	1.41141767875343
78	1.38965930911023
79	1.36343042116556
80	1.35193422083091
81	1.34059972365631
82	1.32576440879716
83	1.30927181574445
84	1.28990626902257
85	1.27359903757319
86	1.26156724887422
87	1.24698192927214
88	1.23862545807015
89	1.22813006647461
90	1.21355569353201
91	1.20114163353469
92	1.19320923523983
93	1.17558840310708
94	1.16504588979161
95	1.15159047264732
96	1.14406769069296
97	1.13141878828511
98	1.11726650997557
99	1.11144854797878
100	1.09863659675712
101	1.08348859705453
102	1.07691821265259
103	1.07152505163503
104	1.06585888050219
105	1.06232644300659
106	1.0584770573383
107	1.04795346076227
108	1.03710552337166
109	1.0278757183272
110	1.02415924254188
111	1.02006920190426
112	1.00313918495982
113	1.0041076251988
114	0.999927437295854
115	0.991254295539268
116	0.986601767660343
117	0.977950533847048
118	0.968008071757694
119	0.960324097351263
120	0.957373426581145
121	0.955025337448187
122	0.954025254683692
123	0.955607462357595
124	0.952520322414164
125	0.949569812028759
126	0.938248519716548
127	0.932045811820134
128	0.927008290237459
129	0.926273500732095
130	0.924026581996109
131	0.916072154787265
132	0.908544734282736
133	0.906584386409047
134	0.903268389168184
135	0.896720711208055
136	0.895685033003168
137	0.891623146075479
138	0.886720267451281
139	0.881781018353043
140	0.879469894482139
141	0.876065974676052
142	0.877988885269762
143	0.866889904275071
144	0.860176772290079
145	0.852960076030651
146	0.855117656402765
147	0.849012210907852
148	0.853779996376179
149	0.84302108439919
150	0.842253248688319
151	0.835165320829161
152	0.834761922797857
153	0.833877417406786
154	0.835119027187425
155	0.829787419244464
156	0.828938007724281
157	0.821621677945968
158	0.820514606481958
159	0.814946202579569
160	0.813473273400382
161	0.810829261508255
162	0.813068173670087
163	0.813818005122079
164	0.807600245167509
165	0.805800951282375
166	0.801175433095726
167	0.801703577692628
168	0.800576656296321
169	0.797670984127112
170	0.795414720291829
171	0.792824825218906
172	0.794569732054109
173	0.789718326665403
174	0.787851974520308
175	0.78769668854807
176	0.786219146897562
177	0.782994907608295
178	0.783237829253973
179	0.778280831381743
180	0.778544768982144
181	0.779113837468798
182	0.771547150608521
183	0.772160031519977
184	0.76967795973472
185	0.760543527485671
186	0.767490997946168
187	0.768894309943184
188	0.767315731521835
189	0.764863620550191
190	0.763040232419789
191	0.761715442023188
192	0.759181460791006
193	0.760293754336301
194	0.763579779832711
195	0.766405662647822
196	0.767994172065211
197	0.763099034173015
198	0.765758772084463
199	0.765265830642383
200	0.762033001180884


==> figures/data/mapping-errors/RMSE-s2-coh1.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	4.32481374266927
8	4.85929263145785
9	272.560636775175
10	8.23114267003963
11	9.34706251713768
12	9.17881295454298
13	7.80293295795398
14	5.11989181617703
15	3.59964000766594
16	3.02822271161013
17	2.75433405892675
18	2.58028011478943
19	2.32630148173596
20	2.17304825650165
21	1.9949008931244
22	1.85668372915757
23	1.73623545850872
24	1.69613845884498
25	1.5938717869892
26	1.4849017924956
27	1.42959563728453
28	1.40806777766664
29	1.311012844318
30	1.26133712390806
31	1.23259262115357
32	1.17904542249332
33	1.11331254164096
34	1.08013773228941
35	1.02723521974262
36	0.991751154903341
37	0.946718111003517
38	0.922471690241499
39	0.915155958741999
40	0.884593611282697
41	0.852090747915909
42	0.846632403517313
43	0.843853709923026
44	0.833581257333699
45	0.787546294716916
46	0.795825571705558
47	0.780917465167045
48	0.775001828315193
49	0.75261518116461
50	0.766200364012222
51	0.757098099405352
52	0.722893569461411
53	0.70091720508648
54	0.680155963366216
55	0.663570718948065
56	0.635594248425678
57	0.619377454560756
58	0.609847602577467
59	0.595457642929451
60	0.582076021779312
61	0.569387518149132
62	0.56076964397779
63	0.55144053739996
64	0.540838553432956
65	0.53147135563671
66	0.524270991556828
67	0.51402625419192
68	0.507543526312186
69	0.504409271584536
70	0.498437249956873
71	0.48713335138359
72	0.480298977379217
73	0.473774183115993
74	0.463495284839709
75	0.459770527633479
76	0.450933542946302
77	0.444536851025594
78	0.442124358433718
79	0.437177047130608
80	0.436451152601563
81	0.434841657146655
82	0.429095574009214
83	0.423440978096838
84	0.419061970436467
85	0.414024371439568
86	0.412074437634272
87	0.407350140754633
88	0.407613730301186
89	0.405232835783256
90	0.401175613762963
91	0.397001683307001
92	0.393424575037849
93	0.390267883533203
94	0.386395146781891
95	0.381156852992147
96	0.381821293752648
97	0.376666335366804
98	0.371449813461263
99	0.370408329188956
100	0.367509938487591
101	0.369861014773705
102	0.366126969167764
103	0.364166474638516
104	0.363475819877402
105	0.360470001196296
106	0.358449343720712
107	0.356827708090093
108	0.356883495279028
109	0.351979025778001
110	0.349268834090813
111	0.348100930122539
112	0.343975526507489
113	0.344281679807515
114	0.34345237156609
115	0.343034869855125
116	0.338782042359049
117	0.338367510553466
118	0.338889190864285
119	0.338882679240433
120	0.336522517218712
121	0.335450614452762
122	0.334249162665574
123	0.333113136733126
124	0.332185871264001
125	0.332030185731959
126	0.329471274032557
127	0.330409426906667
128	0.330046963331568
129	0.328851523922996
130	0.325360125932953
131	0.326193350526743
132	0.326009383336347
133	0.321324980465399
134	0.323389874523837
135	0.320745660336538
136	0.320056569635549
137	0.318877274401622
138	0.319014882625105
139	0.318985619010036
140	0.318010872246832
141	0.316588371094662
142	0.314388620656517
143	0.313195168714344
144	0.313613955774823
145	0.311405241127235
146	0.311671284553313
147	0.312684294168123
148	0.311250163649008
149	0.309332990316944
150	0.310960133627729
151	0.309287913182206
152	0.310641361201099
153	0.311796182457575
154	0.311656093632332
155	0.310161021001514
156	0.308390038233654
157	0.307402532093102
158	0.307839492230521
159	0.308261736832513
160	0.308970320364361
161	0.304002483404354
162	0.303511594712128
163	0.303503169461842
164	0.303088078579562
165	0.303531655050484
166	0.304224794763632
167	0.303030811114253
168	0.302361806094139
169	0.303089410768697
170	0.302000115232273
171	0.302315547028903
172	0.304587389628894
173	0.304291333366079
174	0.304162178097009
175	0.304888356453056
176	0.304510454274216
177	0.303658949396395
178	0.304393803668565
179	0.303936001921652
180	0.302848323626231
181	0.302385476198905
182	0.300770355944386
183	0.300200314674888
184	0.299701328776368
185	0.298254054307374
186	0.296767696196797
187	0.298864633829711
188	0.299515141025957
189	0.298449853238573
190	0.297953590728558
191	0.30023001999814
192	0.300320757397398
193	0.300258032136937
194	0.299814511753345
195	0.301034727165245
196	0.304788758835249
197	0.305292415634983
198	0.305437347586726
199	0.304534437817193
200	0.304314693478307


==> figures/data/mapping-errors/RMSE-s3-coh0.dat <==
1	500
2	500
3	500
4	345.1197784407
5	500
6	305.391828821358
7	20.6170255210351
8	21.5090328629126
9	23.1250832897485
10	24.9625165068765
11	26.0922471655603
12	25.3373421900463
13	22.7894686371172
14	19.4115625260438
15	15.8895517759613
16	13.2543925472679
17	11.4400101530579
18	10.0427257025219
19	8.97310175309033
20	8.05761625309055
21	7.54988614017227
22	7.01673244165919
23	6.65581575807026
24	6.29715573018686
25	5.93410746011939
26	5.73556454104101
27	5.39340888209589
28	4.93071737557509
29	4.62497396916105
30	4.27707404918688
31	3.94957531461875
32	3.71733637267996
33	3.40640969396547
34	3.27240216464629
35	3.10260537569804
36	2.91446452613553
37	2.76296481389698
38	2.67928236648774
39	2.57274542651437
40	2.48563136538977
41	2.42016136902836
42	2.32248658468686
43	2.25799555079749
44	2.2490160166255
45	2.12897317510826
46	2.12383131758789
47	2.06511653103317
48	2.02299679683781
49	2.01539933446869
50	1.98144408495589
51	1.96368196573876
52	1.91907520037601
53	1.84528141720011
54	1.80470969334152
55	1.77136918974329
56	1.75003891806056
57	1.69554265861461
58	1.68871073539192
59	1.65151066382164
60	1.61143222450619
61	1.61863333306369
62	1.58287078670049
63	1.55457773469432
64	1.53132389155196
65	1.5044294903104
66	1.47722046830122
67	1.46370973702608
68	1.45844248527502
69	1.46048919014843
70	1.4365513510702
71	1.41480669973788
72	1.40757009702352
73	1.38306700721082
74	1.37318255040923
75	1.34287315350459
76	1.33803327556691
77	1.31420164329944
78	1.32251396672516
79	1.29888500078693
80	1.28321399741384
81	1.28531466194266
82	1.26975481105734
83	1.25259537991366
84	1.25821693067593
85	1.24543571273282
86	1.23904691286427
87	1.23743988985576
88	1.22031688908792
89	1.19991431833374
90	1.2044994606322
91	1.1819726350009
92	1.1850217550525
93	1.18293805573877
94	1.15958510064004
95	1.15325159306029
96	1.148633643229
97	1.14013538580746
98	1.14245636204909
99	1.13237818668515
100	1.11867157107215
101	1.11009086263207
102	1.09579751288471
103	1.07743124557731
104	1.08015947042444
105	1.06992743930629
106	1.0722542109462
107	1.06194270236448
108	1.07172142018632
109	1.04828022387416
110	1.06055715542147
111	1.0558008013495
112	1.04309760146449
113	1.04350445390151
114	1.031970300483
115	1.02551212312016
116	1.02035481794932
117	1.01033306695254
118	0.997254799207329
119	0.993534153651959
120	0.984597517217294
121	0.973511073000077
122	0.969129403363167
123	0.968967201719305
124	0.96276405405378
125	0.950184738030052
126	0.951376045620685
127	0.956729483502966
128	0.957293144765302
129	0.94699256347845
130	0.946924905657302
131	0.942449602516605
132	0.938468344506164
133	0.93612664274953
134	0.93815848434898
135	0.935184727054551
136	0.931852852153499
137	0.930558276037566
138	0.92822494129702
139	0.925908693313323
140	0.925264598984247
141	0.91996529287913
142	0.916099517428098
143	0.904499843181405
144	0.898939234463641
145	0.900128757198762
146	0.888329027476222
147	0.88784841862183
148	0.883622176320071
149	0.881390621928873
150	0.886824964559354
151	0.880520356776873
152	0.885002465367325
153	0.883576108111374
154	0.877887731690484
155	0.879475168723997
156	0.874116795024209
157	0.869528291813371
158	0.864790821937647
159	0.866470410039366
160	0.860226641284125
161	0.864930979958767
162	0.85996723142028
163	0.850202054853719
164	0.848143818554009
165	0.840066541299462
166	0.830977510951697
167	0.832311055597534
168	0.826464471530793
169	0.830044086290322
170	0.832214516375907
171	0.830191027921681
172	0.832516995884727
173	0.819844650822873
174	0.825837213600401
175	0.816299956013819
176	0.809526510812581
177	0.814364857638858
178	0.812331354109046
179	0.813508793631003
180	0.814594322887732
181	0.816339371417091
182	0.816906331208085
183	0.820531528866002
184	0.823649476432559
185	0.826621414040507
186	0.819154934715215
187	0.820665142120735
188	0.821834974117268
189	0.819057178950924
190	0.816108029049277
191	0.813538631397748
192	0.811399860961788
193	0.806106323979556
194	0.807866742476747
195	0.810883992468694
196	0.810630817145758
197	0.812430345706316
198	0.812683124797911
199	0.815143995733018
200	0.815691179899669


==> figures/data/mapping-errors/RMSE-s3-coh1-NC.dat <==
1	500
2	500
3	500
4	340.380948005228
5	500
6	21.0917155811265
7	23.1141173999593
8	24.0175418726245
9	26.1714364015499
10	29.9166143191352
11	32.7997026081267
12	32.6570399872932
13	28.7694742033066
14	21.9603392279706
15	14.4113185533321
16	12.1327697152266
17	10.1115464535487
18	8.31862116151934
19	6.8542594454873
20	5.98591712090861
21	5.32238046909111
22	4.8664036311151
23	4.42693742856701
24	4.26678283264007
25	4.07390935652193
26	3.95054869589848
27	3.78998888882171
28	3.83479726100778
29	3.48553055438433
30	3.47955849577061
31	3.40948668648177
32	3.37401288897057
33	3.32296659266893
34	3.23566768110142
35	3.20167479194246
36	3.27913083908101
37	3.24911749458097
38	3.20568366778664
39	3.18550969854552
40	3.22690737719145
41	3.21719517596516
42	3.17228708572277
43	3.2112256550379
44	3.24292779280432
45	3.28050329090567
46	3.2375655496872
47	3.29518371930279
48	3.1992901118939
49	3.1857790806143
50	3.26525736230233
51	3.16507425646268
52	2.96797455612611
53	2.88861016169549
54	2.76644837730482
55	2.68829138107536
56	2.5882444966097
57	2.54234671263449
58	2.40970640660751
59	2.33813006250135
60	2.26943714110561
61	2.21330450169363
62	2.16673517912543
63	2.1131229128006
64	2.06713757271289
65	2.03689665452606
66	1.98908135655073
67	1.95221442921149
68	1.87758877560958
69	1.81879038811372
70	1.80180862352618
71	1.79547101902435
72	1.76607667842807
73	1.7679840203836
74	1.74606289442043
75	1.72798189226015
76	1.71022248643894
77	1.69845615064753
78	1.65774877853013
79	1.6092014288964
80	1.61609895144591
81	1.60062350734564
82	1.56898183813496
83	1.56573220121087
84	1.53404611211832
85	1.5206408476528
86	1.49570525042774
87	1.4830559962536
88	1.46831931829269
89	1.44418469903683
90	1.43258957881577
91	1.42421594375098
92	1.40406974870841
93	1.3972733517291
94	1.38752580271854
95	1.37271219209503
96	1.37133403720409
97	1.35687355520908
98	1.34704912075069
99	1.33795927517416
100	1.33335352490014
101	1.31928224518682
102	1.31469581855939
103	1.31004121475794
104	1.28701873008596
105	1.27306345187234
106	1.25009588390308
107	1.25443935953826
108	1.24935315018626
109	1.24587957351478
110	1.23214266660065
111	1.22448341291859
112	1.20738975155959
113	1.21001817569553
114	1.2019990681098
115	1.1999123641044
116	1.19262258114643
117	1.17308987375992
118	1.1757026920475
119	1.17035446212459
120	1.17622626804106
121	1.16909180906431
122	1.16471619185827
123	1.14949049551203
124	1.13352508248944
125	1.14093225618655
126	1.14132007525529
127	1.13698021968675
128	1.13308707266838
129	1.12082043612337
130	1.11518663262923
131	1.10828479485916
132	1.1075105031404
133	1.10063969832884
134	1.09578509590488
135	1.09054995138801
136	1.08253081254061
137	1.07569796038147
138	1.06987735290719
139	1.06474817511879
140	1.06398619087164
141	1.04706803511158
142	1.05945397077036
143	1.05387567935143
144	1.04698385558531
145	1.0441573086722
146	1.03732042241634
147	1.03730552216256
148	1.03829473908931
149	1.03143369742238
150	1.03106363318629
151	1.02058366429479
152	1.01298803420194
153	1.01027439000117
154	1.01025522769182
155	1.00760548355905
156	1.00783490866643
157	0.996197347041371
158	1.00152533405326
159	0.994976257193252
160	1.00672850246425
161	0.998841233661366
162	0.992732667346429
163	0.992575805453475
164	0.99226003807746
165	0.985665083509959
166	0.980587156031988
167	0.97200033239134
168	0.963338324645357
169	0.961952958688926
170	0.963101474648964
171	0.959605311531089
172	0.95190416220093
173	0.947753216019925
174	0.945166984570154
175	0.93966550744696
176	0.93657274702304
177	0.938503637961947
178	0.933941311769119
179	0.931614301393567
180	0.927000375847771
181	0.923772331328395
182	0.925401953835678
183	0.924886287154355
184	0.925560686668687
185	0.925367236491664
186	0.92444204952922
187	0.925362340914524
188	0.922569926173771
189	0.922790164883558
190	0.916467140493938
191	0.913208510874531
192	0.917348411162884
193	0.916303523498191
194	0.914379294098122
195	0.91479357434928
196	0.915375461911495
197	0.914817447260159
198	0.910338774044048
199	0.91572013506455
200	0.920371294322969


==> figures/data/mapping-errors/RMSE-s3-coh1.dat <==
1	500
2	500
3	500
4	345.4809100857
5	500
6	21.355136818274
7	23.5745002473146
8	24.2436505282374
9	26.3278526678377
10	30.1821084301565
11	32.9822826239208
12	32.5070916979493
13	27.5192838059741
14	19.5990676611277
15	12.1932325741653
16	7.72168416086555
17	5.58587216685386
18	4.13960477958725
19	3.35894415893142
20	2.94113503278887
21	2.54678536484233
22	2.33297298449819
23	2.14856533692437
24	1.98534729266851
25	1.82201374770519
26	1.71800152764869
27	1.57049297845857
28	1.41248373731663
29	1.35555152097835
30	1.29263657150525
31	1.22607971418545
32	1.18530106109622
33	1.12190833433796
34	1.0737912414366
35	1.03657767669504
36	0.978523837222261
37	0.942870630431388
38	0.909108760235861
39	0.904283841568715
40	0.883055389371591
41	0.862658644927423
42	0.83520234205401
43	0.825440478552584
44	0.823007329564663
45	0.811126806998277
46	0.789712598067163
47	0.788276222086469
48	0.777455229246932
49	0.764875269541604
50	0.753712072223929
51	0.744009750291241
52	0.71262106770944
53	0.690871251792529
54	0.667424108853589
55	0.643475741686336
56	0.62697778504091
57	0.60761813058593
58	0.595695067215071
59	0.582670087629009
60	0.566575500850021
61	0.559741806947383
62	0.547550283609581
63	0.537090536841885
64	0.527317786672697
65	0.519921981680301
66	0.511315294898773
67	0.502580057405701
68	0.492212532848511
69	0.490674585605672
70	0.484907356203074
71	0.477144526940873
72	0.474974427243758
73	0.465897690437247
74	0.460474283070241
75	0.45364340637035
76	0.447577353088294
77	0.443876431704583
78	0.439413262820966
79	0.43271628487858
80	0.429392239044731
81	0.424818283979246
82	0.417912170094668
83	0.412887434713113
84	0.41127013293383
85	0.412104588192172
86	0.404853320976034
87	0.398988053694552
88	0.394102574800523
89	0.392501939644705
90	0.390464901414373
91	0.383819580318225
92	0.381470286982669
93	0.380559634555977
94	0.379237750897328
95	0.375543169275074
96	0.375748512345371
97	0.371346622829022
98	0.37073256029313
99	0.364921146476151
100	0.363485282376964
101	0.361904343047947
102	0.358575508988208
103	0.356246323837211
104	0.352336854521419
105	0.349903263470233
106	0.347726999282394
107	0.344882490020186
108	0.344527173744402
109	0.34152152850896
110	0.342330161135274
111	0.340686948162675
112	0.338561679050612
113	0.339162137033065
114	0.335667036735327
115	0.33198448427299
116	0.330483777861975
117	0.330465402974074
118	0.329724651195437
119	0.328498760107043
120	0.326478671117104
121	0.323646114998648
122	0.324815236721931
123	0.322576929300564
124	0.321504637205312
125	0.319107527385047
126	0.317275834633742
127	0.31834070896785
128	0.315792646822046
129	0.315647956835766
130	0.315525685569363
131	0.315418745827631
132	0.315482933525309
133	0.314099644627408
134	0.312907255774955
135	0.312355904240618
136	0.310580822052257
137	0.310496855174966
138	0.309182093700624
139	0.309065294695813
140	0.307581837602347
141	0.308482490289816
142	0.30558505651255
143	0.304422817816726
144	0.304790501588429
145	0.303836313454559
146	0.305052228955912
147	0.300633047576271
148	0.29973284766124
149	0.300652247847919
150	0.300018840333608
151	0.299966534604111
152	0.299529605409844
153	0.299816294375184
154	0.300736533668107
155	0.299671228706878
156	0.298581200901261
157	0.296521483603818
158	0.29618314914202
159	0.295785174312876
160	0.295922301227341
161	0.29571201515153
162	0.295586396089624
163	0.29408245339874
164	0.293820963451363
165	0.293182416892895
166	0.296186436569684
167	0.294753376243738
168	0.2941887078541
169	0.295163092535791
170	0.294894646261956
171	0.293625446878971
172	0.295616242226091
173	0.293912699084416
174	0.295278734764818
175	0.295569962283707
176	0.293868166099595
177	0.292618600976634
178	0.293706752101723
179	0.294163821313631
180	0.294014405167241
181	0.291490365077819
182	0.292059639643145
183	0.291130229183461
184	0.291116360851462
185	0.292394361147398
186	0.291318745862317
187	0.291482456055034
188	0.291875283807141
189	0.292278238793405
190	0.294041089074347
191	0.290676169391602
192	0.29044529514077
193	0.290825540027777
194	0.291195528085374
195	0.291259475876063
196	0.293108081919949
197	0.292242291333289
198	0.294026609934935
199	0.298574233633439
200	0.297840585398389


==> figures/data/mapping-errors/RMSE-s4-coh0.dat <==
1	500
2	500
3	500
4	363.41460512544
5	429.577920607825
6	351.846722220491
7	283.381774745275
8	6.27097863281377
9	5.8492317577809
10	6.13711792544873
11	6.26499639520167
12	6.38449978316202
13	6.47467429297339
14	6.43508499764706
15	6.87438541057612
16	7.26596759492839
17	7.19398867237155
18	6.96620853080191
19	6.59527808832422
20	6.44519450788162
21	6.05298879868213
22	5.74836806429187
23	5.47681499261087
24	5.19239229271806
25	5.02050007765073
26	4.75703138925952
27	4.52792396560425
28	4.30425059165689
29	4.3193127448761
30	4.21070190593736
31	4.0353505956322
32	3.95477334639718
33	3.92115008635542
34	3.70581220659495
35	3.66278437056407
36	3.52983030614461
37	3.46726089355239
38	3.39518000933756
39	3.27336749406837
40	3.23073923543442
41	3.11477978438991
42	3.07379349129174
43	3.11840877565682
44	3.07426352879255
45	3.18091189371773
46	3.06995259375323
47	3.11388329847465
48	3.14459629445788
49	3.01751624761624
50	2.94981030878832
51	2.91123488371856
52	2.99228268367242
53	2.8565865942056
54	2.886378669044
55	2.91056747695433
56	2.75545057473539
57	2.71509463291604
58	2.64966380846803
59	2.61829294041882
60	2.59673023882754
61	2.61200396091583
62	2.5477787636408
63	2.50432650771809
64	2.44814875744007
65	2.41208894164132
66	2.40092492006917
67	2.3402202512419
68	2.33742823437905
69	2.2879470868935
70	2.32386483471502
71	2.29364933020452
72	2.28507238615203
73	2.25427876815288
74	2.2370825156674
75	2.21948582350532
76	2.17601432486973
77	2.19211965139149
78	2.18164437127288
79	2.18886034957978
80	2.18027582457354
81	2.09671778765644
82	2.10627155314516
83	2.08757307096778
84	2.07122491196167
85	2.05307643332698
86	2.04251308597216
87	2.0190326128034
88	2.00739424447668
89	1.97059195195167
90	1.93586991495564
91	1.93267635372285
92	1.94116912294764
93	1.91632962595841
94	1.90932027456547
95	1.90277735371925
96	1.89137976081279
97	1.87142617882475
98	1.82726704048405
99	1.80627347585998
100	1.79738059930369
101	1.76255243473409
102	1.74144376251235
103	1.73061093777539
104	1.705703230488
105	1.6883184415214
106	1.69092957310772
107	1.67781719477577
108	1.67357212170112
109	1.66897116566118
110	1.66581271985454
111	1.64577605722329
112	1.63429941166431
113	1.632620887542
114	1.61479217584025
115	1.61171431483702
116	1.5929999744116
117	1.59540320281904
118	1.58605129422745
119	1.57313071797861
120	1.56371420143948
121	1.53986055917622
122	1.52942043605268
123	1.50326336946456
124	1.48630772875469
125	1.47250851589691
126	1.45026982140135
127	1.45281606423111
128	1.45611954016184
129	1.44527265179475
130	1.43643105241166
131	1.42647145349915
132	1.44886175700236
133	1.42998095781612
134	1.4274852257105
135	1.42566799649394
136	1.41606302454724
137	1.39929243763391
138	1.38848937187239
139	1.39477329158726
140	1.38715563781209
141	1.38486025180357
142	1.35882943104548
143	1.35340664616441
144	1.35367987508371
145	1.35600055266731
146	1.33051884643422
147	1.3275526882142
148	1.31821553168578
149	1.31652338714869
150	1.30624366151922
151	1.30570147193675
152	1.29267545651544
153	1.28306545565853
154	1.27661286283181
155	1.25780676496142
156	1.24200066482747
157	1.23416744037366
158	1.23195806568436
159	1.22187489346656
160	1.21513518505234
161	1.21301688728558
162	1.21224634654231
163	1.20140728121961
164	1.19067312876202
165	1.18129844699138
166	1.1686637708224
167	1.14183620497196
168	1.14990403419254
169	1.1401444471646
170	1.11983754204029
171	1.11267506251261
172	1.08928237973636
173	1.10788356524455
174	1.10446648344063
175	1.08849071263672
176	1.07129222974594
177	1.05746276023522
178	1.05855050486682
179	1.05802847833669
180	1.06770418790942
181	1.06788557021303
182	1.06867038123078
183	1.06264332589331
184	1.04890313849458
185	1.04347986805767
186	1.04665387971267
187	1.04544471281152
188	1.0329678782422
189	1.02871194529368
190	1.03441601217038
191	1.03518176758831
192	1.03791458925504
193	1.02495940040092
194	1.02978058956793
195	1.00780768985734
196	1.00648031134641
197	1.00579910094077
198	1.00927324646323
199	0.999772150023371
200	0.975350799570102


==> figures/data/mapping-errors/RMSE-s4-coh1-NC.dat <==
1	500
2	500
3	500
4	367.860277735359
5	500
6	500
7	428.98290399867
8	5.83493296378486
9	6.4075148224929
10	7.87086449157837
11	9.34965540044598
12	9.56377500890049
13	8.25061597288682
14	7.3098110958297
15	7.51752014660196
16	7.54719434556061
17	7.18169028480683
18	7.16246037549571
19	6.99527808741847
20	6.40816828548567
21	6.30554232516165
22	6.42660686018794
23	6.45673864398571
24	6.27839990928445
25	6.02011893854129
26	6.06829715888607
27	6.04721868262872
28	5.78065934651482
29	5.96646370864463
30	5.60585312558069
31	5.5996610701603
32	5.57155910921684
33	5.3892969232361
34	5.54906875781756
35	5.36231013310653
36	5.32787051742534
37	5.28109938158856
38	5.22097237714783
39	5.3308597812632
40	5.45510180040436
41	5.45575950045578
42	5.33645055631071
43	5.43723925841489
44	5.70488540208062
45	5.69587576472762
46	5.63753637614321
47	5.6708248030043
48	5.44777346348636
49	5.63965774182905
50	5.536574883371
51	5.43468532784692
52	5.02054530215461
53	4.96343514510094
54	4.81217607694313
55	4.58374806280442
56	4.41593463954851
57	4.21978402143
58	4.01526629642515
59	3.851128844371
60	3.82980223973478
61	3.65228042012377
62	3.53652355359401
63	3.44610648968597
64	3.459449390012
65	3.35704950188572
66	3.21658342526503
67	3.24831830956443
68	3.17425919254917
69	3.10214139131806
70	3.00194816719986
71	2.93694401574981
72	2.90620543913711
73	2.86646838117012
74	2.82482355095854
75	2.78837379499684
76	2.69738906311373
77	2.72108937132659
78	2.69621144698088
79	2.65624657099972
80	2.66258536137288
81	2.59033859003952
82	2.58948707727676
83	2.52882628216771
84	2.50544594663711
85	2.43244406203028
86	2.38073830333421
87	2.36033748771482
88	2.34194068150378
89	2.39704774942568
90	2.3657056690151
91	2.32569064788276
92	2.29054069909231
93	2.25047213159972
94	2.21151950644615
95	2.17575416315545
96	2.19038482785683
97	2.16293006420244
98	2.11962947788193
99	2.09906073630521
100	2.10683811719584
101	2.07116294523184
102	2.06649820940177
103	2.08386352495007
104	2.0304403695849
105	2.03187614503525
106	2.01752902101802
107	1.99038580058684
108	1.94196324588746
109	1.91544068859024
110	1.9282917918344
111	1.89798687868656
112	1.87877792542386
113	1.87254266501649
114	1.88106216499377
115	1.85717778320376
116	1.85255129987302
117	1.80856289734813
118	1.77646405395922
119	1.75236135144694
120	1.72759756958379
121	1.70515247950947
122	1.67622659359755
123	1.69166801758956
124	1.69367317024447
125	1.66108144332746
126	1.66562851412209
127	1.66441211088115
128	1.6392450984663
129	1.6212833878891
130	1.6131953047351
131	1.60972038050354
132	1.6161404184336
133	1.59151920510527
134	1.58811997630783
135	1.57176254422535
136	1.57015327298898
137	1.57387855044367
138	1.55388739110205
139	1.55415091322998
140	1.54578275956536
141	1.53176396423472
142	1.51746865151186
143	1.50048042374274
144	1.4905415935086
145	1.4833444667362
146	1.44599661820935
147	1.43838086069776
148	1.44445789815272
149	1.44154685605131
150	1.42489560073731
151	1.41865369965924
152	1.40992183353535
153	1.38838534975549
154	1.36517950328491
155	1.39394768362433
156	1.36586146116664
157	1.34911462269992
158	1.35266392194889
159	1.33769670580786
160	1.3467452404492
161	1.35250945815298
162	1.32656550474737
163	1.32493576243736
164	1.3088775518433
165	1.3062242513872
166	1.29059103842301
167	1.29030479157862
168	1.27550526051941
169	1.26043746151321
170	1.25837618166415
171	1.2534967121239
172	1.23027348039263
173	1.23072478759441
174	1.23261331524047
175	1.22130484381709
176	1.216705419108
177	1.19095615065237
178	1.18865459225404
179	1.17898281927891
180	1.18308826897671
181	1.18444194843053
182	1.17908517862099
183	1.17071659761201
184	1.1594457392071
185	1.14722209140464
186	1.13863953431887
187	1.13230571701264
188	1.11974220981597
189	1.11468131879644
190	1.11538088488977
191	1.10847422720992
192	1.10761238355899
193	1.10368966179621
194	1.10982992890877
195	1.11325157605857
196	1.10108642901458
197	1.09862416063152
198	1.10068656444562
199	1.09208285474685
200	1.09126241663302


==> figures/data/mapping-errors/RMSE-s4-coh1.dat <==
1	500
2	500
3	500
4	363.414561222439
5	500
6	500
7	432.178381870303
8	5.73615355750283
9	6.5824340881166
10	8.01992708231223
11	9.44896114977573
12	9.67772364093123
13	8.19530325172615
14	6.625783374707
15	6.27037749731001
16	5.84137083163173
17	5.29113110886882
18	4.93075181473067
19	4.34755773370423
20	3.93860256908831
21	3.60491327492718
22	3.46391324760041
23	3.20806564995773
24	3.13223830451936
25	2.98129296497764
26	2.83806607811876
27	2.64867180054773
28	2.58676815406709
29	2.51098417163097
30	2.39318196318757
31	2.20424645639677
32	2.24944303920487
33	2.11231823560651
34	2.00644501830999
35	1.97201261745792
36	1.90446152949335
37	1.80856282720649
38	1.73816506508176
39	1.62600060700345
40	1.65062292284103
41	1.61960182899024
42	1.60019278165484
43	1.57609247812759
44	1.49947506767522
45	1.53652196738507
46	1.49347361059379
47	1.46689863458629
48	1.44906786437376
49	1.38852297467618
50	1.35589705738688
51	1.3468155394333
52	1.29534962568432
53	1.25519552358375
54	1.20255391834046
55	1.14653781272168
56	1.08194506786052
57	1.03712014824081
58	1.01847624321874
59	0.976126212105384
60	0.946317269505462
61	0.928897620035405
62	0.908668198296993
63	0.880376237339683
64	0.852360595193791
65	0.829894565324322
66	0.805014696708457
67	0.777438364107416
68	0.76192475285963
69	0.744409965404519
70	0.721440218547939
71	0.72553009650297
72	0.70854887069812
73	0.696161313320886
74	0.681139814986355
75	0.671559764467193
76	0.670287246762576
77	0.660096814545218
78	0.648013715697351
79	0.636258051068411
80	0.622659583812253
81	0.616165732241669
82	0.613610719559462
83	0.607971726377222
84	0.596260556083503
85	0.594253895524889
86	0.583690398907452
87	0.583923776085573
88	0.570480503810694
89	0.561280747708341
90	0.562723840444044
91	0.557996973958846
92	0.551998165296545
93	0.54262723943458
94	0.535557159257743
95	0.534095921043974
96	0.528056765362608
97	0.518445827676767
98	0.521271665216215
99	0.515201561932893
100	0.51075671406099
101	0.503623283718132
102	0.495184267813101
103	0.492089314342396
104	0.492059672224596
105	0.486696344057683
106	0.485485264731252
107	0.483292129460529
108	0.478368471637434
109	0.476554410741276
110	0.47384442852722
111	0.464004348959668
112	0.463664703579685
113	0.459945061263045
114	0.454515597981087
115	0.455531659174912
116	0.453635382615894
117	0.454241607717673
118	0.451497671034011
119	0.444467345522288
120	0.446891891788165
121	0.439456943180273
122	0.442035669388992
123	0.437794900485962
124	0.436082569989058
125	0.434178321457003
126	0.436440490467279
127	0.43245234742092
128	0.428243052161219
129	0.427471291316526
130	0.426049555021838
131	0.422206349738116
132	0.419604015969599
133	0.42116959338004
134	0.419967531045193
135	0.41507429491039
136	0.413934714630883
137	0.411393419172248
138	0.409405961115271
139	0.407358515210345
140	0.401908912732148
141	0.400815202383716
142	0.401275008677693
143	0.401737083016434
144	0.403438167944792
145	0.40397391455751
146	0.403697886728304
147	0.401635846466806
148	0.398226526602221
149	0.393589572526709
150	0.395957606076611
151	0.396090252768134
152	0.393277501562318
153	0.390155080669585
154	0.38758264475984
155	0.389924032173853
156	0.384984497441562
157	0.380078888053881
158	0.376574089621113
159	0.377320576940211
160	0.375022669787292
161	0.373617906411402
162	0.373575303907835
163	0.371528221171813
164	0.367177872670339
165	0.366044363273699
166	0.364264109951815
167	0.367937061330013
168	0.364253161928131
169	0.364640389952733
170	0.363342426662768
171	0.362113240760975
172	0.362126248288567
173	0.361424703998919
174	0.360961384959846
175	0.356894139860007
176	0.353594579152572
177	0.356491388056394
178	0.358053728452363
179	0.356505314796826
180	0.356532989742578
181	0.354487260233097
182	0.353562426061527
183	0.354238919262186
184	0.3528853229374
185	0.354033696817614
186	0.351931344761321
187	0.350147729787785
188	0.350801615579385
189	0.349848862833074
190	0.350366609327324
191	0.351121700635063
192	0.351693560824365
193	0.350813447162576
194	0.34966237155915
195	0.348964816609574
196	0.348565895768604
197	0.347627556650834
198	0.34894844206411
199	0.348908613081108
200	0.347605503590782


==> figures/data/mapping-errors/interval-s1-coh0.dat <==
1	500
2	500
3	6.85289401046379
4	500
5	7.13374485436503
6	6.18129671652214
7	7.53479324947222
8	6.5636027053976
9	5.18165367188609
10	6.30660828250189
11	5.29258205355498
12	4.02559813419395
13	3.95277843274457
14	4.04824571778769
15	3.90769569997861
16	3.78503751713846
17	3.70072449039293
18	3.64642655958575
19	3.34297968993605
20	3.26960476423754
21	3.26998566624416
22	3.14106135523293
23	3.0614111556078
24	2.96581097305001
25	2.93306571174927
26	2.72896878486718
27	2.66482508443606
28	2.69149980253762
29	2.61390331086896
30	2.56559788737642
31	2.53419194089672
32	2.46534017049988
33	2.40084935531036
34	2.33899347482957
35	2.19813017247295
36	2.14306508948549
37	2.15743434154041
38	2.07432347031173
39	2.11145418470804
40	2.02009611595062
41	2.00188362114814
42	1.99543403952112
43	1.93712593974498
44	1.85088649432869
45	1.82758208409842
46	1.79404340221171
47	1.75147999435092
48	1.70872315448817
49	1.70730619514942
50	1.70237100497317
51	1.67534643016207
52	1.68832365111023
53	1.66995842080528
54	1.63637686294435
55	1.61216691972598
56	1.59103410611576
57	1.51839959221585
58	1.54331454730214
59	1.51485291873931
60	1.52120214493607
61	1.49439731662057
62	1.46333294243994
63	1.44693299068467
64	1.43928716104921
65	1.42437725357174
66	1.43113616983866
67	1.36543183655936
68	1.33510546359014
69	1.29984864092303
70	1.31025069195796
71	1.29177541870414
72	1.29684218071023
73	1.28930249255031
74	1.26704852335079
75	1.23489973749519
76	1.22895982403022
77	1.21031335647475
78	1.21886481550518
79	1.19830551773426
80	1.17732033922594
81	1.19101521940357
82	1.16613267193361
83	1.17142249455615
84	1.16539512953921
85	1.14457293192653
86	1.13255742102743
87	1.09430379796223
88	1.10744935163332
89	1.06852333946251
90	1.0795788466517
91	1.06515811523818
92	1.06709328495517
93	1.05634612077068
94	1.0415935694009
95	1.04225383708114
96	1.05694481604706
97	1.04874210839606
98	1.03196462188227
99	1.02238913133098
100	1.00819665222011
101	0.997704255309621
102	1.00023731217376
103	0.992196618997741
104	0.980555420151524
105	0.985120755238756
106	0.977647974030101
107	0.968665505981307
108	0.973826895044432
109	0.9466320326291
110	0.939679126558806
111	0.907748896360603
112	0.919515748196666
113	0.913887827046235
114	0.907569496835669
115	0.906953593582847
116	0.897246643368417
117	0.892304235286876
118	0.898985645896658
119	0.878949720425471
120	0.884139006425718
121	0.872289753799325
122	0.850508277530103
123	0.85408209366942
124	0.858449888046363
125	0.859843716703598
126	0.85574515037617
127	0.845773732976252
128	0.839939463434499
129	0.848375195682179
130	0.853688200673621
131	0.832401675567585
132	0.838875837071215
133	0.835183093226229
134	0.832514417326897
135	0.818013408806869
136	0.803192498279863
137	0.80968058950957
138	0.80668113120545
139	0.809163262264987
140	0.789515493372383
141	0.798861595730514
142	0.78738620699131
143	0.773065140240291
144	0.778950670415542
145	0.798445737058401
146	0.786136881986082
147	0.782066690778276
148	0.7712665038939
149	0.758554769342987
150	0.7533213496152
151	0.739732530589442
152	0.741090662524162
153	0.748683099111276
154	0.731930221549134
155	0.739976766212172
156	0.722310107574385
157	0.729029734544791
158	0.729467328194096
159	0.729482976745235
160	0.733793299370348
161	0.728476483938137
162	0.720048183766855
163	0.721715917947931
164	0.713962319972917
165	0.717484802115365
166	0.70768404975888
167	0.715260148806883
168	0.704259230078262
169	0.695765924359084
170	0.694926317922986
171	0.699580099666155
172	0.686023905100319
173	0.690883808155793
174	0.684635042501642
175	0.685364470307395
176	0.685278163052906
177	0.68533222698371
178	0.675021021381439
179	0.673644941443922
180	0.682104520954962
181	0.681214836239372
182	0.680570724642704
183	0.663368569950111
184	0.660342767450942
185	0.653002716541391
186	0.64635327158969
187	0.656936054706103
188	0.652247042795484
189	0.64765264330471
190	0.646136960311535
191	0.638285769037935
192	0.630358411808101
193	0.630841794074989
194	0.631240051367599
195	0.633863427528078
196	0.632619567698897
197	0.629118046285741
198	0.62386591720021
199	0.622146329435696
200	0.625495096430376
200	0.299381396186009
199	0.297552254085709
198	0.297512522701344
197	0.299621759233847
196	0.297502314544721
195	0.304101711983168
194	0.305038537816973
193	0.305876000164218
192	0.302583661780194
191	0.306087557523634
190	0.302306669854965
189	0.302362214194277
188	0.302423341329838
187	0.297353770709224
186	0.296141807056617
185	0.301171341456094
184	0.304994115965607
183	0.310488552750925
182	0.304299770174048
181	0.30888810269205
180	0.308449778562759
179	0.30911459234204
178	0.314000641197896
177	0.313645699658713
176	0.307686801672275
175	0.314706485657622
174	0.31772025924861
173	0.315229467015681
172	0.318378753694498
171	0.321069610367009
170	0.322264651836116
169	0.333127436390779
168	0.331212480602195
167	0.325559189448521
166	0.330750309068542
165	0.32876838354819
164	0.334529017943594
163	0.331014540126476
162	0.32270331937856
161	0.326481126243185
160	0.324673557799564
159	0.325585611865664
158	0.31694735950258
157	0.328461961474798
156	0.329492663539973
155	0.331227594345058
154	0.330222460164395
153	0.331272509463189
152	0.334243691658971
151	0.337522097813515
150	0.33845266130807
149	0.329715719591272
148	0.337771018410899
147	0.344118987879068
146	0.343380798996746
145	0.344955756778548
144	0.354390328510576
143	0.349851713323545
142	0.361384844111658
141	0.3565433382169
140	0.359148707130773
139	0.365340188937105
138	0.35620306019174
137	0.361521854290952
136	0.365765568788337
135	0.357415287558112
134	0.359673397483401
133	0.366190644168021
132	0.369672197475572
131	0.375712587371811
130	0.372033060277203
129	0.380694711688068
128	0.381137107041591
127	0.382826559637072
126	0.387326249624446
125	0.383007912410417
124	0.383510451421808
123	0.392882074065223
122	0.388662410556373
121	0.390632701397415
120	0.391355413334332
119	0.388349283956483
118	0.393874276154812
117	0.394921850312575
116	0.392940645264764
115	0.387712782193171
114	0.390905043451804
113	0.391825680006933
112	0.397064685576818
111	0.408562614510756
110	0.411653848515119
109	0.418381406946051
108	0.416185150140616
107	0.406134361858779
106	0.414960063800315
105	0.422373220206847
104	0.42895656676095
103	0.442869491690397
102	0.43567601063791
101	0.436087935397385
100	0.454714057684288
99	0.461109479032647
98	0.466595990442563
97	0.463866863021387
96	0.466276556142129
95	0.46541679976971
94	0.464796921637497
93	0.464142840667946
92	0.466124253899314
91	0.468571594527066
90	0.470480368540948
89	0.498788400815567
88	0.49931129437392
87	0.498461291255723
86	0.502324771368213
85	0.497956321053811
84	0.506679928244541
83	0.523335116355921
82	0.519285673989564
81	0.523823107950907
80	0.518188257278523
79	0.524184980903513
78	0.522631056828114
77	0.522607994425989
76	0.533065984846735
75	0.539504751179607
74	0.54383522031296
73	0.559535014679598
72	0.577501659173266
71	0.57322482908456
70	0.564012453721303
69	0.557320340468403
68	0.576555246571126
67	0.587795983728604
66	0.570158727937376
65	0.590258369372147
64	0.605041188675988
63	0.618765882151978
62	0.615037871776804
61	0.620024460721665
60	0.652952261203275
59	0.645870013417612
58	0.642479701587732
57	0.695857293855016
56	0.667354399688273
55	0.673904254048757
54	0.683479047703303
53	0.69270408509376
52	0.699032048242088
51	0.721145561941224
50	0.704462869323568
49	0.736711005461547
48	0.725494080411632
47	0.778121805961411
46	0.782443286520492
45	0.758836799362515
44	0.780161329872491
43	0.810859186416917
42	0.820338221599769
41	0.825259405709116
40	0.877174995140762
39	0.905215544785509
38	0.911026288547974
37	0.967190853665812
36	0.991897354959676
35	1.02498281257687
34	1.02227057534613
33	1.03477015638252
32	1.11462272780668
31	1.17199513785352
30	1.17959781556432
29	1.19291707092324
28	1.25379507705982
27	1.25606948771844
26	1.25559039112989
25	1.34852221636057
24	1.34936880724282
23	1.41748681916095
22	1.45097977010325
21	1.51962756984244
20	1.55920416852955
19	1.59411073414039
18	1.64450617210908
17	1.669803309489
16	1.55657053503531
15	1.72866892309689
14	1.6830883192712
13	1.74431939252626
12	1.53907146657554
11	2.04620484591664
10	2.90759478331552
9	2.37637896796134
8	3.1437675997792
7	3.9195969616063
6	3.92192445812024
5	4.41025081580803
4	6.21268083094616
3	5.19428359810259
2	500
1	500


==> figures/data/mapping-errors/interval-s1-coh1-NC.dat <==
1	500
2	500
3	6.97213989314317
4	500
5	6.80463839803901
6	5.84593417165663
7	7.37727319237241
8	5.92603939426793
9	3.83628139427501
10	5.66867275234171
11	3.83935759505634
12	3.00024489275972
13	3.3758351580859
14	3.26549071672798
15	3.1768788582789
16	4.22445368342826
17	4.64200779051662
18	4.55871767309417
19	4.31224781840852
20	3.99285861834728
21	3.95515854531871
22	3.94417093674604
23	3.91607104920524
24	3.75990279881102
25	3.60591688430576
26	3.64236455577291
27	3.54385268490262
28	3.54972750895301
29	3.35734990337332
30	3.35618647629513
31	3.34821669821631
32	3.26494128450088
33	3.22379474579929
34	3.31148687549952
35	3.27475559768535
36	3.15468756876748
37	3.09288497527758
38	3.10913097849412
39	3.05697153200392
40	3.10826682110842
41	3.12764374084623
42	3.10996727252905
43	3.12142079670776
44	3.0557382147075
45	3.03783755086931
46	3.04432750510116
47	2.98452501738618
48	2.95940584248172
49	2.88328814852331
50	2.90443797366659
51	2.68987618643288
52	2.67805461498967
53	2.64674414081472
54	2.52206981806153
55	2.43767795828263
56	2.32246723567452
57	2.33441637448314
58	2.25034903623985
59	2.20156221648106
60	2.03757946220961
61	2.01363921987485
62	1.90068416548496
63	1.85350865981606
64	1.81120897800032
65	1.75054800737131
66	1.70123901074318
67	1.70770724890659
68	1.67011867633126
69	1.64399570738316
70	1.60415671937666
71	1.55377028599588
72	1.56682290491366
73	1.49917149810295
74	1.49870253260401
75	1.48103225133282
76	1.43126132747387
77	1.39468396448328
78	1.38930716741249
79	1.35904440370097
80	1.28904942930721
81	1.28735650533839
82	1.29843836318846
83	1.31639838513481
84	1.29487511872339
85	1.27199595561814
86	1.26681789888045
87	1.26677360654788
88	1.24798055315239
89	1.2165052017221
90	1.21341166208799
91	1.17505041301575
92	1.16749072517575
93	1.1532996770833
94	1.15326407004519
95	1.14704083924062
96	1.16784570467409
97	1.13302484023815
98	1.12978752847176
99	1.10813133853321
100	1.10203178129015
101	1.09289068370485
102	1.08223297290007
103	1.05892290820759
104	1.04476276896073
105	1.04632622141936
106	1.02937378377473
107	1.0142069867919
108	0.99426119380573
109	0.989300532136762
110	0.964751554927492
111	0.980364209642895
112	0.979934628117474
113	0.978300341751073
114	0.971736358583151
115	0.989104202850793
116	0.988434079329125
117	0.99454265235566
118	0.975108544502806
119	0.956806264103342
120	0.948851469123053
121	0.946748650778727
122	0.93638406455162
123	0.945782959544924
124	0.948330742420626
125	0.922304675056441
126	0.93725830505427
127	0.934548084405008
128	0.911977888708394
129	0.908251027202694
130	0.907726150363039
131	0.916213704076296
132	0.888651149155866
133	0.886316565409326
134	0.892527988516769
135	0.889691226767902
136	0.889096814523917
137	0.884698862550085
138	0.882674697965685
139	0.87906518796849
140	0.878051317125068
141	0.883439553504717
142	0.874387717402772
143	0.877512211138562
144	0.87341199735013
145	0.848766930945237
146	0.852868072014793
147	0.836707421494359
148	0.838434455066573
149	0.836828969911795
150	0.829040346050076
151	0.826198207049019
152	0.809495506063333
153	0.812224861701644
154	0.798231226613232
155	0.78750365918825
156	0.787342391972704
157	0.773449140384071
158	0.767994300945538
159	0.773107244295015
160	0.764676117698286
161	0.774398565949654
162	0.764822620732384
163	0.761013153050161
164	0.758810436720501
165	0.753663979242706
166	0.756169523956541
167	0.760033232582734
168	0.76262517604527
169	0.758440965046107
170	0.749793304002715
171	0.753952638146088
172	0.739524642039564
173	0.749060179851725
174	0.756705519741259
175	0.758832922354963
176	0.745120937657654
177	0.735619189440978
178	0.733038661939237
179	0.746396594960127
180	0.737950140657036
181	0.746929077878786
182	0.745019112083044
183	0.729447890932058
184	0.7236825015108
185	0.722705654240365
186	0.721525221220753
187	0.733846214852444
188	0.725945850249451
189	0.723921079291819
190	0.719573070779255
191	0.720014278066885
192	0.704067369574573
193	0.699899739795744
194	0.71122172883953
195	0.707653156416229
196	0.708086906146958
197	0.708639638899066
198	0.710691528199586
199	0.712150738450422
200	0.707265400339624
200	0.309476818256058
199	0.312578912646573
198	0.309725592412402
197	0.311751422456133
196	0.313038825861014
195	0.31680631478606
194	0.319724799621031
193	0.316124861248315
192	0.312221165004101
191	0.321100159744765
190	0.322012181734679
189	0.321704369728382
188	0.322776278548347
187	0.327041599616641
186	0.329439141027832
185	0.326424244332426
184	0.325658781505061
183	0.322552156983045
182	0.325285839763734
181	0.322947334471202
180	0.329334342942317
179	0.328459702221069
178	0.33269791671259
177	0.335035702516126
176	0.332537407311618
175	0.328789726236681
174	0.329064002042178
173	0.330683637814927
172	0.336106337427771
171	0.333801605388117
170	0.334058104013924
169	0.334781281354007
168	0.333350866358035
167	0.341935540872311
166	0.343966488330727
165	0.347441987842175
164	0.346968788606246
163	0.342419353146355
162	0.348094235047445
161	0.3471796758596
160	0.342625016134984
159	0.338997326040069
158	0.339500083313161
157	0.347852031389673
156	0.347007399573414
155	0.358569500971671
154	0.351266593480062
153	0.346035491103285
152	0.351743366185992
151	0.354069826760312
150	0.35044962603956
149	0.354723392089861
148	0.345308752938596
147	0.342198854588027
146	0.353615005269423
145	0.355967703916918
144	0.369956161048659
143	0.36509178892903
142	0.372276537603564
141	0.374787296116176
140	0.373136727166929
139	0.376111989186379
138	0.378453184285113
137	0.376772354141543
136	0.384994328130749
135	0.385466801866591
134	0.392977004686883
133	0.387465286655539
132	0.399898422691531
131	0.387681354808439
130	0.406447090367645
129	0.410434759403888
128	0.405078104787838
127	0.406208054867809
126	0.411126595511176
125	0.4099831851003
124	0.413210060572869
123	0.414669837493652
122	0.420321217402201
121	0.416266602554433
120	0.4136564031786
119	0.413612811299022
118	0.420290589772417
117	0.416772699823343
116	0.428014816225972
115	0.424382741174095
114	0.426801860931413
113	0.428820108551319
112	0.425219398555813
111	0.421972133683238
110	0.430355053063778
109	0.429903133839662
108	0.423295960714372
107	0.429834310083171
106	0.441755311953553
105	0.442728891435586
104	0.453842276432313
103	0.462324599323224
102	0.468056867031693
101	0.468624340282409
100	0.47090036882454
99	0.487100319518078
98	0.486574583155966
97	0.494567936174966
96	0.482948283061352
95	0.495224558234487
94	0.494792309429629
93	0.498693983216187
92	0.496942508806825
91	0.491798573713681
90	0.499499953610452
89	0.484041148573704
88	0.513565173047357
87	0.517723805428414
86	0.511865024446659
85	0.523001840159074
84	0.519435278132788
83	0.525735141730541
82	0.539252642269122
81	0.541859283265622
80	0.55456580673658
79	0.570247019309665
78	0.564446474194051
77	0.560693560766307
76	0.596239308880749
75	0.589773038413082
74	0.585473978023247
73	0.580620200044214
72	0.604556426475632
71	0.622943442813454
70	0.651698539661672
69	0.655298139507908
68	0.658376066510294
67	0.688050484174477
66	0.683964665084634
65	0.6864493848535
64	0.714929511841893
63	0.732491751414347
62	0.779978695986037
61	0.819390779194146
60	0.796958031977744
59	0.810823960893398
58	0.858981203825218
57	0.876016420023802
56	0.899766774543672
55	0.958601895448912
54	1.03062279694494
53	1.05636474253755
52	1.09031747189507
51	1.12364952819528
50	1.17654855182308
49	1.21162226640237
48	1.22328308472271
47	1.19055415624661
46	1.2309137016101
45	1.2136686023765
44	1.19902705474494
43	1.24987962826148
42	1.28732584108381
41	1.23761519775746
40	1.2647864086399
39	1.2830146821742
38	1.22056383396269
37	1.28735388062977
36	1.33867614634167
35	1.24081117725039
34	1.30379911494106
33	1.40633874320838
32	1.40314899619974
31	1.37784920425155
30	1.44572050407459
29	1.42869741059885
28	1.45230211461325
27	1.50174977348423
26	1.59052232056609
25	1.65298933443914
24	1.70938480873258
23	1.70666302671514
22	1.7503630870314
21	1.76744711655105
20	1.90240609122156
19	1.75636848547716
18	1.98563530303363
17	2.03481146687726
16	1.99522618232965
15	1.45675608992431
14	1.38828645634549
13	1.46624752399936
12	1.3578495227469
11	1.55448434582742
10	2.75791177969434
9	1.7348321444371
8	2.80454296957932
7	4.19593958276399
6	3.91300231976538
5	4.53907516005273
4	500
3	5.20173591251072
2	500
1	500


==> figures/data/mapping-errors/interval-s1-coh1.dat <==
1	500
2	500
3	6.86515030912523
4	500
5	6.75813442190454
6	5.72775548432639
7	7.15691072887888
8	5.53449511283573
9	3.52334451071073
10	5.12005391595378
11	3.39036535690893
12	2.74406562235477
13	2.86674506731352
14	2.80054823391578
15	2.93374238933322
16	2.93944491933847
17	3.01804299245042
18	2.81966059796143
19	2.64046644401902
20	2.59681102499445
21	2.43149763911795
22	2.30525243197078
23	2.2626659570149
24	2.04650349520019
25	1.97488938442131
26	1.8198844024581
27	1.82568637594475
28	1.78897543784133
29	1.70347464193889
30	1.59953813034393
31	1.54865425754458
32	1.5257973302774
33	1.45973017580777
34	1.44474191507037
35	1.34410943123486
36	1.28549663815933
37	1.27605301025392
38	1.23518305877242
39	1.20852970281275
40	1.12881331401022
41	1.13267215099569
42	1.09347374105979
43	1.05376640052613
44	1.04814377443163
45	1.02550024979289
46	1.00351309602642
47	1.01364849977743
48	1.03254764381941
49	1.00988728018273
50	1.0100348942819
51	0.966824917360378
52	0.944501295702954
53	0.889938721498236
54	0.858291306246729
55	0.823867761575535
56	0.798209077972498
57	0.762397896576469
58	0.727136020275934
59	0.710896859958377
60	0.698383561886873
61	0.691344710030387
62	0.662178339006474
63	0.672063646314849
64	0.66654733811158
65	0.655554884485595
66	0.623621197152931
67	0.61922560429592
68	0.590740796379993
69	0.581885400094992
70	0.574472263673104
71	0.567605282317622
72	0.552045806994945
73	0.542123261243067
74	0.537736173502778
75	0.539240578629644
76	0.531087602356609
77	0.523874687109219
78	0.511053993991778
79	0.501489573578239
80	0.493147341372734
81	0.490793579698203
82	0.484230848122321
83	0.477164307175249
84	0.478705926424406
85	0.470241928572351
86	0.465456244576732
87	0.46094495510093
88	0.452245253810656
89	0.442416111747294
90	0.442835728908301
91	0.43903829237464
92	0.433261911307456
93	0.432921378179063
94	0.430278095960183
95	0.427278768934489
96	0.420393610029024
97	0.415449943218468
98	0.411693163848122
99	0.408657325161517
100	0.41158559466666
101	0.402156056225952
102	0.39939772723195
103	0.400641603112337
104	0.397570933503256
105	0.39042442882287
106	0.386829649623353
107	0.380762405408181
108	0.376954172408178
109	0.377517489030942
110	0.375861782295747
111	0.374624081917322
112	0.376234549009574
113	0.375321360956498
114	0.368346200024199
115	0.374485947503135
116	0.372547245167722
117	0.371460077698357
118	0.36363164541761
119	0.365441215276723
120	0.365684604538109
121	0.367321973092332
122	0.366032532612105
123	0.362360733858711
124	0.364394424276635
125	0.359167379248308
126	0.359758021279955
127	0.355922658971127
128	0.359497468139688
129	0.355930485761975
130	0.352269056162297
131	0.354512404279337
132	0.349036942648936
133	0.346599767022128
134	0.348024270771096
135	0.342889903056136
136	0.340758634728511
137	0.338156952145464
138	0.338049102886161
139	0.338714166341679
140	0.337982957464767
141	0.338363057560281
142	0.334834380151044
143	0.333947154843799
144	0.333983056944055
145	0.331036400717412
146	0.329283173591402
147	0.324901047358301
148	0.325055739902116
149	0.327137291885252
150	0.327155428360578
151	0.324652860849992
152	0.321389163579315
153	0.321115019547634
154	0.320225354864346
155	0.318476117419924
156	0.316627911321757
157	0.316821336977258
158	0.315012578295363
159	0.314148219668092
160	0.314471329720456
161	0.310473757141826
162	0.31307013431151
163	0.312484129160344
164	0.311659422605789
165	0.308657787486006
166	0.309474500467449
167	0.306995268130239
168	0.311020214786379
169	0.306913856362734
170	0.304270622727455
171	0.305749527803909
172	0.305216766578023
173	0.301598527402356
174	0.303290807857468
175	0.305526794190503
176	0.300085956447654
177	0.306110875431172
178	0.304324755980649
179	0.300922945382973
180	0.299053626357078
181	0.295715390550997
182	0.296381770547979
183	0.299255640741119
184	0.300701804050566
185	0.303990469880645
186	0.300651564430899
187	0.30145911556614
188	0.302164657794533
189	0.301830611003896
190	0.301770157400773
191	0.301460055238645
192	0.296127286989186
193	0.298624028747107
194	0.298275555938439
195	0.29638686114496
196	0.295157835806495
197	0.294702300769293
198	0.293860616596399
199	0.294171467434213
200	0.293074107654301
200	0.151968972668815
199	0.153445998672077
198	0.153796980271392
197	0.153410263116246
196	0.152761222267371
195	0.150033916226357
194	0.152773737686675
193	0.154044537228275
192	0.151572547316228
191	0.155243578311221
190	0.153579267899527
189	0.152291933853416
188	0.15451949718754
187	0.15488334197996
186	0.15327019598901
185	0.154330855539405
184	0.151968779517352
183	0.154126615380483
182	0.157279566185005
181	0.158353182050346
180	0.156528922040448
179	0.156785911148844
178	0.157366010617232
177	0.155901120544597
176	0.155721602767972
175	0.158213023941651
174	0.159765553039416
173	0.161154620877276
172	0.163092889096421
171	0.165595702742959
170	0.165330700080759
169	0.164715189829776
168	0.163940936009624
167	0.164207774497559
166	0.162854666909229
165	0.162177491686521
164	0.162353880915453
163	0.160555731480706
162	0.161912591481759
161	0.161356198457689
160	0.158934634022406
159	0.159581434666558
158	0.159803438348012
157	0.160339933165877
156	0.161213965308621
155	0.159084541073216
154	0.161564006335478
153	0.168725502982926
152	0.16703914078291
151	0.170921058649498
150	0.171924353097099
149	0.172427348698061
148	0.172291504902008
147	0.173038126124108
146	0.171913504483828
145	0.173033024304602
144	0.173495422394787
143	0.170870741628041
142	0.170742334084785
141	0.167724895808594
140	0.170499172929418
139	0.170276009405226
138	0.167838601565296
137	0.171482871745351
136	0.170691195960584
135	0.173389738918661
134	0.176516787232729
133	0.174457676885163
132	0.174436827351126
131	0.174656485722529
130	0.174501839704307
129	0.172859920567908
128	0.176776247733997
127	0.173153052807211
126	0.174157909664023
125	0.173946293015928
124	0.176355780398182
123	0.179813881929326
122	0.178269863175832
121	0.177191865557532
120	0.17633880240051
119	0.183500467579244
118	0.184559557182255
117	0.180444703892872
116	0.18276508349234
115	0.186424519518484
114	0.186431081231386
113	0.188925299577857
112	0.188109574481931
111	0.187997298456812
110	0.191034531556531
109	0.195052873847095
108	0.19643893058717
107	0.197261062402491
106	0.199495718330391
105	0.198686681802754
104	0.201747887995589
103	0.200525777222223
102	0.204761291066196
101	0.204519700115674
100	0.202243302806696
99	0.211252049456616
98	0.213413511509602
97	0.217644873072577
96	0.216879672447585
95	0.222779326900394
94	0.222620809952771
93	0.21784348751619
92	0.22260959372348
91	0.226688263419899
90	0.231252318949216
89	0.229457202835383
88	0.228116967427688
87	0.231747440452784
86	0.237915687966838
85	0.238167018560802
84	0.239500435038178
83	0.249684924539202
82	0.250700533706645
81	0.252884109445111
80	0.256618154999696
79	0.2521032840906
78	0.254653603863616
77	0.259977864614222
76	0.270871774658271
75	0.270864850165966
74	0.280880224457259
73	0.286972576259259
72	0.288973389711236
71	0.286044805149005
70	0.296964228071751
69	0.296667294930332
68	0.299275449188456
67	0.313370610096481
66	0.313869012387793
65	0.319204594364902
64	0.325627261551118
63	0.327455647493634
62	0.337258083414445
61	0.347271305693562
60	0.348329127002225
59	0.358888404030426
58	0.382004403659014
57	0.384062047178471
56	0.381241478939315
55	0.407394388741723
54	0.419106619213397
53	0.439008095186685
52	0.453067178681606
51	0.468280144575396
50	0.467214248233802
49	0.486004392535922
48	0.487687565782703
47	0.502312311129153
46	0.49829781029508
45	0.500975997672109
44	0.497342689844271
43	0.479115532506554
42	0.521682766183961
41	0.54693116209835
40	0.54632079764401
39	0.547424811221892
38	0.581513573507746
37	0.610711439939073
36	0.618180606618869
35	0.616175520073627
34	0.640832249823974
33	0.670897418064959
32	0.718967221102684
31	0.75361034769703
30	0.775906285895816
29	0.813618846414062
28	0.849537496193621
27	0.859873089768335
26	0.90246589865992
25	0.945843547757814
24	0.968871332548116
23	1.05638604927166
22	1.0848285432449
21	1.09270086899549
20	1.15422604716748
19	1.27013706209806
18	1.32823485534059
17	1.3759466880544
16	1.3593305110491
15	1.36186260290367
14	1.37580012358481
13	1.33437638027818
12	1.26794029518338
11	1.45905897959943
10	2.58479809726276
9	1.72181487325007
8	2.58061128809318
7	4.02265466643777
6	3.88303944598843
5	4.44315826558441
4	500
3	5.17963213191172
2	500
1	500


==> figures/data/mapping-errors/interval-s2-coh0.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	5.86986388528485
8	7.31471837888905
9	9.32464156816234
10	10.7178875321108
11	11.7164496049798
12	11.3234022618795
13	9.67556076237474
14	7.71320136377714
15	6.07686593172753
16	5.00594287017935
17	4.51681918019078
18	4.2961514818932
19	3.87553628063713
20	3.79242082085346
21	3.54990358504959
22	3.41093170912666
23	3.33808501803546
24	3.24500233703913
25	3.17674077244009
26	3.05830300244591
27	3.03165583068178
28	2.94489350199549
29	2.92155545035549
30	2.77690814896574
31	2.68241464743544
32	2.62745016889247
33	2.59312462225912
34	2.53417831641238
35	2.45638889033667
36	2.43878433101224
37	2.38368618513459
38	2.36957057158377
39	2.27317242673126
40	2.16438907222364
41	2.14122421533776
42	2.1616751916951
43	2.10932705088145
44	2.08122971186749
45	2.00560990128548
46	1.97725976971202
47	1.97441962152879
48	1.93113225737682
49	1.89374285337757
50	1.87047394919395
51	1.91694694801692
52	1.87092001498876
53	1.8247788633985
54	1.83450106911278
55	1.82580745808093
56	1.79463140735122
57	1.72644855374879
58	1.68292148981122
59	1.6926404009607
60	1.67747290304939
61	1.64535412893242
62	1.60861857278516
63	1.6225137003516
64	1.59317385837859
65	1.56557068529397
66	1.56148575573376
67	1.54306475024395
68	1.52262842305452
69	1.50186515923292
70	1.50208550752914
71	1.49001954346272
72	1.46412661561445
73	1.47791693396077
74	1.44274724800856
75	1.43351592959983
76	1.42316526317696
77	1.42097041828176
78	1.39745560444617
79	1.37815040799306
80	1.36405688151564
81	1.34556528585804
82	1.3441606621283
83	1.31739510800936
84	1.31033683337577
85	1.28399222190773
86	1.27772724448471
87	1.25448885857788
88	1.26290816012902
89	1.25506271760688
90	1.23350651908017
91	1.22861634530251
92	1.21448607434931
93	1.19143653610507
94	1.18488756988075
95	1.16569387497987
96	1.18507887871412
97	1.17368815294018
98	1.15478096560818
99	1.15243317579291
100	1.14287212166573
101	1.14789444583157
102	1.14622592289877
103	1.14933720047527
104	1.13840754088094
105	1.13415900073001
106	1.11536453773422
107	1.10379344418492
108	1.09379022041004
109	1.09500395271938
110	1.09136147634741
111	1.09154019642265
112	1.0956933112738
113	1.09563124211909
114	1.09706222752069
115	1.08634614564682
116	1.07781077080492
117	1.07253345655102
118	1.0628710400468
119	1.04985035715362
120	1.04895554978823
121	1.04506874138359
122	1.02255522186747
123	1.03246739175314
124	1.03122870538847
125	1.02794650943325
126	1.02952445430995
127	1.01548604997264
128	1.02291945972236
129	1.00978566716107
130	1.01390439631968
131	1.00744823353669
132	0.999798918114999
133	1.00205702597115
134	0.982749266563489
135	0.975624093090766
136	0.963644196280519
137	0.965830196395487
138	0.959213250689182
139	0.970285547588245
140	0.952194380978478
141	0.964851317388237
142	0.953195901003387
143	0.956895723718892
144	0.943113676475933
145	0.935486247070621
146	0.937746549475661
147	0.928205717086155
148	0.923779225001546
149	0.908321136998787
150	0.912504947799991
151	0.896535685801316
152	0.906018894780346
153	0.896009667636078
154	0.900793721505017
155	0.892182690361182
156	0.900705343952384
157	0.882471645283986
158	0.881863697966406
159	0.874264066601936
160	0.872541021295642
161	0.881468017530918
162	0.876668901876822
163	0.872585408377184
164	0.889312955278533
165	0.877996562684912
166	0.876457359302039
167	0.880889782304965
168	0.880077997602209
169	0.880698977296646
170	0.874685775372183
171	0.872274362459273
172	0.88238641084143
173	0.876695429384292
174	0.87695518834734
175	0.87291579238645
176	0.879698992313706
177	0.871610596147857
178	0.880159709907422
179	0.866422714593599
180	0.856905996429427
181	0.846536885209721
182	0.854353205954399
183	0.849687148670348
184	0.848649831735933
185	0.854666165646968
186	0.84492726803434
187	0.850221068891599
188	0.84586533323279
189	0.839628473177847
190	0.833259153113909
191	0.832556585212249
192	0.836501011484821
193	0.847528871929366
194	0.847949936724235
195	0.847183364716752
196	0.852291030639313
197	0.857484985243233
198	0.86327317475437
199	0.874667712465381
200	0.872822450295323
200	0.407945081063046
199	0.40606918887226
198	0.404476310089182
197	0.404309907203246
196	0.403757105482618
195	0.40477097727995
194	0.406366576578427
193	0.417489773001424
192	0.416665973723417
191	0.410170438318702
190	0.404842053493578
189	0.406492334202197
188	0.409992035649379
187	0.41770747978108
186	0.408347091730384
185	0.411596165999463
184	0.405324471801168
183	0.413832291754485
182	0.408388360041985
181	0.410828519509077
180	0.40419658835835
179	0.406720784713746
178	0.410565942816051
177	0.413216121681088
176	0.411517155212951
175	0.41187055207243
174	0.414332610578279
173	0.418057913564217
172	0.418623715356106
171	0.42215404121205
170	0.423221123087522
169	0.417971609342855
168	0.421982107490494
167	0.424138741773105
166	0.425582731637759
165	0.424445936499839
164	0.432098252240813
163	0.432876466079955
162	0.429440364931161
161	0.431904239393345
160	0.434896004627757
159	0.442374493578684
158	0.448249772258721
157	0.451575706319279
156	0.446811715256215
155	0.452829869529031
154	0.45137201986231
153	0.446559647465673
152	0.450357547468564
151	0.451672129558783
150	0.457903817909401
149	0.457718413891728
148	0.460858686708635
147	0.464350929349335
146	0.458623554825091
145	0.464905723050783
144	0.464703646647245
143	0.462196481807398
142	0.467675618897961
141	0.46932538687649
140	0.468033877296234
139	0.480130178569638
138	0.481642606927341
137	0.486712420409601
136	0.485769776214645
135	0.478915773647071
134	0.49187081744988
133	0.481371065386183
132	0.483973111076354
131	0.48502586874425
130	0.49005834365781
129	0.498490058784015
128	0.505612221286481
127	0.506953453056531
126	0.509209927879644
125	0.499482594378719
124	0.491396118396728
123	0.503272886608223
122	0.503036284498974
121	0.506003899702148
120	0.507669897866454
119	0.511433696542512
118	0.515767974558259
117	0.514630300743519
116	0.522583518952767
115	0.533782832115174
114	0.537792001571375
113	0.545823285355793
112	0.547079203298004
111	0.5421606627541
110	0.529166755358842
109	0.530580919026869
108	0.529871555386633
107	0.551507857795265
106	0.55499143446734
105	0.554257961330788
104	0.53840307859312
103	0.538204468496736
102	0.533855128795246
101	0.533504819598239
100	0.536465594863137
99	0.550165903154971
98	0.558440670478131
97	0.575816663707302
96	0.572094178824624
95	0.582011585486803
94	0.580483638188117
93	0.580749990471129
92	0.595998860663322
91	0.596590706092716
90	0.595110274653833
89	0.588919513178387
88	0.578482380708703
87	0.600417107789969
86	0.607699476781725
85	0.603410252119766
84	0.628029827066373
83	0.615839252224961
82	0.636334024862645
81	0.652677229459937
80	0.651976806862779
79	0.638252031254909
78	0.667623915805236
77	0.657811468193373
76	0.66594112796663
75	0.677928809536741
74	0.679551228728769
73	0.682768614700397
72	0.686880628198467
71	0.722913045980784
70	0.732520066496797
69	0.726865964400934
68	0.728203404973788
67	0.750757409540531
66	0.757864604744601
65	0.75222471140155
64	0.744285036472868
63	0.752239714633354
62	0.771714572605299
61	0.769602847355364
60	0.795287713820229
59	0.787449018601683
58	0.796058638519712
57	0.819813164483353
56	0.834081916322522
55	0.852416762540561
54	0.85895792409956
53	0.857880190567836
52	0.836997537126356
51	0.883071101982241
50	0.91319111759064
49	0.910200196484929
48	0.95028075552864
47	0.917399770022816
46	0.939780655312183
45	0.958718899086356
44	1.00877266069076
43	1.04305673747075
42	0.997055786384631
41	1.05250950827939
40	1.09549953587548
39	1.12996723749365
38	1.14646788959954
37	1.18423447291436
36	1.18107812188942
35	1.26412639446802
34	1.25625107510937
33	1.29207366984255
32	1.34314227076772
31	1.36761523752565
30	1.36096709588769
29	1.3907503009436
28	1.4305691840537
27	1.51842140419239
26	1.56053855653281
25	1.67891527936142
24	1.65949124054025
23	1.6554544261358
22	1.79817650325915
21	1.81637571929516
20	1.87533825124439
19	1.99717052279357
18	2.06056964232009
17	2.01447522501595
16	2.1741538293257
15	2.49209453606535
14	2.94681908763443
13	4.0066650053122
12	5.59648905418753
11	6.23091777067533
10	5.64784633211877
9	4.60441155514765
8	2.9226504438586
7	2.37037036886027
6	3.41795767280091
5	4.29433395843738
4	500
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s2-coh1-NC.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	5.93532418397558
8	6.49594131295621
9	500
10	9.96249368567807
11	11.1412171869463
12	11.6226768535825
13	10.9794553357283
14	8.18509240750548
15	5.84655905072821
16	5.19168444052747
17	4.8463496916779
18	4.82716597106365
19	4.45871663001479
20	4.33470161545103
21	4.1536965175619
22	4.12296092205041
23	4.00497123951238
24	3.93735257625882
25	3.86701942141419
26	3.82185945857688
27	3.70827867208666
28	3.5780599023134
29	3.48524952953454
30	3.56701169177564
31	3.52380986091144
32	3.4977353418974
33	3.37807730225453
34	3.38537933887481
35	3.33627977149218
36	3.27436209161097
37	3.35481183068751
38	3.35957778321317
39	3.29540928468207
40	3.23017766617577
41	3.2108722447833
42	3.22499139061757
43	3.2658492735623
44	3.33852087952073
45	3.37488538171192
46	3.3083482628674
47	3.31286831869522
48	3.3851116693095
49	3.33357220704516
50	3.38167074670206
51	3.32457607242025
52	3.19724484714272
53	3.02803973511557
54	2.94101551077592
55	2.84068022677722
56	2.74867705120839
57	2.59119996724117
58	2.52345896609523
59	2.45450578302353
60	2.34774722388484
61	2.26880460995353
62	2.18579264549927
63	2.14101035567382
64	2.07377548626307
65	2.01343902756477
66	1.96081800588242
67	1.95776252493459
68	1.91156324955059
69	1.88119594111481
70	1.91466760380779
71	1.86483158322195
72	1.829052145767
73	1.77734641832278
74	1.74607516212738
75	1.7243089893589
76	1.70310511577201
77	1.68646232375775
78	1.63541858160316
79	1.6118781781302
80	1.61371678944681
81	1.60325649929383
82	1.56034802763492
83	1.55040181092785
84	1.53529009605906
85	1.5080234454015
86	1.48912304770596
87	1.47628093650859
88	1.47717015585026
89	1.46531569492214
90	1.45981095077661
91	1.44257066244067
92	1.46442448827691
93	1.44244731283593
94	1.42310933796632
95	1.40879117554298
96	1.39943588299857
97	1.37515021237475
98	1.35329398519858
99	1.33748172466742
100	1.33990040437466
101	1.32724476201932
102	1.30443600084867
103	1.28886133458854
104	1.28707783042941
105	1.28516429222589
106	1.29493772300636
107	1.28212506551704
108	1.25170618581933
109	1.23099025373782
110	1.2361818931512
111	1.22340236686135
112	1.20812023941792
113	1.21670857801362
114	1.20855360779718
115	1.18360983809132
116	1.18419319544788
117	1.18539112406445
118	1.17300596694873
119	1.14218989851286
120	1.13762638292313
121	1.13379960379777
122	1.14021392141848
123	1.14658579720197
124	1.14941134056825
125	1.14345846841921
126	1.13418145055427
127	1.12420711582385
128	1.12040128477023
129	1.11509547896745
130	1.11107015060397
131	1.10821712293886
132	1.09265844052912
133	1.08749138798144
134	1.08432634157948
135	1.07848677318259
136	1.07276919895984
137	1.07107010537556
138	1.07225341857216
139	1.07129880887685
140	1.08215400005912
141	1.0598856711189
142	1.07079821863351
143	1.05932612587941
144	1.04922111938479
145	1.0375113527054
146	1.02983550846598
147	1.01493098810833
148	1.01206987096865
149	1.00054783675756
150	1.00035518175612
151	0.994377056942994
152	0.998387320554253
153	1.00424035376323
154	1.00770963835358
155	1.00531813090286
156	1.00457458363178
157	0.99548930648705
158	0.995424247092055
159	0.991611962773719
160	0.977896894729576
161	0.967995104874347
162	0.970454781935104
163	0.971135972648543
164	0.959543303098704
165	0.975701967704793
166	0.975485189563905
167	0.978548210719725
168	0.970754806964668
169	0.961121405252226
170	0.957264745320843
171	0.940672787968929
172	0.951711728434828
173	0.940847701393439
174	0.939048727788353
175	0.938992145536289
176	0.945420358165379
177	0.929055026587708
178	0.929519609330539
179	0.927931534377467
180	0.927683640825701
181	0.935175301312233
182	0.92564845751835
183	0.926023443605091
184	0.925032119485778
185	0.918046420732194
186	0.929143547869442
187	0.928752918855289
188	0.931924398752083
189	0.93909013476073
190	0.923417697364223
191	0.931035960766505
192	0.928992533614437
193	0.935323749110728
194	0.941613351262049
195	0.937900280438308
196	0.948501925386436
197	0.952310767520977
198	0.962381312538865
199	0.977933768341187
200	0.982381174940897
200	0.431437133654084
199	0.427025277899489
198	0.415658440860199
197	0.429832047067087
196	0.424557673651935
195	0.426239409521136
194	0.42510606786401
193	0.426786055507338
192	0.436176020578808
191	0.447977600723905
190	0.445380268930738
189	0.445498080830373
188	0.445683877090768
187	0.453411383001293
186	0.450084572558598
185	0.446442399539058
184	0.446109091421252
183	0.448148411036313
182	0.4338622444566
181	0.433288478943999
180	0.436757691731228
179	0.44190914340214
178	0.431239046906693
177	0.445021863682716
176	0.447709900952374
175	0.441360929279817
174	0.448926004533946
173	0.444329257274789
172	0.437594953038107
171	0.434460383919878
170	0.447112793765597
169	0.454427799512116
168	0.444965617777594
167	0.447435498381353
166	0.44003565092345
165	0.440470681046166
164	0.43950041218002
163	0.440246129006968
162	0.455029556697956
161	0.461946065905727
160	0.466260456462018
159	0.463629987749448
158	0.459487248179031
157	0.458569218254286
156	0.467728154492988
155	0.4675615194591
154	0.467161287431933
153	0.475584504861283
152	0.477731883620248
151	0.480420370922274
150	0.483358744067868
149	0.482361411765159
148	0.479106211820651
147	0.485108989540068
146	0.489707193473463
145	0.483030745956887
144	0.508907318482981
143	0.493393747913425
142	0.494131725768805
141	0.504813527939358
140	0.501678683755699
139	0.487418885829626
138	0.501579110744974
137	0.505457777240701
136	0.517133986004506
135	0.506372816359448
134	0.514505170452266
133	0.517344339518231
132	0.519490743295427
131	0.508964644755632
130	0.520551643174571
129	0.528172100823323
128	0.52776695656988
127	0.529170876437654
126	0.545196754947364
125	0.553275338761092
124	0.564035656587069
123	0.562135552225507
122	0.546212166266461
121	0.549303433060274
120	0.544192754601346
119	0.551260147594795
118	0.568169529847915
117	0.571350408993226
116	0.569056304701593
115	0.578499917489393
114	0.562913382825424
113	0.577226383499252
112	0.578111298319607
111	0.593404156304062
110	0.591394488549322
109	0.585161348832158
108	0.597727726795034
107	0.598659599530991
106	0.589771324174279
105	0.607938820692059
104	0.606330991988206
103	0.605710322926658
102	0.608950702810702
101	0.616376364618069
100	0.642273707152085
99	0.636459901417599
98	0.636414477712423
97	0.666056811276944
96	0.685508237642203
95	0.684646039033879
94	0.700005012565452
93	0.681070760532662
92	0.674980236020057
91	0.679156559968163
90	0.710042306379003
89	0.711213447934612
88	0.717321318869287
87	0.725584009121412
86	0.725931472553061
85	0.748593122628363
84	0.758270523172525
83	0.778279842053924
82	0.773300740915943
81	0.778017664745915
80	0.785845567773413
79	0.806020552689378
78	0.82548806387126
77	0.834903088956107
76	0.854133268273397
75	0.850356731774883
74	0.88202893392623
73	0.878330151103572
72	0.882007653199209
71	0.900993243126667
70	0.890700566126668
69	0.940027890699757
68	0.9078931235361
67	0.925355762060607
66	0.967899337334225
65	0.999624658610871
64	1.01842950320062
63	1.03461076771106
62	1.05985049173672
61	1.0744186089685
60	1.10627130666907
59	1.17885038751789
58	1.20652349788977
57	1.20951927356152
56	1.30937524909734
55	1.32175345645947
54	1.43019007425923
53	1.4784057098336
52	1.56201429120017
51	1.53501663202945
50	1.59347688156467
49	1.5911960116535
48	1.618268540467
47	1.53765564804436
46	1.61656443237021
45	1.58915751896864
44	1.64312840221574
43	1.56756039683778
42	1.57859752405673
41	1.48037213150944
40	1.57767723821572
39	1.6227010820301
38	1.5768116741383
37	1.5957850144174
36	1.61040691791703
35	1.65418672983509
34	1.6609723588474
33	1.64231606347735
32	1.7836953285972
31	1.79910217254335
30	1.71604038156769
29	1.75636373332461
28	1.78255447292578
27	1.82664069719969
26	1.94884909033132
25	1.99077598484655
24	1.9977213935888
23	2.07449215897933
22	2.05876333274565
21	2.12979021828546
20	2.07004248061253
19	2.21817109939055
18	2.24104480797866
17	2.38428242424548
16	2.50629851418966
15	2.3412323033643
14	2.89827509657073
13	4.21021615228188
12	5.36266568742902
11	6.02506625152122
10	5.26340549721945
9	5.71846729672528
8	2.89239660534013
7	2.42419921515946
6	500
5	500
4	500
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s2-coh1.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	5.88806851205342
8	6.2271798179496
9	500
10	9.8259247323315
11	11.1840244981105
12	11.2826161120663
13	9.46879351915809
14	6.2586765446595
15	4.32223760280784
16	3.62219484246633
17	3.28866813992547
18	3.06891465214754
19	2.76514096673471
20	2.5873406194278
21	2.38827015131036
22	2.22716735121644
23	2.07542890965275
24	2.0386310743896
25	1.9268620118595
26	1.7731531337736
27	1.7182818667455
28	1.68573364111727
29	1.56966681209745
30	1.51359688012833
31	1.48278495322653
32	1.41710601883494
33	1.32034555551092
34	1.29475093026533
35	1.20336743934971
36	1.17273321459142
37	1.13559912122128
38	1.09793044459811
39	1.0773386410532
40	1.06372649700025
41	1.00944681672446
42	1.01353589023215
43	1.01945507723015
44	0.998293163410154
45	0.943237328623813
46	0.951380719329821
47	0.934203611441136
48	0.924290024789042
49	0.896156698685313
50	0.927166338174314
51	0.893981488058682
52	0.847554820638904
53	0.829011074098378
54	0.812528746681932
55	0.787063296030786
56	0.758488255937788
57	0.745849204458352
58	0.725370845839493
59	0.703468692509325
60	0.692131311048457
61	0.677157952849065
62	0.66148634487818
63	0.65130276280958
64	0.63817035776116
65	0.621291742022909
66	0.620148710690933
67	0.604894538320688
68	0.60644373942573
69	0.601873775122826
70	0.590896819428029
71	0.578052169053771
72	0.572807273965227
73	0.568969670239683
74	0.547174433061912
75	0.542684783892957
76	0.527283015439621
77	0.524253010697722
78	0.523367608531444
79	0.521593537911104
80	0.519736528707932
81	0.518414454302598
82	0.505332635356177
83	0.502016651426572
84	0.498986997710636
85	0.493617388845438
86	0.49706042298058
87	0.484252250941466
88	0.482510021349531
89	0.48001007573065
90	0.473860585274813
91	0.470165299884924
92	0.467432470412002
93	0.458937397408112
94	0.459641300217957
95	0.453216440791405
96	0.451763583524102
97	0.45083071040521
98	0.44309288433555
99	0.445551687649349
100	0.439977431852438
101	0.440462192704773
102	0.437676673100127
103	0.436951659681077
104	0.437713362383342
105	0.433647328836866
106	0.430245154683188
107	0.427777696401513
108	0.428954690275033
109	0.41752050679286
110	0.413377031038668
111	0.413877595982598
112	0.411289138760613
113	0.41051348101248
114	0.409937003503535
115	0.414690374628935
116	0.40502782221083
117	0.409155982373892
118	0.409102924654673
119	0.40834072253624
120	0.403657658847977
121	0.398236349683579
122	0.39877377344107
123	0.395909352270299
124	0.39569698713534
125	0.394835722415276
126	0.388648172777916
127	0.388962749722625
128	0.389015775139717
129	0.388346353626328
130	0.384153174080225
131	0.384328750988411
132	0.384432178317707
133	0.380894792232551
134	0.381491840739087
135	0.380324054322846
136	0.379313128860237
137	0.378463062443006
138	0.379246904825877
139	0.379012384894951
140	0.376563179911688
141	0.374935820015259
142	0.371454056488882
143	0.370918226967011
144	0.367999641682211
145	0.364860856077923
146	0.363985892863189
147	0.371664006924975
148	0.365262168619329
149	0.365132575568124
150	0.366616512219731
151	0.363920194511673
152	0.366918678181501
153	0.369670269947026
154	0.368858337190924
155	0.366298881598764
156	0.364807825940428
157	0.363419473253484
158	0.367023824852805
159	0.365160158731397
160	0.366614159521529
161	0.361154923047421
162	0.358913261975164
163	0.35973766216413
164	0.361008447348415
165	0.359671910221446
166	0.360755253991795
167	0.359455381268218
168	0.35755701768228
169	0.357698636102789
170	0.354680288751698
171	0.356942702236758
172	0.361623353314323
173	0.359726450302898
174	0.359528811620108
175	0.360652257539423
176	0.358186823456371
177	0.35792698854621
178	0.360177911996889
179	0.360078324958036
180	0.360192026641811
181	0.362794313296718
182	0.356026772051353
183	0.357537977008352
184	0.35794023847139
185	0.357098408871607
186	0.355848695142415
187	0.360032923976494
188	0.358710842624842
189	0.358177765395295
190	0.356880225989512
191	0.359936499540778
192	0.355686280615799
193	0.364792800367454
194	0.365262828174437
195	0.368193024489117
196	0.3744615204279
197	0.378159591684175
198	0.38052211513985
199	0.383321843389801
200	0.379433732701397
200	0.197723761242308
199	0.19564076635183
198	0.196440096809203
197	0.195995716644577
196	0.195543233607843
195	0.197024370233229
194	0.198202420404262
193	0.197234840928242
192	0.19262485473375
191	0.195086109879385
190	0.194966680007107
189	0.19472116664093
188	0.193214579166398
187	0.193493842577563
186	0.195795314585877
185	0.193527092670957
184	0.195020006944369
183	0.195487951522552
182	0.195648858561255
181	0.192240908241899
180	0.1927975925328
179	0.19357554868462
178	0.193037370816308
177	0.193017847018272
176	0.191748637753507
175	0.191530519839888
174	0.192919556522325
173	0.194394910848717
172	0.191413105358479
171	0.194102732747305
170	0.193768614958044
169	0.193850296582887
168	0.193933264639493
167	0.193661804266448
166	0.192292623181199
165	0.193983459869043
164	0.193588605654652
163	0.195472549231824
162	0.196451772465623
161	0.198025362737312
160	0.197441117806389
159	0.197445507000836
158	0.199306042035093
157	0.196651055475416
156	0.198938645526783
155	0.196418806123485
154	0.194269164590798
153	0.197206018132337
152	0.199328005125368
151	0.200469470991224
150	0.199585709610586
149	0.204400095922016
148	0.203306904707768
147	0.200254848653604
146	0.203165348144264
145	0.204024167940454
144	0.202601756497186
143	0.20457643562765
142	0.204448646634193
141	0.205982545643355
140	0.205844265732098
139	0.208304368942008
138	0.208262407724654
137	0.212241445613827
136	0.208770847575072
135	0.207527444747366
134	0.211269288370943
133	0.212186456709888
132	0.215799313976344
131	0.211544091875353
130	0.212614353058512
129	0.208626561813669
128	0.211465529147289
127	0.2110190903441
126	0.21375616985425
125	0.21203701458986
124	0.218633280363887
123	0.218059355964005
122	0.214863592098342
121	0.216404689841965
120	0.218535989856323
119	0.214356905122321
118	0.213915489087953
117	0.215877887941279
116	0.216474812261021
115	0.215540656972774
114	0.214124897166497
113	0.222263715212204
112	0.223699221661628
111	0.217687079160602
110	0.223516362149224
109	0.218668287631054
108	0.222300689840512
107	0.223178633916731
106	0.225709080505578
105	0.229379524572612
104	0.226860449331389
103	0.225976584338103
102	0.226195681491414
101	0.224902220041046
100	0.230119362588268
99	0.229081094460235
98	0.232177580545987
97	0.233958650140963
96	0.237717124669202
95	0.241024972827417
94	0.24363617516071
93	0.241223049001017
92	0.240466793104391
91	0.240531789168038
90	0.238887770073433
89	0.241344869254401
88	0.243998978343308
87	0.246124816796458
86	0.247719111344295
85	0.255135232093725
84	0.259214474015793
83	0.260722449240082
82	0.262612283467687
81	0.267341571539958
80	0.269472354947705
79	0.276851907410725
78	0.282156018211843
77	0.280237746923016
76	0.286422749900585
75	0.278946153582994
74	0.281987700485925
73	0.283567378845426
72	0.293539743002052
71	0.292936049119404
70	0.290161436469754
69	0.283852000148127
68	0.29987042529554
67	0.30579954255054
66	0.321662781947518
65	0.328205434859345
64	0.333817041415374
63	0.33338808630837
62	0.339480880827047
61	0.347041650606928
60	0.351894590804162
59	0.360486978449728
58	0.364923576279372
57	0.377889825469582
56	0.380260570338954
55	0.405652153707597
54	0.424538735714002
53	0.451329692281203
52	0.443016895586093
51	0.459107464995902
50	0.46339370988695
49	0.472191665615967
48	0.452294311539656
47	0.479387276139017
46	0.472660833528329
45	0.483537638996842
44	0.488118568719326
43	0.522852312045424
42	0.51895205670195
41	0.519008600258991
40	0.535669129273591
39	0.565127925833289
38	0.568575466623619
37	0.576016264914122
36	0.60110345638515
35	0.641896599215803
34	0.652271331999005
33	0.668665418320527
32	0.71963527182592
31	0.718870549418575
30	0.761629219724106
29	0.809073304657256
28	0.818901932369029
27	0.87369757137371
26	0.949299240088938
25	0.984616020277937
24	1.01486212285526
23	1.11249724132969
22	1.21206481096149
21	1.30357908603357
20	1.41827342434792
19	1.55873582064508
18	1.65249952253515
17	1.77903379247607
16	1.96913686247555
15	2.19269753105532
14	2.66761810813016
13	3.5907685591898
12	4.94737628156441
11	5.95838835640354
10	5.1585821457756
9	5.67833376335428
8	2.86491602692434
7	2.45184736861046
6	500
5	500
4	500
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s3-coh0.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	27.8564721433498
8	24.7142548931491
9	26.2478157677112
10	28.113049362656
11	29.3421061245043
12	28.4990114124247
13	25.9189836004588
14	22.3632984118005
15	18.3662054588937
16	15.5898523632344
17	13.6427945266536
18	12.1244060466716
19	10.7913509965511
20	9.91694466613246
21	9.17569037375687
22	8.50749418454484
23	8.0788637488605
24	7.71052309728929
25	7.23700194019705
26	6.90503850248481
27	6.57726670511175
28	5.97562916361962
29	5.56517950391251
30	5.18606307453197
31	4.81462255516641
32	4.53329681861238
33	4.10240002100644
34	3.97307297891383
35	3.75094510413656
36	3.45420086319218
37	3.32164577078189
38	3.19373400072543
39	3.07291550461229
40	2.96683340965722
41	2.88103889682732
42	2.80605161600249
43	2.72991004797049
44	2.72328074461115
45	2.59241592208307
46	2.56978677929589
47	2.5388379356647
48	2.46790943010336
49	2.46196566555077
50	2.40183896310018
51	2.43654928419166
52	2.31115910169314
53	2.23675916947357
54	2.18534364358034
55	2.15770432026306
56	2.14872882166146
57	2.09963920308849
58	2.09001397192477
59	2.02334840525174
60	1.96839013739304
61	1.97454782242798
62	1.91392979462158
63	1.89028003165362
64	1.86850858753833
65	1.8348161317231
66	1.81999582006034
67	1.81546465575683
68	1.78313268778821
69	1.76485198677347
70	1.73535228813881
71	1.71710550930275
72	1.68976874516695
73	1.67436669462811
74	1.65936624532142
75	1.63330198652169
76	1.61096386181185
77	1.59803194179048
78	1.61402639660856
79	1.58527438215514
80	1.59151302197126
81	1.59365741029443
82	1.56205806089686
83	1.52254149883112
84	1.52608497078267
85	1.51074799154825
86	1.51092556642014
87	1.50599608506218
88	1.48442759525292
89	1.46090898368082
90	1.48301713110768
91	1.46037180346076
92	1.43293312787739
93	1.43173083700068
94	1.40034783940348
95	1.39866159431145
96	1.38274386537074
97	1.380550533673
98	1.38304834331242
99	1.37493262578943
100	1.35233632091393
101	1.34617673445142
102	1.33338377468444
103	1.30844356102921
104	1.30512822891592
105	1.29590924318343
106	1.31258532702887
107	1.29357110792722
108	1.30524771548003
109	1.27452378980048
110	1.28137976468688
111	1.28339108628983
112	1.26701673302961
113	1.25591258648529
114	1.24522391075134
115	1.24487102547559
116	1.23533403120307
117	1.23111219535113
118	1.20250022283254
119	1.18494205497544
120	1.17603111428988
121	1.15232712075906
122	1.16648743414688
123	1.15516078925699
124	1.15563251990958
125	1.14680011014774
126	1.14862787913301
127	1.14643841524096
128	1.13473783994631
129	1.12924796214154
130	1.14014622804527
131	1.13124817758233
132	1.12670550130397
133	1.14055802425391
134	1.14570663929172
135	1.1301374638549
136	1.12376372445535
137	1.13019524042033
138	1.12323425269374
139	1.11518365898908
140	1.11337055171593
141	1.09384955011046
142	1.09445513464908
143	1.10451232787527
144	1.07585715349769
145	1.09663069138529
146	1.08317508817526
147	1.08079728534103
148	1.06724426476956
149	1.06625494829197
150	1.0674773318388
151	1.06270927385083
152	1.07643276220371
153	1.07985533623976
154	1.06894580497983
155	1.06235656866563
156	1.06117069056971
157	1.05825709195262
158	1.05181866367709
159	1.06367570694495
160	1.04457362465046
161	1.04709312985831
162	1.04142372343614
163	1.03865872823729
164	1.02595972429847
165	1.01853565473359
166	0.994256376314875
167	1.00668075812311
168	0.995481361210758
169	1.00339466521111
170	1.00418582259709
171	1.00330221080141
172	1.00465293838269
173	0.989866614749958
174	0.985588010364536
175	0.977138867853516
176	0.972800828609803
177	0.97493803057077
178	0.973215772997107
179	0.983162273784966
180	0.980985325844064
181	0.98289903602338
182	0.98124341045716
183	1.00419188879201
184	1.00656260456955
185	1.0086220509668
186	0.99876702046211
187	1.00481854272856
188	1.0193316837627
189	1.00095595928261
190	1.00326234325187
191	0.996114257518201
192	1.01430584749161
193	1.01616788261383
194	1.02007274056536
195	1.02299827469705
196	1.02915955139361
197	1.03588119979546
198	1.05964187169998
199	1.08070286188956
200	1.10785187528789
200	0.434310218128362
199	0.433429008046975
198	0.437085524852426
197	0.440874823874194
196	0.443870290204545
195	0.44275925047211
194	0.443320717230887
193	0.443724394880901
192	0.442455325365353
191	0.437970681772054
190	0.440933858375149
189	0.437691812653463
188	0.434871288206536
187	0.436304442586796
186	0.437141434261564
185	0.435810935004672
184	0.443153665657595
183	0.440406782775101
182	0.440974454039406
181	0.447180886675605
180	0.449127170408032
179	0.446641905232664
178	0.447351191505121
177	0.44670595729987
176	0.450311452692305
175	0.458611264577513
174	0.457488628690256
173	0.47055629980865
172	0.470240484208709
171	0.477016990643613
170	0.472335211993809
169	0.470259026372901
168	0.470720984885651
167	0.472150732957426
166	0.482028268623747
165	0.48269224763761
164	0.476110499677361
163	0.477173292362446
162	0.475710932409427
161	0.476863506983397
160	0.478812655640697
159	0.475200181152345
158	0.47636433935599
157	0.482817555012271
156	0.496266829106756
155	0.490305449218508
154	0.470478315065698
153	0.488648816385287
152	0.490962695617805
151	0.490168730016635
150	0.483735565600943
149	0.497054891760996
148	0.500556603130567
147	0.489280649530017
146	0.50377034444258
145	0.495193373275027
144	0.502901167185194
143	0.505962795293352
142	0.509552225496993
141	0.512318848356163
140	0.496922759269143
139	0.505216091197979
138	0.509394315829925
137	0.508664384758956
136	0.501941457757105
135	0.504108074356047
134	0.511952444522123
133	0.510871292065156
132	0.503219789214042
131	0.516008186477316
130	0.526633731662111
129	0.521669901711611
128	0.519583668247926
127	0.526061627878391
126	0.536492808660499
125	0.548348560060191
124	0.543302193718777
123	0.534930059008073
122	0.541499318914105
121	0.545915811166971
120	0.551926921148639
119	0.54873311111122
118	0.554840736667896
117	0.566535403042955
116	0.568226262008318
115	0.572303905055817
114	0.569763615502471
113	0.567653980012404
112	0.598090648093183
111	0.588708295265172
110	0.591879127695922
109	0.597563523107587
108	0.594086069120281
107	0.605437861949443
106	0.612539553375024
105	0.620738758799944
104	0.601399725470053
103	0.608516711162396
102	0.620069364071753
101	0.611687479623687
100	0.593787277208836
99	0.60606014415747
98	0.613362546801797
97	0.617739805160295
96	0.607736524126023
95	0.634375623626514
94	0.626279064815643
93	0.624040122446708
92	0.649760661294892
91	0.655587823420699
90	0.651458292749926
89	0.636215731324821
88	0.663555153544074
87	0.685223436060666
86	0.680380437887586
85	0.6836826207977
84	0.679863495736605
83	0.686619919294744
82	0.709886021368326
81	0.720072129609598
80	0.74421104381147
79	0.738697308816954
78	0.756184264775197
77	0.758493498119386
76	0.759147960951083
75	0.784530876809023
74	0.799780429127765
73	0.803754858099315
72	0.81651821965502
71	0.840771655573487
70	0.831145656215537
69	0.847162005773122
68	0.856859248700868
67	0.862730229981139
66	0.868797722371518
65	0.865660540494234
64	0.897654782086748
63	0.870894033467786
62	0.918232109041864
61	0.902176447385986
60	0.916133766298573
59	0.940743422618123
58	0.947470479724682
57	0.954104561902465
56	0.986403902801654
55	0.991755943951081
54	1.04299811236062
53	1.0549684684972
52	1.07877496864273
51	1.08138307267982
50	1.12040503334953
49	1.1434036385709
48	1.16742097055296
47	1.1754834630633
46	1.16627747811748
45	1.23388149263717
44	1.26613917699578
43	1.2546117262251
42	1.2674929179361
41	1.32781803201503
40	1.38713661646459
39	1.42976714282266
38	1.42087357139447
37	1.48932445676097
36	1.51774340474374
35	1.65799358537698
34	1.76100905682312
33	1.86477943353458
32	2.04704969813195
31	2.23012535787247
30	2.47624701799997
29	2.57796840685919
28	2.79091757385009
27	2.9700109376588
26	3.13531300785604
25	3.40709149328268
24	3.74624925630556
23	3.9495674516193
22	4.03978681297158
21	4.33310767664398
20	4.84621350957805
19	5.33091845392684
18	6.31576113174226
17	7.71590675101003
16	9.28814447262094
15	12.023352642856
14	15.1551030329767
13	18.3354667817697
12	20.4856906021644
11	21.1908819295014
10	20.3926089004385
9	18.6719211360305
8	16.4942942455487
7	15.8687510949358
6	18.6189648234223
5	500
4	13.2293511884489
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s3-coh1-NC.dat <==
1	500
2	500
3	500
4	500
5	500
6	31.088405732874
7	46.7426554642069
8	30.9565040990655
9	31.6365827103328
10	36.1855642185463
11	39.2174039777352
12	39.1803293951113
13	34.8025890909625
14	26.8971561341038
15	17.7374271660874
16	15.0457793691003
17	12.6961572673424
18	10.45530443715
19	8.72753984671291
20	7.37964684577164
21	6.55636929599319
22	5.90178362402437
23	5.41833711261143
24	5.17285929513756
25	5.07285767819173
26	4.86163786799314
27	4.57384391198289
28	4.60397205853231
29	4.21341197944503
30	4.267580437599
31	4.12939930558102
32	4.04438055360971
33	4.06380211107472
34	3.8728141303166
35	3.84149778266995
36	3.92257546944097
37	3.85135443021004
38	3.792419895603
39	3.89790154610023
40	3.93904925364464
41	3.82528243475175
42	3.88610659870269
43	3.8330847829891
44	3.89596954476998
45	3.92592986560246
46	3.9452159253994
47	4.00540698147213
48	3.83183263981132
49	3.95179899582157
50	3.94228159814457
51	3.77352479703678
52	3.60686071832409
53	3.50402916912624
54	3.34807497446853
55	3.30157492836862
56	3.11952795424525
57	3.0732818341976
58	2.88204165937319
59	2.88386242113217
60	2.76089399164773
61	2.681969845042
62	2.63946634541349
63	2.54753879474008
64	2.50465596232546
65	2.44741168869159
66	2.39158424795756
67	2.33973759317573
68	2.28098413890774
69	2.19520229330011
70	2.19045390117211
71	2.18870046564929
72	2.12904305915983
73	2.1279194958968
74	2.12064481762895
75	2.1184100295387
76	2.08946883300115
77	2.07321059227313
78	2.01617024526412
79	1.98365019584218
80	1.95675018261485
81	1.97624269415634
82	1.9402583592458
83	1.91498838048032
84	1.85954107423915
85	1.84321102579377
86	1.82566722143596
87	1.82411841695961
88	1.77028872069802
89	1.75769165387574
90	1.73345105270496
91	1.72692873408196
92	1.68712294095518
93	1.69548309720783
94	1.67809340857147
95	1.63297258340207
96	1.66011049796611
97	1.64266036937558
98	1.64722462427027
99	1.60908414748272
100	1.60752829291269
101	1.58517943572226
102	1.59638125389613
103	1.60090122778648
104	1.56127822182097
105	1.55148377732528
106	1.51272313878904
107	1.53709178473498
108	1.52231429925346
109	1.50854544473174
110	1.48736112811783
111	1.4802059335969
112	1.44811833426921
113	1.47458934540305
114	1.47341362153786
115	1.47931117494784
116	1.46091571981765
117	1.43616101676344
118	1.44292029870744
119	1.41777185572352
120	1.42599941282858
121	1.39536292346486
122	1.39099392064528
123	1.40656059678404
124	1.36955301496827
125	1.38549055673681
126	1.3822216190873
127	1.37628736808385
128	1.35795006944184
129	1.34972064783138
130	1.33775107406714
131	1.33242742481493
132	1.33896694312361
133	1.33780982017574
134	1.32398775965909
135	1.30884579931468
136	1.30345545863431
137	1.29759704258522
138	1.28154456450512
139	1.26779437040303
140	1.28115161274188
141	1.25188536097464
142	1.27611905264111
143	1.27383945416193
144	1.26330256591495
145	1.25175293083716
146	1.24435545247844
147	1.24698437002324
148	1.26055939303914
149	1.25404811938618
150	1.25171362877462
151	1.23178796885134
152	1.23282127512828
153	1.22846320013607
154	1.2137511187881
155	1.22422391917723
156	1.23197979687177
157	1.2061788582307
158	1.2134524839252
159	1.21048938708199
160	1.20964894409362
161	1.20204817242863
162	1.18060338076321
163	1.18423210293316
164	1.18697230424858
165	1.18091183558607
166	1.18879178118643
167	1.16767792357168
168	1.16248298933924
169	1.14959177531113
170	1.16003148079951
171	1.16325174745037
172	1.15686260152901
173	1.14858652903855
174	1.1549038234157
175	1.13473124025062
176	1.1377316986328
177	1.14991067340692
178	1.13379233156862
179	1.1391657609258
180	1.1212671409759
181	1.12045551986161
182	1.11974857511384
183	1.11100484455221
184	1.11968651498606
185	1.11703294704072
186	1.1244288491449
187	1.1264335073358
188	1.12524707435746
189	1.13983574484468
190	1.1445270611047
191	1.13806631428927
192	1.15119397505319
193	1.17165728825399
194	1.1825454705877
195	1.18643225651181
196	1.17895660639674
197	1.18903865114581
198	1.19800245399385
199	1.22175680895919
200	1.24684263954386
200	0.534935942811399
199	0.538842109967181
198	0.527707754482522
197	0.521273298400926
196	0.521355630485492
195	0.523591923851347
194	0.517333280065034
193	0.505201733306471
192	0.517503406662239
191	0.524320913790745
190	0.517331059764898
189	0.520631114351812
188	0.523610117534813
187	0.517385330234714
186	0.508328844976916
185	0.511313897703402
184	0.513508323002055
183	0.520389570624589
182	0.518840512568568
181	0.507707188839044
180	0.512806843562494
179	0.516772609365297
178	0.513281695173066
177	0.528345708178637
176	0.532838513617277
175	0.5277676949057
174	0.529587960708651
173	0.536383631937692
172	0.530383742032984
171	0.518406770122699
170	0.520669495629359
169	0.510448317673082
168	0.540122448289371
167	0.536365280683211
166	0.535630681680389
165	0.536702708889971
164	0.545583905351022
163	0.538946911914759
162	0.539323232622772
161	0.535554823519143
160	0.530150318219953
159	0.549700027703637
158	0.546838872777852
157	0.552743907948249
156	0.55839963642662
155	0.562603384601928
154	0.555403157556313
153	0.568126760308529
152	0.567677107010679
151	0.56895619243698
150	0.567313434040757
149	0.563622752859779
148	0.558428857624438
147	0.56998009945556
146	0.560710981575078
145	0.578362460940964
144	0.576876900954784
143	0.583825974043549
142	0.596037823015952
141	0.585884259637991
140	0.58921330020191
139	0.595830946140942
138	0.584349353058691
137	0.602740871373896
136	0.60191690946145
135	0.593883321023247
134	0.591426137921897
133	0.5816969196862
132	0.591344629998947
131	0.601382894440018
130	0.590178272224456
129	0.599294461343618
128	0.599084741349901
127	0.605929970466163
126	0.604142949804791
125	0.607308551917351
124	0.61697587613029
123	0.625732043933651
122	0.624147372456955
121	0.625752647716606
120	0.620790643703401
119	0.62065833053775
118	0.649645523289478
117	0.656042319844744
116	0.660861457923359
115	0.655527464795848
114	0.634359862639967
113	0.642030662085995
112	0.664945508701287
111	0.650605458225927
110	0.673374884137979
109	0.676775140164605
108	0.659172645949062
107	0.682783846530595
106	0.681661773711426
105	0.678393901706977
104	0.687850910595172
103	0.679801012874527
102	0.687492983194359
101	0.699987735689085
100	0.715832194707514
99	0.705218670460702
98	0.725643800648202
97	0.720077013573147
96	0.729836067247844
95	0.746690679043244
94	0.747884795175849
93	0.755411154408988
92	0.776701320483903
91	0.794299512462253
90	0.79933951612212
89	0.809562788902314
88	0.821173029784151
87	0.826257936701126
86	0.858223013031167
85	0.861575875443643
84	0.852808622535873
83	0.87417920738258
82	0.894833982722825
81	0.906282880633822
80	0.905802094512117
79	0.940093790002426
78	0.91900744705032
77	0.898604272805531
76	0.896599401358901
75	0.906984832595833
74	0.931190574110554
73	0.941084677665912
72	0.942710366108366
71	0.96202174767607
70	0.963466280986301
69	1.00606165030663
68	1.02560644355469
67	1.00525136928586
66	1.06335996029225
65	1.10141092238466
64	1.11153116023951
63	1.16391145694459
62	1.15457687598404
61	1.24632785533967
60	1.28142752106132
59	1.33290681023302
58	1.32325703848146
57	1.35533409833289
56	1.44418025774374
55	1.46479904464904
54	1.544266468137
53	1.65073454268346
52	1.65218607560314
51	1.72882106071231
50	1.77511378153139
49	1.75846043266882
48	1.80534815376805
47	1.72526749781389
46	1.72958714819859
45	1.73660192585603
44	1.81338990807061
43	1.84984496078747
42	1.87717954577343
41	1.83707350565438
40	1.88489514607696
39	1.78427698019681
38	1.68835602170253
37	1.82284037000819
36	1.85867990402757
35	1.83930969963118
34	1.80853106909572
33	1.86911179679226
32	1.8879799414377
31	1.99352661313644
30	2.04694209099838
29	1.94763049794555
28	2.06010334520838
27	2.10171119511
26	2.16409288324215
25	2.32083765127759
24	2.37550808392341
23	2.44570225276866
22	2.67141438819495
21	2.79098790009839
20	2.86138578794015
19	3.25006640856702
18	3.65076408770147
17	4.0377519674399
16	4.37509813634777
15	5.06093959498312
14	9.95484317815699
13	18.0422512047778
12	21.8407240597026
11	21.7825979588167
10	20.8484864360061
9	18.6405662413812
8	21.4496249089601
7	20.4277117660511
6	18.4414802802726
5	500
4	13.3002722695573
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s3-coh1.dat <==
1	500
2	500
3	500
4	500
5	500
6	31.5878365157401
7	36.6582516985505
8	31.4112887402617
9	31.8962752545298
10	36.4856379168295
11	39.242610761456
12	39.112961099322
13	33.6414053443368
14	24.2367060606213
15	15.2042923675712
16	9.53933870310949
17	7.193244030245
18	5.33764119497579
19	4.30004419918226
20	3.69354833746205
21	3.1270334824063
22	2.96354247535172
23	2.6670892635045
24	2.42010675459456
25	2.24558017232693
26	2.09250693297343
27	1.91923564511932
28	1.69866258569574
29	1.62164664476571
30	1.53477464420755
31	1.46485427491699
32	1.40406991415748
33	1.32146256974146
34	1.28698554400892
35	1.24512434134744
36	1.1685249662457
37	1.14244129254346
38	1.0856820573136
39	1.06161232175443
40	1.05131308732247
41	1.04051403828655
42	0.996820820353794
43	0.992077173232296
44	0.973582784566385
45	0.970006405730209
46	0.947316859217742
47	0.921062560544706
48	0.924272563618351
49	0.93468484345975
50	0.915789305310383
51	0.889770715306106
52	0.849322610122647
53	0.83159282961257
54	0.804175130241929
55	0.771508546240768
56	0.74719362531313
57	0.728607780267985
58	0.710797895671704
59	0.691117126253117
60	0.67362207154099
61	0.672152260287651
62	0.660330776867087
63	0.645087708444804
64	0.636737809395645
65	0.628645102126162
66	0.611036282332787
67	0.601305750945978
68	0.594729125020712
69	0.598823103833636
70	0.586198691782091
71	0.576059235320203
72	0.57596121916815
73	0.562014632171933
74	0.553726391294183
75	0.54488900746547
76	0.533701950868352
77	0.530709484094769
78	0.527474560104335
79	0.520763427322546
80	0.523712609488073
81	0.511600986145712
82	0.506755351834674
83	0.504801334682105
84	0.497261009516242
85	0.501156936247228
86	0.490107122566348
87	0.480367983658457
88	0.473986725613179
89	0.472167570543664
90	0.472222636250904
91	0.46247204713095
92	0.459619670440896
93	0.464542297119586
94	0.462523417515665
95	0.451627578224205
96	0.455807289083833
97	0.450494794764691
98	0.450697302072245
99	0.441950823714341
100	0.445033650727931
101	0.439884900489742
102	0.439432635811099
103	0.432853037320295
104	0.428197285633493
105	0.424731585729402
106	0.421215176845268
107	0.420816093803734
108	0.419555681194668
109	0.417203478264805
110	0.419674041114967
111	0.414630414792988
112	0.412464717242093
113	0.409900047657483
114	0.409009292289593
115	0.405521551968432
116	0.401581574246887
117	0.400879213956832
118	0.40049146177214
119	0.403117273441258
120	0.39842666572529
121	0.394883382108139
122	0.390797749647085
123	0.388730278870866
124	0.385712019402838
125	0.3882036191846
126	0.386104128718817
127	0.385107732849063
128	0.381206944936754
129	0.381374966962879
130	0.376990865431638
131	0.382955928638357
132	0.381081502430779
133	0.379694323596866
134	0.377910389827101
135	0.377410844177506
136	0.374120907470258
137	0.373562436211963
138	0.377049858844409
139	0.374176846073619
140	0.371901952590712
141	0.371655667222667
142	0.367449720259173
143	0.367502797136336
144	0.367553679543305
145	0.362000756878659
146	0.368927977372208
147	0.365325311303145
148	0.363491733298303
149	0.362849751281708
150	0.358654686599709
151	0.362817382998735
152	0.361448847985686
153	0.36734039585161
154	0.365855640106338
155	0.361882180288018
156	0.364250401236798
157	0.359203711837884
158	0.35960599660482
159	0.358857983978843
160	0.361713961974462
161	0.36025784546905
162	0.364796551982226
163	0.359019665858717
164	0.352260761442042
165	0.357752743342859
166	0.35956230120446
167	0.362830066936474
168	0.35550897017499
169	0.359078476129249
170	0.354909355605849
171	0.355900325512927
172	0.360375219133588
173	0.357063867786364
174	0.357380495219574
175	0.357847700788753
176	0.355726513266909
177	0.354029174738347
178	0.360416412426019
179	0.362938438985234
180	0.360470193633909
181	0.356730798431398
182	0.353935759332964
183	0.358071886708005
184	0.360126114751196
185	0.361235705005573
186	0.359448509108976
187	0.358603410213637
188	0.365304706429027
189	0.361117897158591
190	0.361903600017305
191	0.36453720644398
192	0.367301745142589
193	0.368641354873776
194	0.371186775323544
195	0.370500869950864
196	0.379767688965668
197	0.377650560201745
198	0.385861139735436
199	0.396122124749689
200	0.401549431845839
200	0.18673234353016
199	0.182855412231254
198	0.18669184118748
197	0.182405608821721
196	0.180174382489751
195	0.18224636304769
194	0.181901164448895
193	0.178379115248093
192	0.176241192721901
191	0.176701246323458
190	0.174447041203653
189	0.174180270877968
188	0.173304965208392
187	0.175210529681513
186	0.176287969284212
185	0.178279115630743
184	0.176396707000447
183	0.176132801384809
182	0.173277600147615
181	0.174058926869297
180	0.177294818044627
179	0.178188318630764
178	0.177556976424534
177	0.179464140340706
176	0.1790860955294
175	0.178280679885101
174	0.18245098101722
173	0.181892590543532
172	0.177757037150069
171	0.179690277988057
170	0.180001444115934
169	0.176675238925436
168	0.180260053097485
167	0.180660892945307
166	0.178198364958055
165	0.178551061556591
164	0.176238842920303
163	0.180609905585195
162	0.178796302050317
161	0.177670045086259
160	0.181458392822264
159	0.178776011921822
158	0.181794891074389
157	0.178451436519239
156	0.181195774685355
155	0.179943117952333
154	0.177273957774729
153	0.176793359754291
152	0.176257905578818
151	0.175185338047824
150	0.174971996390606
149	0.177653186690181
148	0.176866964960712
147	0.176818579869306
146	0.175492455843525
145	0.175028849392089
144	0.175311686213483
143	0.178240789448048
142	0.176819934982308
141	0.182747496495139
140	0.18162752154884
139	0.180024766207684
138	0.176994324050221
137	0.178254827490019
136	0.184627440273445
135	0.184187742520294
134	0.183990014876195
133	0.18742646425364
132	0.188936661333753
131	0.188136841136178
130	0.18700231716177
129	0.190607916279524
128	0.186909913475805
127	0.18940640143224
126	0.190004458473236
125	0.191485217020847
124	0.190445728832701
123	0.193010052965005
122	0.19338162610906
121	0.194273634394777
120	0.193962910280725
119	0.193171282589067
118	0.191414970600505
117	0.191138512239325
116	0.194812792136803
115	0.194699151087224
114	0.198313314918775
113	0.197827810268359
112	0.197297267724676
111	0.196164019070833
110	0.19884290019764
109	0.198399364435676
108	0.199702084789634
107	0.202672359857204
106	0.201033717474198
105	0.203322006298314
104	0.205996340333939
103	0.204801013057622
102	0.214793362326802
101	0.214574166198264
100	0.216291670851614
99	0.213027900045093
98	0.215172389901489
97	0.215797479718778
96	0.218488671222561
95	0.217124588062776
94	0.215773790341879
93	0.217030259587353
92	0.222777872662553
91	0.224831325976941
90	0.223371673807283
89	0.22547172578824
88	0.231364036605701
87	0.238531158889048
86	0.238751428625462
85	0.239387240613547
84	0.245278501353158
83	0.24539824977983
82	0.2414232502487
81	0.248860256251258
80	0.249743435732916
79	0.259846174490802
78	0.25882934178138
77	0.26350099329634
76	0.269557745833182
75	0.272483959265642
74	0.278751293482779
73	0.283593585376144
72	0.286009873369356
71	0.290089408058391
70	0.288694091680051
69	0.3006581169227
68	0.310044634309214
67	0.313549444286204
66	0.313363501472876
65	0.323614026645467
64	0.332218549458624
63	0.334416806650512
62	0.339615316126393
61	0.32988070371951
60	0.348799740574691
59	0.367208652791016
58	0.374272638239922
57	0.3808125333698
56	0.384836994433061
55	0.398313990586325
54	0.410340780742108
53	0.425433595869961
52	0.448028543373358
51	0.46177932218982
50	0.459254640625316
49	0.458478521697695
48	0.452017491749932
47	0.458373444272112
46	0.478807495511406
45	0.48843483343362
44	0.5182733334342
43	0.498774717983021
42	0.521448774249521
41	0.53723622392412
40	0.546379210445876
39	0.547611156027497
38	0.567770571313225
37	0.603828392595009
36	0.629128785473447
35	0.636369753170292
34	0.671064158019285
33	0.69853418823304
32	0.75510639270509
31	0.788609752243822
30	0.808675253442383
29	0.861856164756441
28	0.944188553522045
27	0.996565664877701
26	1.06918802511341
25	1.13800363051931
24	1.21962169866201
23	1.28633080045128
22	1.37282701089502
21	1.53315637237689
20	1.66326234312226
19	1.86443320254932
18	2.14859739414556
17	2.57105561639112
16	3.0291656221305
15	4.46687677652647
14	8.8466866880764
13	16.9971240092008
12	22.0916714429453
11	22.5905089573252
10	21.0752064074221
9	19.2635497178312
8	21.4785176709784
7	20.6713382651116
6	18.5899088297656
5	500
4	13.2092854820939
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s4-coh0.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	500
8	7.63054657663187
9	7.00988252104927
10	7.42586197436564
11	7.47387428728549
12	7.75681067532381
13	7.81273039490675
14	7.96220922725929
15	8.3030955623151
16	8.71191222525066
17	8.69095484009486
18	8.33365965100783
19	7.96865040139299
20	7.90026244750467
21	7.42788735876444
22	6.95501509242205
23	6.64545067675117
24	6.44747338962445
25	6.18865065158189
26	5.82400928383001
27	5.59338604646838
28	5.2704319268401
29	5.27697103028621
30	5.07518196690763
31	4.92929614314541
32	4.79686843994791
33	4.6211167036109
34	4.4658662840738
35	4.40633984296024
36	4.23660210214392
37	4.2886928157123
38	4.13374870340549
39	3.9535070639746
40	3.9077801801934
41	3.82792144041878
42	3.72141303788287
43	3.77269572546334
44	3.66313396845643
45	3.86455579340669
46	3.64835087116296
47	3.73060699488651
48	3.82038985598027
49	3.692948995292
50	3.58952690734809
51	3.58764306401647
52	3.71568456699728
53	3.53990266832245
54	3.60227360965064
55	3.56345449274773
56	3.41613606231265
57	3.36803498472849
58	3.27065103045225
59	3.22517534104421
60	3.1660750849669
61	3.20891556615096
62	3.12188835099015
63	3.13500636112408
64	3.03427271372901
65	2.96988609877275
66	3.01232811375795
67	2.86943221230596
68	2.86353494315896
69	2.82929513646668
70	2.90473838398303
71	2.81647688922182
72	2.81946425495916
73	2.71856488053154
74	2.73966166748662
75	2.7614902046924
76	2.70027469907618
77	2.72462949723867
78	2.72759238206657
79	2.71925589970809
80	2.69318819167406
81	2.58719223933537
82	2.61848746131649
83	2.62100981356145
84	2.58709265754185
85	2.54990688897663
86	2.50984465239261
87	2.48727875818464
88	2.47216656197998
89	2.41436215998365
90	2.38066270171799
91	2.39152459548104
92	2.37486971373427
93	2.34228646137466
94	2.33892963875434
95	2.32889694719537
96	2.32062828880238
97	2.27085014622764
98	2.25042820483263
99	2.2371496580739
100	2.22986248657916
101	2.15197508964167
102	2.14383601836253
103	2.13779737984237
104	2.10037953432189
105	2.06768091612873
106	2.06638762103699
107	2.04700073638909
108	2.07322794772459
109	2.03791120316172
110	2.05546608993534
111	2.000101432398
112	2.01555922094612
113	2.00649871373541
114	1.97194987393406
115	1.9686291936876
116	1.94204516686397
117	1.9684906090268
118	1.92127971199227
119	1.92336629282533
120	1.9090512422955
121	1.9002604980521
122	1.86745652502482
123	1.82940708127093
124	1.81231582209859
125	1.81604457368445
126	1.77925892765555
127	1.78284265123217
128	1.78293236140705
129	1.78114454136847
130	1.77051110930209
131	1.73536499620272
132	1.74383985029076
133	1.75090816661232
134	1.73134118830675
135	1.73740555362137
136	1.70890214037262
137	1.66526764437996
138	1.6658341535273
139	1.66628796194174
140	1.66619731360134
141	1.65838981440384
142	1.62869222312004
143	1.61367866600438
144	1.61181839691135
145	1.61174512078005
146	1.61268743031974
147	1.60758175532775
148	1.58190514791265
149	1.57562228765132
150	1.54434689663645
151	1.55429039199243
152	1.53118995301386
153	1.50678771923308
154	1.52900449835274
155	1.51135173734885
156	1.49636366026189
157	1.45621131499002
158	1.48601207882436
159	1.47293702162065
160	1.46442779348669
161	1.4618753071372
162	1.47787949140474
163	1.4454860588777
164	1.44375759031717
165	1.42322951783581
166	1.43030679843978
167	1.39616344498682
168	1.41030260118339
169	1.37537531560229
170	1.34451973422525
171	1.34950451608522
172	1.32947356932836
173	1.34975148807083
174	1.33175419750753
175	1.3034081961031
176	1.29583200253395
177	1.30556541229565
178	1.29787050602389
179	1.28146010872203
180	1.28300100792165
181	1.28375216601435
182	1.27784725047351
183	1.27638031154851
184	1.25468270418138
185	1.2479192495778
186	1.26536529826685
187	1.24823509002595
188	1.23799600906862
189	1.23343389003418
190	1.22847369321474
191	1.23927704244685
192	1.25110529980249
193	1.23165117260224
194	1.24014074916133
195	1.22264120020758
196	1.214754743278
197	1.20460933327313
198	1.1998841713582
199	1.22096297172158
200	1.18460099561312
200	0.507029876821255
199	0.512166293985535
198	0.507225707850597
197	0.523646914393872
196	0.52165109544405
195	0.511122982027919
194	0.510064663028
193	0.509919923737383
192	0.507009844878607
191	0.507508629548369
190	0.503968927357843
189	0.51673107842507
188	0.515168941030409
187	0.524490380776891
186	0.522888232819485
185	0.517680636968535
184	0.51930211256329
183	0.536932328056134
182	0.541676894667314
181	0.533296975378809
180	0.530991684839677
179	0.54800294680717
178	0.551735486861877
177	0.560284187833005
176	0.549698572585094
175	0.551206318525609
174	0.559099300443462
173	0.555643861855978
172	0.574847447323402
171	0.571254198374977
170	0.579835031971657
169	0.566373148558456
168	0.562812440096506
167	0.577620839085923
166	0.561333281428161
165	0.552985686168956
164	0.56822797844925
163	0.572278394236089
162	0.562635359712053
161	0.571367511290989
160	0.575852263068173
159	0.583871527354182
158	0.57117325071818
157	0.581722920212538
156	0.589117907573437
155	0.595512982765981
154	0.605545545653215
153	0.606007513690621
152	0.616046467877677
151	0.640980194152454
150	0.631878130817006
149	0.629474347536996
148	0.641828536166942
147	0.637659021256199
146	0.631434549511332
145	0.626590499374543
144	0.630790209271688
143	0.626381901431407
142	0.631486967233546
141	0.639651048955825
140	0.657396226016614
139	0.645749835848574
138	0.656329571650842
137	0.66353382448385
136	0.652821333204658
135	0.642721491330265
134	0.653181162072801
133	0.671096010553698
132	0.67133798181525
131	0.6839128367193
130	0.687130934492798
129	0.698632298964282
128	0.688387952190063
127	0.696962647004486
126	0.700318541130645
125	0.699272203707413
124	0.704448409573238
123	0.732550244695482
122	0.735148599624094
121	0.751180558741869
120	0.744199176262101
119	0.755653880998574
118	0.764727951115097
117	0.745395556548149
116	0.746556284314325
115	0.747227266091323
114	0.739921672485693
113	0.752185932724988
112	0.773888342062787
111	0.741651067696993
110	0.756869668954317
109	0.77185568606012
108	0.771490965041345
107	0.781801078844509
106	0.786941821711659
105	0.791180069385953
104	0.809705907811489
103	0.816352191770085
102	0.812675438764172
101	0.833292487168883
100	0.832043205356703
99	0.842217310602179
98	0.835612207405802
97	0.832164805833442
96	0.847191348720518
95	0.843369328786012
94	0.838031447087873
93	0.893516965100543
92	0.865212267252617
91	0.871389810933746
90	0.898865879100432
89	0.892474320338673
88	0.920494904155158
87	0.895762841682291
86	0.878730978015783
85	0.909268913098623
84	0.883220826431898
83	0.8850416852095
82	0.922240544400054
81	0.931102041643199
80	0.951357998800328
79	0.968900905552706
78	0.972870941826121
77	0.987672955455985
76	1.02979245395802
75	0.990121370982308
74	1.04349556565945
73	1.05152470025804
72	1.06064169527847
71	1.04589265722852
70	1.06107974615795
69	1.11380618783888
68	1.0831901422667
67	1.09343211704644
66	1.09273975163273
65	1.13775262236302
64	1.1191559896758
63	1.15974279225455
62	1.18110304528123
61	1.15896247035108
60	1.16997597738698
59	1.2255625567334
58	1.26011421605801
57	1.21991026420984
56	1.22759361470229
55	1.25419670320369
54	1.30527233253027
53	1.29736159581715
52	1.29567747094378
51	1.38701602562414
50	1.38628882319406
49	1.41476169461767
48	1.37219284013061
47	1.39457653877198
46	1.43075223960267
45	1.44604457984161
44	1.45622750544269
43	1.43537568998732
42	1.51636598003715
41	1.5609837426236
40	1.55376831034854
39	1.62207729435044
38	1.65722501803301
37	1.66779211418274
36	1.71047298556427
35	1.69077176631238
34	1.77974968495581
33	1.71266369623102
32	1.80453206512776
31	2.03153094026676
30	2.07754698092238
29	2.1360166755822
28	2.23121141452621
27	2.19188808785326
26	2.34448641388604
25	2.38256954342879
24	2.53582444396182
23	2.63400738175947
22	2.69634577606321
21	2.76659433356598
20	3.03887963030755
19	3.25187790832973
18	3.46458989621497
17	3.47948621549745
16	3.54122043102069
15	3.50567789636662
14	3.44489645691898
13	3.42066417125105
12	3.45928776747694
11	3.40163321299694
10	3.37365808305885
9	3.25738517154396
8	3.0714605295728
7	5.53276673657339
6	7.34101960809649
5	18.0353851723434
4	11.3770425978037
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s4-coh1-NC.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	500
8	7.4466305129101
9	8.05057173543155
10	9.54453972800739
11	11.7494543899393
12	11.6635230954927
13	10.3654496020659
14	9.0065248249049
15	9.06101748687158
16	9.28618275515607
17	8.68236241617579
18	8.76909244672689
19	8.50836246411852
20	7.78671369155138
21	7.86499730762458
22	7.72254338922317
23	7.87413668347571
24	7.57210625636706
25	7.14924781340378
26	7.3166367795289
27	7.29907818216862
28	7.20799696262476
29	7.20057037766536
30	7.01140074211327
31	6.84302623488441
32	6.69502155249009
33	6.50505692380152
34	6.66960547476462
35	6.56994698845834
36	6.48276475031507
37	6.59474295690613
38	6.30198603830485
39	6.54985866928341
40	6.56625521714048
41	6.75192039580265
42	6.45132460462965
43	6.55185613929732
44	6.89541074657696
45	7.01736849291812
46	6.89976703518151
47	6.84326061658327
48	6.58813186114542
49	6.74001270592554
50	6.92020824415317
51	6.55424093630898
52	6.18252339030058
53	6.08115728668708
54	5.78631954651528
55	5.57846337351115
56	5.34974749736733
57	5.14730437980376
58	4.93623691048167
59	4.65594292921218
60	4.54843053362108
61	4.39089054298037
62	4.23199245280046
63	4.10086808220837
64	4.13844884157279
65	4.04554474086241
66	3.84719715773056
67	3.8939549088086
68	3.82775790638599
69	3.78133506610106
70	3.65762051197926
71	3.52571372704982
72	3.51578775827981
73	3.37757822820722
74	3.43109858516521
75	3.3873245964923
76	3.29058903994262
77	3.34104277003722
78	3.23457610530273
79	3.2177724767895
80	3.19803831022804
81	3.13065212803879
82	3.15222642951697
83	3.05075390750226
84	3.02458311463344
85	2.97665154075857
86	2.90834397916497
87	2.89611169003642
88	2.82927435743701
89	2.92718857312056
90	2.88370536744003
91	2.84805648526884
92	2.79622266499937
93	2.77825779524132
94	2.72053886203573
95	2.68093655814178
96	2.67773603978808
97	2.65580592927531
98	2.58304159616009
99	2.56241595626483
100	2.58182894807566
101	2.54318082150997
102	2.53910997902799
103	2.54886023840259
104	2.49289523295491
105	2.51712155627257
106	2.48782605250168
107	2.40303638442161
108	2.36244974984304
109	2.32388285454488
110	2.34918416172799
111	2.30162753469002
112	2.33676603082181
113	2.30163095904537
114	2.29559153997307
115	2.30030152001777
116	2.315097119292
117	2.23572516305686
118	2.18337788069069
119	2.15790174188224
120	2.11530499850127
121	2.07227786509931
122	2.02572522936575
123	2.07272065864329
124	2.08507483758992
125	2.04108581581858
126	2.04692061644692
127	2.03525031107244
128	1.98049919310364
129	1.98712056003644
130	1.98270931525951
131	1.99651813877572
132	1.98994853318978
133	1.93532022367608
134	1.91597510785611
135	1.89976524517637
136	1.8940566708799
137	1.91788506613192
138	1.8682030009075
139	1.89773343930418
140	1.88557762443379
141	1.86423921625378
142	1.85741146276193
143	1.83299488437097
144	1.81014776846047
145	1.812723899044
146	1.77665904892207
147	1.77201718308222
148	1.76391399388537
149	1.75026909932161
150	1.7487101055016
151	1.760624711414
152	1.71799323572096
153	1.7261112425354
154	1.6995703681234
155	1.70953605349097
156	1.69740803879885
157	1.643634057388
158	1.65719545773382
159	1.63427187467477
160	1.64207917063799
161	1.637175808699
162	1.6079051383333
163	1.61307777077653
164	1.6197318099648
165	1.61039922382138
166	1.58443366034167
167	1.60740570600389
168	1.57736873050554
169	1.55435357932125
170	1.55064516960203
171	1.5270613373517
172	1.52713980482318
173	1.50475403925969
174	1.52580778454818
175	1.50875722520871
176	1.48899588402399
177	1.43587829379866
178	1.43136871497936
179	1.42183145905855
180	1.44023217324864
181	1.42675484154543
182	1.43292339545619
183	1.41093007085621
184	1.4148970605848
185	1.39842937748766
186	1.38069999251522
187	1.36538388289319
188	1.35060048291193
189	1.34972453849719
190	1.35167314211959
191	1.33816520648703
192	1.34946548190526
193	1.33440327215909
194	1.33639812457371
195	1.35046742460695
196	1.3246480088833
197	1.32181593145148
198	1.33068736096249
199	1.31567992239882
200	1.32546189354559
200	0.559296737861561
199	0.56629732487003
198	0.566119701009947
197	0.562949345794167
196	0.572597321697082
195	0.582717658863468
194	0.590757061115373
193	0.579274385330727
192	0.578023947381395
191	0.582401120532208
190	0.591604807536909
189	0.602468281612146
188	0.604292653575029
187	0.594670587648518
186	0.593329317105192
185	0.59180579144573
184	0.610502750220136
183	0.602722285632849
182	0.618076494407782
181	0.595010721554023
180	0.615068927390737
179	0.60335242196217
178	0.607482688683253
177	0.614297089894861
176	0.616494352984551
175	0.617481611086812
174	0.618006617825731
173	0.606755280504598
172	0.608450071660148
171	0.605995719076641
170	0.621632832439993
169	0.626147262971768
168	0.624289681338324
167	0.644672955235105
166	0.649928742292684
165	0.637551121161338
164	0.644678106407546
163	0.627985012170314
162	0.641274669429809
161	0.649383558064925
160	0.646324566463679
159	0.662626398483079
158	0.650955023977699
157	0.651782363858167
156	0.638461764700396
155	0.659901692918009
154	0.675672245247997
153	0.67240975665023
152	0.683095738641164
151	0.674676228025955
150	0.674973597927416
149	0.688632876060242
148	0.681960880739789
147	0.724495390039816
146	0.700319079454531
145	0.686056305058012
144	0.683260137889896
143	0.696215314661474
142	0.709121057333841
141	0.724582170848432
140	0.695564893548152
139	0.691611631812471
138	0.692397801114429
137	0.727862057002689
136	0.713170634476427
135	0.696874825869454
134	0.693299221074994
133	0.700111600883606
132	0.718284863551951
131	0.718759243838468
130	0.70631239447471
129	0.71076935539128
128	0.710974260244811
127	0.737210138905869
126	0.748357166973408
125	0.733361828064825
124	0.748737809880021
123	0.774778124200223
122	0.785528947164406
121	0.772981422137253
120	0.78521308481492
119	0.810874142572157
118	0.812817422900025
117	0.800599174945395
116	0.810262827155016
115	0.795351170174013
114	0.809103984862179
113	0.826951929198608
112	0.859725492585004
111	0.865823815823708
110	0.859684367243377
109	0.860155303532201
108	0.87522518268824
107	0.889912210117512
106	0.895851228563078
105	0.907442497080841
104	0.910778424867852
103	0.916951002702049
102	0.905288215994974
101	0.887148449254189
100	0.905432944895007
99	0.916303408179431
98	0.938781128072834
97	0.951416515368181
96	0.941759449410991
95	0.998913958934987
94	0.976896408718145
93	1.04282140094609
92	0.993040048026039
91	1.03025391453971
90	1.07694277712759
89	1.10277867879185
88	1.08672269880943
87	1.07299749358053
86	1.13760951296854
85	1.12735073340966
84	1.08603607263857
83	1.10295937748326
82	1.12323435774777
81	1.140075142204
80	1.13762624815705
79	1.12629678969142
78	1.1628759544702
77	1.23839160279257
76	1.25589600056845
75	1.25633106097483
74	1.21830469799955
73	1.24062642539694
72	1.28557846589156
71	1.32438744183511
70	1.32402853171654
69	1.36849038395836
68	1.3184579768458
67	1.37969629116639
66	1.48146225368979
65	1.44830398146505
64	1.46931065338851
63	1.45445753369808
62	1.51433536262029
61	1.61581633141577
60	1.61689895608423
59	1.67696697932739
58	1.83856131073384
57	1.94835122515173
56	1.96324947110329
55	2.08485487485718
54	2.03912816515148
53	2.11617631520043
52	2.21704016928426
51	2.19826219859646
50	2.40829809906989
49	2.4920849916603
48	2.30796785136957
47	2.63250187482326
46	2.49700140082011
45	2.45738035508072
44	2.44898940488395
43	2.36873065971682
42	2.44772887178661
41	2.48160394269897
40	2.49701560470923
39	2.46560088952821
38	2.38834775783101
37	2.3782918806504
36	2.44700886191682
35	2.65885348855529
34	2.46941590286913
33	2.54594505410828
32	2.69940467451123
31	2.7673037165441
30	2.56187306703668
29	2.60713966340012
28	2.68798656473757
27	2.89286256301366
26	2.96675808558217
25	2.78193074899261
24	2.93245161051302
23	2.96754948301665
22	2.95025018337705
21	3.05106005434381
20	3.04487437150649
19	3.16109304838625
18	3.40900874848341
17	3.36264770535761
16	3.37133772049841
15	3.38408174288797
14	3.73848450511955
13	4.34425815037745
12	5.0845305142495
11	5.48825530303872
10	4.97793823949475
9	4.29053427017068
8	2.51271551057106
7	16.3999857797848
6	500
5	500
4	11.687200475296
3	500
2	500
1	500


==> figures/data/mapping-errors/interval-s4-coh1.dat <==
1	500
2	500
3	500
4	500
5	500
6	500
7	500
8	7.35809988975621
9	7.96768887358224
10	9.73823545105143
11	11.4203526171488
12	11.9495985653904
13	9.95194523334338
14	8.01326360539478
15	7.67973783461475
16	7.10954423279073
17	6.49228743409735
18	6.08627323782162
19	5.34937355428969
20	4.8548592095398
21	4.37024264833073
22	4.24648130160698
23	3.95283794299214
24	3.86131482554714
25	3.66451790983051
26	3.42475200724775
27	3.20000906083887
28	3.12256330914979
29	3.07223458519097
30	2.94777913965427
31	2.67553607500106
32	2.71859303407795
33	2.53397548252283
34	2.44038919925574
35	2.39865118660227
36	2.29142050891255
37	2.22762677348535
38	2.1693260453193
39	2.02937131748587
40	2.04223013559948
41	1.98011354941106
42	1.96907764029077
43	1.95795318259309
44	1.81251612558123
45	1.85698711176663
46	1.8143820426935
47	1.81030093796564
48	1.73955084870155
49	1.6999753409804
50	1.67011747780267
51	1.6216318727273
52	1.55273654911207
53	1.53347654340297
54	1.47779512307312
55	1.39484912753599
56	1.3106103127422
57	1.2340104042455
58	1.2307384288138
59	1.18543505252745
60	1.16784634356273
61	1.13910237774606
62	1.09684088546135
63	1.08745155900923
64	1.0367031488215
65	0.998616035535111
66	0.966880089379077
67	0.931792552933614
68	0.931228061866226
69	0.906958470466268
70	0.891235401251474
71	0.88548817559937
72	0.868799961034137
73	0.850762902697854
74	0.828974280729288
75	0.820781504954318
76	0.81807955047548
77	0.796624729415942
78	0.781645115218185
79	0.763475148763411
80	0.759931852036278
81	0.751533179658999
82	0.753411429453127
83	0.744175371967638
84	0.734637255261135
85	0.735727837265436
86	0.712429623768225
87	0.709665184329231
88	0.694204192128301
89	0.673994703227107
90	0.677278399742147
91	0.67695825277297
92	0.661259657482369
93	0.64956079155197
94	0.634655782980445
95	0.637840435438896
96	0.629645600272586
97	0.620396752523924
98	0.619977724638403
99	0.615399733801584
100	0.617123418706972
101	0.60743743596825
102	0.604606151881488
103	0.599281254164831
104	0.595094002007013
105	0.592806959587942
106	0.58457482132823
107	0.58264195546034
108	0.571919583745916
109	0.576080870158119
110	0.571702339375923
111	0.561941765937886
112	0.55625346640768
113	0.558425659661689
114	0.552275017296626
115	0.551446652309405
116	0.553062099730619
117	0.551048101497018
118	0.545704551767235
119	0.534288080679953
120	0.533902578805951
121	0.529752918165277
122	0.529009843693816
123	0.523897129505621
124	0.517502799354046
125	0.520070974596912
126	0.521932115727119
127	0.513491506942952
128	0.510252227683846
129	0.510839382631037
130	0.51073335813638
131	0.50364341971803
132	0.500697225280918
133	0.507390373123106
134	0.504497883317978
135	0.500136820930185
136	0.497247907255264
137	0.495175783388278
138	0.491336168216138
139	0.486028809841733
140	0.48638506308957
141	0.479296272760708
142	0.48007453941079
143	0.481023921524233
144	0.486413977509519
145	0.479813280372396
146	0.484095182171408
147	0.484122335614604
148	0.477766117991981
149	0.474442561391135
150	0.473351912549288
151	0.474961433564091
152	0.470232629155699
153	0.470545621781471
154	0.467470648901785
155	0.471773372501629
156	0.464985487634244
157	0.456080514188221
158	0.451978806577964
159	0.454493765417028
160	0.448381816952219
161	0.448598175830951
162	0.45059059161324
163	0.446076590288276
164	0.44086578279441
165	0.43639338170002
166	0.434740590891682
167	0.437557146282925
168	0.434701927970169
169	0.434708854905194
170	0.436840949380749
171	0.433464087005201
172	0.425065519597517
173	0.425236036110141
174	0.428820079582673
175	0.426017888222068
176	0.424048562050623
177	0.427098703228488
178	0.429250922123109
179	0.429628005140607
180	0.43433938320228
181	0.429367787230105
182	0.431069991316402
183	0.430052238653372
184	0.425752537336326
185	0.42917721790134
186	0.427496289209134
187	0.425171726925701
188	0.426101771558271
189	0.429378812498445
190	0.431194310145388
191	0.429766031770674
192	0.427302027366499
193	0.430862828365016
194	0.430119998233459
195	0.427964554293253
196	0.424625358360136
197	0.419259446371895
198	0.422416788718801
199	0.421049518406158
200	0.421675728454395
200	0.209848592942083
199	0.21193333127387
198	0.211099879667218
197	0.21322345835378
196	0.21475330832866
195	0.212528709413817
194	0.21505639152055
193	0.217775910355952
192	0.217005988496739
191	0.216925347419035
190	0.217341917253328
189	0.21931407400039
188	0.216691454736825
187	0.218814464945328
186	0.215490540634106
185	0.217568831565044
184	0.21949895122699
183	0.223708411214089
182	0.226448098010656
181	0.223809336004732
180	0.221016665601522
179	0.218814446983152
178	0.219392842603705
177	0.219533965768624
176	0.220736565800888
175	0.222117905398165
174	0.218745323353497
173	0.221070592924975
172	0.223879639778813
171	0.226234696168876
170	0.225250134004446
169	0.226109208822905
168	0.226583414282051
167	0.224384254738337
166	0.227738297359294
165	0.226442734899385
164	0.22919703103193
163	0.228107448604621
162	0.228722499780555
161	0.231024386202206
160	0.232445413987561
159	0.238614883692764
158	0.240133043161067
157	0.23760397645112
156	0.23517947295575
155	0.235245315093769
154	0.237884524546078
153	0.239776525617871
152	0.236511787177989
151	0.242385090361247
150	0.238301772360645
149	0.244422794490223
148	0.241056095034005
147	0.240220227207932
146	0.237979351155907
145	0.240886330514569
144	0.246244954016521
143	0.241077579944455
142	0.244009175650972
141	0.247560252929669
140	0.247062078106559
139	0.245001228483943
138	0.248673225318289
137	0.252855639335883
136	0.245419326315407
135	0.249699205891696
134	0.248856300204212
133	0.249724933676032
132	0.247953537942101
131	0.248597214661449
130	0.2519711502428
129	0.252250309395051
128	0.258268528233331
127	0.25353961019149
126	0.250777088225602
125	0.253544213263555
124	0.25241886985465
123	0.252495341771393
122	0.25449649919682
121	0.257814356040084
120	0.260723011675556
119	0.259409962710657
118	0.263482277957746
117	0.262909111535971
116	0.261066021750664
115	0.267922589144632
114	0.278717359532198
113	0.269047827065075
112	0.277188061125461
111	0.280863442170488
110	0.279570102984692
109	0.277330056736706
108	0.278676023682424
107	0.277407796781977
106	0.275615729011593
105	0.283282806733979
104	0.288447320458731
103	0.287749756675937
102	0.291328432631333
101	0.288094490252738
100	0.292691309061138
99	0.306645197229958
98	0.30709974126667
97	0.313698714739442
96	0.319425033865818
95	0.324980676342779
94	0.313675493688824
93	0.32131891564397
92	0.324164063747136
91	0.324934549860643
90	0.324423553315025
89	0.326981056344406
88	0.329544151051346
87	0.329755124718622
86	0.338097197077597
85	0.345150264341074
84	0.342019302819734
83	0.350067428754394
82	0.357496771409137
81	0.356237756917478
80	0.367079152884876
79	0.370756782899178
78	0.378726196919187
77	0.396273578940211
76	0.401761577728055
75	0.402782411726136
74	0.408590087321434
73	0.413396280886283
72	0.40583599344357
71	0.403469068339732
70	0.423627209694215
69	0.413768917828295
68	0.434671328463358
67	0.443084488842747
66	0.452964098589695
65	0.461422197187119
64	0.457965715836473
63	0.47614026661593
62	0.478320990019674
61	0.498647288314276
60	0.526264100440245
59	0.548554320650285
58	0.549931514376805
57	0.548392992839695
56	0.581508194170081
55	0.618415520500809
54	0.634857860761828
53	0.663614907003303
52	0.680380992409232
51	0.689057539107677
50	0.73710184302649
49	0.699395151968617
48	0.756700635753728
47	0.723054180365738
46	0.743141328139511
45	0.827429942797453
44	0.789301587854403
43	0.814926154529538
42	0.821620382978946
41	0.825902861211285
40	0.833985369574924
39	0.842359499601391
38	0.896177531865768
37	0.891287024468782
36	0.961880129537105
35	0.998438861579127
34	1.01427186707036
33	1.04185959579276
32	1.09560236554312
31	1.16312205526124
30	1.21502607988756
29	1.24707946702776
28	1.26251380850355
27	1.35670148258399
26	1.46912877914471
25	1.5631377175735
24	1.62254162512993
23	1.6649235585102
22	1.78933626996428
21	1.85819188725536
20	2.00776600162451
19	2.17131862806612
18	2.34494101677487
17	2.39491787756723
16	2.95945647130918
15	3.1820714665317
14	3.55082707874236
13	4.10879928170933
12	5.18645467492064
11	5.4981080492265
10	5.36440249248488
9	4.17614002933619
8	2.61598063495383
7	19.9853740906987
6	500
5	500
4	11.3557559355077
3	500
2	500
1	500


==> figures/data/position-errors/CDF-coh0-VA-det.dat <==
0.00675	0
0.02025	1.13446855820391e-05
0.03375	0.00011911919861141
0.04725	0.000283617139550977
0.06075	0.000465132108863603
0.07425	0.000788455647951717
0.08775	0.00122522604286022
0.10125	0.00178678797917116
0.11475	0.00246179677130248
0.12825	0.00326726944762726
0.14175	0.00433366989233893
0.15525	0.00560427467752731
0.16875	0.00701668803249118
0.18225	0.00872973555537908
0.19575	0.0108398470736384
0.20925	0.0131031118472552
0.22275	0.0152983085073797
0.23625	0.0176466584228618
0.24975	0.0205055191895357
0.26325	0.0236820311525066
0.27675	0.0266600111177919
0.29025	0.0300634167924036
0.30375	0.03365968212191
0.31725	0.0374658241346841
0.33075	0.0414704981451439
0.34425	0.045855219122602
0.35775	0.0502626294712242
0.37125	0.054834537760786
0.38475	0.0598942675303754
0.39825	0.0652546314678889
0.41175	0.0703597399798064
0.42525	0.075731448602902
0.43875	0.0814888765357868
0.45225	0.0872406321258806
0.46575	0.0932136090848242
0.47925	0.0990788115307384
0.49275	0.104989392718981
0.50625	0.11093968030676
0.51975	0.117105516920599
0.53325	0.123356438676302
0.54675	0.129981735056213
0.56025	0.136425516466811
0.57375	0.142534629652739
0.58725	0.149585351741976
0.60075	0.1563921630912
0.61425	0.163040148842275
0.62775	0.169693806936141
0.64125	0.176614065141185
0.65475	0.183880336256481
0.66825	0.190596390121048
0.68175	0.197681146267031
0.69525	0.204726196013477
0.70875	0.211629437190148
0.72225	0.218770916764042
0.73575	0.22599180913701
0.74925	0.232997152483919
0.76275	0.239837997889888
0.77625	0.246627792210739
0.78975	0.253445948245544
0.80325	0.260088261653828
0.81675	0.266804315518395
0.83025	0.273554403439709
0.84375	0.280281801989858
0.85725	0.286952477112097
0.87075	0.293713909718992
0.88425	0.300463997640305
0.89775	0.307412617559304
0.91125	0.314395271535049
0.92475	0.321394942539168
0.93825	0.327923809091631
0.95175	0.335156046150181
0.96525	0.341855082986375
0.97875	0.348264830340227
0.99225	0.354731301121989
1.00575	0.361543784814004
1.01925	0.367607519257604
1.03275	0.374159075181231
1.04625	0.380619873620203
1.05975	0.387301893428024
1.07325	0.393609538611637
1.08675	0.399945545509206
1.10025	0.406542480175162
1.11375	0.412577852904807
1.12725	0.418755034204227
1.14075	0.424705321792006
1.15425	0.430837124349099
1.16775	0.436679637423849
1.18125	0.44252782284139
1.19475	0.448166131575663
1.20825	0.454207176648099
1.22175	0.460225532349371
1.23525	0.466470781762283
1.24875	0.472222537352377
1.26225	0.477667986431756
1.27575	0.483334656879985
1.28925	0.489063723098914
1.30275	0.494503499835502
1.31625	0.500039706399537
1.32975	0.505445449079379
1.34325	0.510981655643414
1.35675	0.516290968495808
1.37025	0.521322336551442
1.38375	0.526234585408465
1.39725	0.531339693920383
1.41075	0.536320010890898
1.42425	0.541028055407444
1.43775	0.545894925522139
1.45125	0.550716416894506
1.46475	0.555515218895708
1.47825	0.56008712718527
1.49175	0.564840550444144
1.50525	0.569684731187675
1.51875	0.574279328848401
1.53225	0.578851237137963
1.54575	0.583496885883808
1.55925	0.587989381374295
1.57275	0.592510238578738
1.58625	0.597127525610628
1.59975	0.601483884874131
1.61325	0.605619022768784
1.62675	0.60977117769181
1.64025	0.61394034964321
1.65375	0.6181151939374
1.66725	0.622431846801366
1.68075	0.626419503783453
1.69425	0.630322075623674
1.70775	0.634338094319716
1.72125	0.638297389587848
1.73475	0.642211306113651
1.74825	0.645830260814321
1.76175	0.649562662370812
1.77525	0.653011446787752
1.78875	0.656715486630288
1.80225	0.660459232872361
1.81575	0.664061170544658
1.82925	0.667634746503001
1.84275	0.671055169205985
1.85625	0.674651434535492
1.86975	0.678049167867313
1.88325	0.681401522456805
1.89675	0.684855979216536
1.91025	0.68804950820788
1.92375	0.691322449998298
1.93725	0.694413876819404
1.95075	0.697442907869808
1.96425	0.700636436861152
1.97775	0.703824293509705
1.99125	0.707097235300123
2.00475	0.710217023835184
2.01825	0.713325467684663
2.03175	0.716518996676007
2.04525	0.719633112868277
2.05875	0.722957105743814
2.07225	0.725895379309562
2.08575	0.728703188991117
2.09925	0.731476964615925
2.11275	0.734313136011435
2.12625	0.737240064891601
2.13975	0.740138632057812
2.15325	0.742901062997039
2.16675	0.745646476907892
2.18025	0.748386218475955
2.19375	0.750938772731914
2.20725	0.753661497271603
2.22075	0.756066570614995
2.23425	0.758562401443044
2.24775	0.761205713183659
2.26125	0.763803646181946
2.27475	0.766361872780696
2.28825	0.768783963152461
2.30175	0.77127979398051
2.31525	0.773554403439708
2.32875	0.775874391641236
2.34225	0.778279464984628
2.35575	0.780673193642438
2.36925	0.7829080967021
2.38275	0.784961484792449
2.39625	0.787173698480946
2.40975	0.789368895141071
2.42325	0.791859053626329
2.43675	0.794088284343199
2.45025	0.796436634258681
2.46375	0.798637503261597
2.47725	0.800560427467752
2.49075	0.80265919430043
2.50425	0.804814684561017
2.51775	0.806805676880665
2.53125	0.808864737313805
2.54475	0.810810350891125
2.55825	0.812727602754489
2.57175	0.814588131189944
2.58525	0.816454331968189
2.59875	0.818110656063167
2.61225	0.819925805756293
2.62575	0.821809023562912
2.63925	0.823618500913247
2.65275	0.825422305920791
2.66625	0.827248800299499
2.67975	0.829092311706581
2.69325	0.830680567688066
2.70675	0.832529751437939
2.72025	0.834123679762215
2.73375	0.835814037913939
2.74725	0.837402293895424
2.76075	0.839086979704357
2.77425	0.840629856943514
2.78775	0.842144372468717
2.80125	0.843732628450202
2.81475	0.845462693001463
2.82825	0.847136034124814
2.84175	0.84867323902118
2.85525	0.850040273633816
2.86875	0.851475376359944
2.88225	0.852723291773968
2.89575	0.854283186041498
2.90925	0.855723961110417
2.92275	0.857153391493754
2.93625	0.858616855933837
2.94975	0.859983890546473
2.96325	0.861424665615392
2.97675	0.862786027885237
2.99025	0.864102011412753
3.00375	0.86525349699933
3.01725	0.866705616753831
3.03075	0.868112357766004
3.04425	0.86947939237864
3.05775	0.870823737620111
3.07125	0.872077325376927
3.08475	0.87320612159234
3.09825	0.874522105119856
3.11175	0.875747331162716
3.12525	0.876995246576741
3.13875	0.878061647021452
3.15225	0.879366285863387
3.16575	0.880625545962993
3.17925	0.881748669835615
3.19275	0.882985240564057
3.20625	0.884074330379933
3.21975	0.884998922254869
3.23325	0.886099356756327
3.24675	0.887160084858248
3.26025	0.888237829988541
3.27375	0.889253179348134
3.28725	0.890240166993771
3.30075	0.891295222752901
3.31425	0.892202797599464
3.32775	0.893133061817191
3.34125	0.894103032434456
3.35475	0.895010607281019
3.36825	0.896003267269447
3.38175	0.896865463373682
3.39525	0.897807072276992
3.40875	0.898703302437973
3.42225	0.899559826199417
3.43575	0.90052412447389
3.44925	0.901460061034408
3.46275	0.902344946509807
3.47625	0.903241176670788
3.48975	0.904188457916888
3.50325	0.905067671049496
3.51675	0.905929867153731
3.53025	0.9066445823454
3.54375	0.907563501877545
3.55725	0.908454059695735
3.57075	0.909231170658105
3.58425	0.910138745504668
3.59775	0.910938545838202
3.61125	0.911664605715452
3.62475	0.912475750734568
3.63825	0.913303912782057
3.65175	0.914228504656993
3.66525	0.914903513449124
3.67875	0.915754364867777
3.69225	0.916571182229684
3.70575	0.91726888039298
3.71925	0.918023301984185
3.73275	0.918755034204227
3.74625	0.919628574994044
3.75975	0.920326273157339
3.77325	0.920967247892724
3.78675	0.92172166948393
3.80025	0.922430712332807
3.81375	0.923202150952386
3.82725	0.923865815058935
3.84075	0.924620236650141
3.85425	0.925221504985989
3.86775	0.925907858463702
3.88125	0.926475092742804
3.89475	0.927047999364698
3.90825	0.927615233643799
3.92175	0.928103055123827
3.93525	0.928772391573167
3.94875	0.929316936481105
3.96225	0.929895515445789
3.97575	0.930587541266294
3.98925	0.931228516001679
4.00275	0.931761716224035
4.01625	0.932289244103599
4.02975	0.932896184782239
4.04325	1


==> figures/data/position-errors/CDF-coh0-VA.dat <==
0.00675	7.62970498474059e-05
0.02025	0.000935910478128179
0.03375	0.00311291963377416
0.04725	0.0073499491353001
0.06075	0.0142217700915565
0.07425	0.024292980671414
0.08775	0.0379298067141404
0.10125	0.0546897253306206
0.11475	0.074969481180061
0.12825	0.0979857578840285
0.14175	0.124964394710071
0.15525	0.154918616480163
0.16875	0.187075279755849
0.18225	0.221327568667345
0.19575	0.257248219735504
0.20925	0.295788402848423
0.22275	0.333331637843337
0.23625	0.372177009155646
0.24975	0.411129196337742
0.26325	0.449827060020346
0.27675	0.487543234994914
0.29025	0.523387589013225
0.30375	0.558336724313326
0.31725	0.592110885045778
0.33075	0.623580874872838
0.34425	0.653962360122075
0.35775	0.681373346897253
0.37125	0.707838250254323
0.38475	0.732548321464903
0.39825	0.754979654120041
0.41175	0.776098677517803
0.42525	0.795625635808749
0.43875	0.813438453713123
0.45225	0.830071210579858
0.46575	0.844908443540183
0.47925	0.85882502543235
0.49275	0.87175483214649
0.50625	0.883112919633774
0.51975	0.893463886063072
0.53325	0.903107833163784
0.54675	0.911805696846389
0.56025	0.920030518819939
0.57375	0.927756866734486
0.58725	0.934476093591048
0.60075	0.940274669379451
0.61425	0.945971515768057
0.62775	0.951012207527976
0.64125	0.955452695829095
0.65475	0.959506612410987
0.66825	0.963301119023398
0.68175	0.966622583926755
0.69525	0.969745676500509
0.70875	0.97266022380468
0.72225	0.975218718209563
0.73575	0.977426246185148
0.74925	0.979669379450661
0.76275	0.981586978636826
0.77625	0.98322482197355
0.78975	0.984827060020346
0.80325	0.986225839267548
0.81675	0.987334689725331
0.83025	0.988438453713123
0.84375	0.989501525940997
0.85725	0.990534079348932
0.87075	0.991424211597152
0.88425	0.992207527975585
0.89775	0.992868769074262
0.91125	0.993494404883011
0.92475	0.994175991861648
0.93825	0.994740590030519
0.95175	0.99528992878942
0.96525	0.995681586978637
0.97875	0.996134282807731
0.99225	0.996546286876907
1.00575	0.996917599186165
1.01925	0.997187182095626
1.03275	0.997446592065107
1.04625	0.997721261444557
1.05975	0.99793997965412
1.07325	0.998107833163784
1.08675	0.998275686673448
1.10025	0.998377416073245
1.11375	0.99852492370295
1.12725	0.998687690742624
1.14075	0.998784333672431
1.15425	0.998880976602238
1.16775	0.998936927772126
1.18125	0.999053916581892
1.19475	0.999175991861648
1.20825	0.999292980671414
1.22175	0.999348931841302
1.23525	0.99940488301119
1.24875	0.999486266531027
1.26225	0.999511698880976
1.27575	0.999552390640895
1.28925	0.999608341810783
1.30275	0.999654120040692
1.31625	0.99969481180061
1.32975	0.999740590030519
1.34325	0.999776195320447
1.35675	0.999786368260427
1.37025	0.999791454730417
1.38375	0.999811800610376
1.39725	0.999832146490336
1.41075	0.999862665310275
1.42425	0.999862665310275
1.43775	0.999867751780265
1.45125	0.999872838250254
1.46475	0.999898270600204
1.47825	0.999903357070193
1.49175	0.999908443540183
1.50525	0.999923702950153
1.51875	0.999928789420143
1.53225	0.999928789420143
1.54575	0.999933875890132
1.55925	0.999938962360122
1.57275	0.999954221770092
1.58625	0.999959308240082
1.59975	0.999959308240082
1.61325	0.999959308240082
1.62675	0.999959308240082
1.64025	0.999969481180061
1.65375	0.999969481180061
1.66725	0.999969481180061
1.68075	0.999969481180061
1.69425	0.999969481180061
1.70775	0.999979654120041
1.72125	0.999984740590031
1.73475	0.999989827060021
1.74825	0.999989827060021
1.76175	0.999989827060021
1.77525	0.999994913530011
1.78875	1
1.80225	1
1.81575	1
1.82925	1
1.84275	1
1.85625	1
1.86975	1
1.88325	1
1.89675	1
1.91025	1
1.92375	1
1.93725	1
1.95075	1
1.96425	1
1.97775	1
1.99125	1
2.00475	1
2.01825	1
2.03175	1
2.04525	1
2.05875	1
2.07225	1
2.08575	1
2.09925	1
2.11275	1
2.12625	1
2.13975	1
2.15325	1
2.16675	1
2.18025	1
2.19375	1
2.20725	1
2.22075	1
2.23425	1
2.24775	1
2.26125	1
2.27475	1
2.28825	1
2.30175	1
2.31525	1
2.32875	1
2.34225	1
2.35575	1
2.36925	1
2.38275	1
2.39625	1
2.40975	1
2.42325	1
2.43675	1
2.45025	1
2.46375	1
2.47725	1
2.49075	1
2.50425	1
2.51775	1
2.53125	1
2.54475	1
2.55825	1
2.57175	1
2.58525	1
2.59875	1
2.61225	1
2.62575	1
2.63925	1
2.65275	1
2.66625	1
2.67975	1
2.69325	1
2.70675	1
2.72025	1
2.73375	1
2.74725	1
2.76075	1
2.77425	1
2.78775	1
2.80125	1
2.81475	1
2.82825	1
2.84175	1
2.85525	1
2.86875	1
2.88225	1
2.89575	1
2.90925	1
2.92275	1
2.93625	1
2.94975	1
2.96325	1
2.97675	1
2.99025	1
3.00375	1
3.01725	1
3.03075	1
3.04425	1
3.05775	1
3.07125	1
3.08475	1
3.09825	1
3.11175	1
3.12525	1
3.13875	1
3.15225	1
3.16575	1
3.17925	1
3.19275	1
3.20625	1
3.21975	1
3.23325	1
3.24675	1
3.26025	1
3.27375	1
3.28725	1
3.30075	1
3.31425	1
3.32775	1
3.34125	1
3.35475	1
3.36825	1
3.38175	1
3.39525	1
3.40875	1
3.42225	1
3.43575	1
3.44925	1
3.46275	1
3.47625	1
3.48975	1
3.50325	1
3.51675	1
3.53025	1
3.54375	1
3.55725	1
3.57075	1
3.58425	1
3.59775	1
3.61125	1
3.62475	1
3.63825	1
3.65175	1
3.66525	1
3.67875	1
3.69225	1
3.70575	1
3.71925	1
3.73275	1
3.74625	1
3.75975	1
3.77325	1
3.78675	1
3.80025	1
3.81375	1
3.82725	1
3.84075	1
3.85425	1
3.86775	1
3.88125	1
3.89475	1
3.90825	1
3.92175	1
3.93525	1
3.94875	1
3.96225	1
3.97575	1
3.98925	1
4.00275	1
4.01625	1
4.02975	1
4.04325	1


==> figures/data/position-errors/CDF-coh0-det.dat <==
0.00675	5.64337270526357e-06
0.02025	5.64337270526357e-05
0.03375	0.000197518044684225
0.04725	0.000440183071010559
0.06075	0.000874722769315854
0.07425	0.00149549376689485
0.08775	0.00239843339973702
0.10125	0.00351582119537921
0.11475	0.00477993668135825
0.12825	0.00646166174752679
0.14175	0.00851020603953747
0.15525	0.0110779406204324
0.16875	0.0139278438365905
0.18225	0.0170373421971907
0.19575	0.0207958284188963
0.20925	0.0249719242207913
0.22275	0.0296220633299285
0.23625	0.0345543710743289
0.24975	0.0398083510629293
0.26325	0.0459596273116665
0.27675	0.0521447637966354
0.29025	0.0587475098617938
0.30375	0.0662193353235628
0.31725	0.0738435318483739
0.33075	0.0814846584913007
0.34425	0.0903842572475014
0.35775	0.0986122946517757
0.37125	0.107957719851692
0.38475	0.117410369133009
0.39825	0.127094396695241
0.41175	0.137258110937421
0.42525	0.147190446898685
0.43875	0.157754840602938
0.45225	0.168488535488349
0.46575	0.179380244809508
0.47925	0.190740354065204
0.49275	0.201970665748678
0.50625	0.213342061749784
0.51975	0.224690884260069
0.53325	0.236773345222038
0.54675	0.248494630330871
0.56025	0.260311852775693
0.57375	0.272264516165441
0.58725	0.284425984345284
0.60075	0.296356074244211
0.61425	0.309115739930812
0.62775	0.321423935800992
0.64125	0.333342738954509
0.65475	0.345622717961162
0.66825	0.357739039159363
0.68175	0.370019018166017
0.69525	0.382219989954797
0.70875	0.394065429263145
0.72225	0.406102743243472
0.73575	0.417784524743368
0.74925	0.429866985705337
0.76275	0.441339962415138
0.77625	0.453428066749812
0.78975	0.464268985716624
0.80325	0.475679885326667
0.81675	0.487051281327773
0.83025	0.498151795439026
0.84375	0.509393393867911
0.85725	0.520194809225786
0.87075	0.530945434229313
0.88425	0.541459037579219
0.89775	0.552322530036851
0.91125	0.562937714095452
0.92475	0.573101428337632
0.93825	0.583507807606138
0.95175	0.593310345995181
0.96525	0.603406339764897
0.97875	0.613062150463603
0.99225	0.622464009390572
1.00575	0.631973092398941
1.01925	0.641047635709005
1.03275	0.650624439189837
1.04625	0.659648192145554
1.05975	0.66812453794886
1.07325	0.676595240379461
1.08675	0.684834564529145
1.10025	0.692921517615788
1.11375	0.700861743012094
1.12725	0.708429505809853
1.14075	0.716239933633937
1.15425	0.724084221694254
1.16775	0.731544760410612
1.18125	0.739022229245086
1.19475	0.746099018617487
1.20825	0.752921856218151
1.22175	0.759693903464467
1.23525	0.766353083256678
1.24875	0.772741381159036
1.26225	0.779095818825163
1.27575	0.785201948092258
1.28925	0.791150062923606
1.30275	0.79680472237428
1.31625	0.802442451706838
1.32975	0.807769795540607
1.34325	0.81318743333766
1.35675	0.818475273562492
1.37025	0.823407581306893
1.38375	0.827922279471104
1.39725	0.832532914971304
1.41075	0.837177410707736
1.42425	0.84198556425262
1.43775	0.84647768892601
1.45125	0.850834372654474
1.46475	0.854891957629558
1.47825	0.858960829350053
1.49175	0.862933763734559
1.50525	0.866833334273896
1.51875	0.870636967477243
1.53225	0.874158432045328
1.54575	0.877995925484907
1.55925	0.881460956325939
1.57275	0.884858266694508
1.58625	0.888187856590613
1.59975	0.891398935659908
1.61325	0.894412496684519
1.62675	0.89722289629174
1.64025	0.900112303116835
1.65375	0.902990423196519
1.66725	0.90546786381413
1.68075	0.90793401768633
1.69425	0.910383241440415
1.70775	0.912725241113099
1.72125	0.915005163686026
1.73475	0.917200435668373
1.74825	0.919254623333089
1.76175	0.921376531470268
1.77525	0.923430719134984
1.78875	0.925422829699942
1.80225	0.927358506537848
1.81575	0.929373190593627
1.82925	0.931354014413174
1.84275	0.933227614151322
1.85625	0.934954486199132
1.86975	0.936653141383417
1.88325	0.938402586922048
1.89675	0.940010948143049
1.91025	0.941658812972985
1.92375	0.943064012776596
1.93725	0.944345058380691
1.95075	0.94581233528406
1.96425	0.947178031478733
1.97775	0.948481650573649
1.99125	0.949954570849723
2.00475	0.95129205018087
2.01825	0.952601312648492
2.03175	0.953718700444134
2.04525	0.954841731612481
2.05875	0.95599862301706
2.07225	0.956986213240481
2.08575	0.958047167309071
2.09925	0.959062974396018
2.11275	0.959932053792629
2.12625	0.96081241993465
2.13975	0.961698429449377
2.15325	0.962674732927387
2.16675	0.963521238833177
2.18025	0.964395961602493
2.19375	0.965140886799587
2.20725	0.966038183059724
2.22075	0.96668717092083
2.23425	0.967398235881693
2.24775	0.968239098414777
2.26125	0.968978380239167
2.27475	0.969666871709209
2.28825	0.970366649924661
2.30175	0.971032567903882
2.31525	0.971658982274167
2.32875	0.972285396644451
2.34225	0.972968244741788
2.35575	0.973538225385019
2.36925	0.974074345792019
2.38275	0.974599179453609
2.39625	0.975084509506262
2.40975	0.975547266068093
2.42325	0.976049526238862
2.43675	0.976568716527746
2.45025	0.97698068273523
2.46375	0.977403935688125
2.47725	0.977855405504546
2.49075	0.978318162066378
2.50425	0.978769631882799
2.51775	0.979164667972167
2.53125	0.979593564297767
2.54475	0.979982957014431
2.55825	0.980406209967325
2.57175	0.980784315938578
2.58525	0.981252715873115
2.59875	0.981692898944125
2.61225	0.98199764107021
2.62575	0.982403963904989
2.63925	0.982725636149189
2.65275	0.983064238511504
2.66625	0.983414127619231
2.67975	0.983735799863431
2.69325	0.98404618536222
2.70675	0.984396074469947
2.72025	0.98467824310521
2.73375	0.984960411740473
2.74725	0.985366734575252
2.76075	0.985637616465105
2.77425	0.985936715218484
2.78775	0.986173736872105
2.80125	0.98639382840761
2.81475	0.986675997042873
2.82825	0.986924305441905
2.84175	0.987172613840936
2.85525	0.987432208985378
2.86875	0.987641013775473
2.88225	0.987838531820157
2.89575	0.988058623355663
2.90925	0.988250498027642
2.92275	0.988476232935852
2.93625	0.988718897962178
2.94975	0.988933346124979
2.96325	0.989091360560726
2.97675	0.989322738841642
2.99025	0.989520256886326
3.00375	0.989774208658063
3.01725	0.989988656820863
3.03075	0.990124097765789
3.04425	0.990282112201537
3.05775	0.990417553146463
3.07125	0.990581210954915
3.08475	0.990727938645252
3.09825	0.990869022962884
3.11175	0.991021394025926
3.12525	0.9912076253252
3.13875	0.991348709642831
3.15225	0.991495437333168
3.16575	0.991664738514326
3.17925	0.991811466204663
3.19275	0.991997697503937
3.20625	0.992093634839926
3.21975	0.992212145666737
3.23325	0.992392733593305
3.24675	0.992539461283642
3.26025	0.99272004921021
3.27375	0.992838560037021
3.28725	0.992990931100063
3.30075	0.993086868436052
3.31425	0.993177162399337
3.32775	0.993278743108031
3.34125	0.993380323816726
3.35475	0.993504478016242
3.36825	0.99357784186141
3.38175	0.993668135824694
3.39525	0.993786646651505
3.40875	0.993865653869379
3.42225	0.993972877950779
3.43575	0.994063171914063
3.44925	0.994181682740873
3.46275	0.994277620076863
3.47625	0.994390487530968
3.48975	0.994446921258021
3.50325	0.99454285859401
3.51675	0.994621865811884
3.53025	0.994695229657052
3.54375	0.994768593502221
3.55725	0.994881460956326
3.57075	0.9949604681742
3.58425	0.995084622373716
3.59775	0.995163629591589
3.61125	0.995242636809463
3.62475	0.995299070536516
3.63825	0.995383721127095
3.65175	0.995451441599558
3.66525	0.995558665680958
3.67875	0.995637672898831
3.69225	0.995716680116705
3.70575	0.995801330707284
3.71925	0.995885981297863
3.73275	0.995959345143031
3.74625	0.996072212597137
3.75975	0.996156863187716
3.77325	0.996241513778295
3.78675	0.996309234250758
3.80025	0.996399528214042
3.81375	0.9964616053138
3.82725	0.996540612531674
3.84075	0.996608333004137
3.85425	0.996664766731189
3.86775	0.996704270340126
3.88125	0.996732487203653
3.89475	0.996771990812589
3.90825	0.996845354657758
3.92175	0.996901788384811
3.93525	0.996935648621042
3.94875	0.996975152229979
3.96225	0.99698643897539
3.97575	0.997042872702442
3.98925	0.997076732938674
4.00275	0.997116236547611
4.01625	0.997155740156548
4.02975	0.997229104001716
4.04325	1


==> figures/data/position-errors/CDF-coh0.dat <==
0.00675	0.000180360721442886
0.02025	0.00121743486973948
0.03375	0.00401803607214429
0.04725	0.00932865731462926
0.06075	0.0177655310621242
0.07425	0.0298647294589178
0.08775	0.0458416833667335
0.10125	0.0659018036072144
0.11475	0.0899148296593186
0.12825	0.117810621242485
0.14175	0.148707414829659
0.15525	0.183391783567134
0.16875	0.220576152304609
0.18225	0.259268537074148
0.19575	0.299303607214429
0.20925	0.340886773547094
0.22275	0.382735470941884
0.23625	0.423797595190381
0.24975	0.464734468937876
0.26325	0.504278557114228
0.27675	0.54314128256513
0.29025	0.579544088176353
0.30375	0.61377755511022
0.31725	0.646167334669339
0.33075	0.676913827655311
0.34425	0.705546092184369
0.35775	0.73187875751503
0.37125	0.756087174348697
0.38475	0.778832665330661
0.39825	0.799098196392786
0.41175	0.817845691382766
0.42525	0.835771543086172
0.43875	0.851843687374749
0.45225	0.865856713426854
0.46575	0.878992985971944
0.47925	0.890671342685371
0.49275	0.901317635270541
0.50625	0.911312625250501
0.51975	0.920450901803607
0.53325	0.928496993987976
0.54675	0.936082164328657
0.56025	0.94251002004008
0.57375	0.948351703406814
0.58725	0.953416833667335
0.60075	0.958261523046092
0.61425	0.962710420841683
0.62775	0.966743486973948
0.64125	0.970205410821643
0.65475	0.973276553106212
0.66825	0.976067134268537
0.68175	0.978557114228457
0.69525	0.980776553106212
0.70875	0.982855711422846
0.72225	0.984829659318637
0.73575	0.986553106212425
0.74925	0.98815130260521
0.76275	0.989524048096192
0.77625	0.990771543086172
0.78975	0.99188877755511
0.80325	0.992900801603206
0.81675	0.99377755511022
0.83025	0.994514028056112
0.84375	0.995195390781563
0.85725	0.995831663326653
0.87075	0.996347695390781
0.88425	0.996813627254509
0.89775	0.997204408817635
0.91125	0.997540080160321
0.92475	0.997905811623246
0.93825	0.998176352705411
0.95175	0.998471943887775
0.96525	0.99872745490982
0.97875	0.998907815631263
0.99225	0.999078156312625
1.00575	0.999178356713427
1.01925	0.999303607214429
1.03275	0.999423847695391
1.04625	0.999478957915832
1.05975	0.999534068136273
1.07325	0.999614228456914
1.08675	0.999654308617234
1.10025	0.999709418837675
1.11375	0.999769539078156
1.12725	0.999794589178357
1.14075	0.999814629258517
1.15425	0.999834669338677
1.16775	0.999849699398798
1.18125	0.999864729458918
1.19475	0.999879759519038
1.20825	0.999899799599199
1.22175	0.999919839679359
1.23525	0.999924849699399
1.24875	0.999924849699399
1.26225	0.999934869739479
1.27575	0.999934869739479
1.28925	0.999939879759519
1.30275	0.999949899799599
1.31625	0.999959919839679
1.32975	0.999959919839679
1.34325	0.999969939879759
1.35675	0.999969939879759
1.37025	0.999974949899799
1.38375	0.999974949899799
1.39725	0.999974949899799
1.41075	0.99998496993988
1.42425	0.99998496993988
1.43775	0.99998496993988
1.45125	0.99998997995992
1.46475	0.99998997995992
1.47825	0.99998997995992
1.49175	0.99998997995992
1.50525	0.99998997995992
1.51875	0.99998997995992
1.53225	0.99998997995992
1.54575	0.99998997995992
1.55925	0.99998997995992
1.57275	0.99998997995992
1.58625	0.99998997995992
1.59975	0.99998997995992
1.61325	0.99998997995992
1.62675	0.99998997995992
1.64025	0.99998997995992
1.65375	0.99998997995992
1.66725	0.99998997995992
1.68075	0.99998997995992
1.69425	0.99998997995992
1.70775	0.99998997995992
1.72125	0.99998997995992
1.73475	0.99998997995992
1.74825	0.99998997995992
1.76175	0.99998997995992
1.77525	0.99998997995992
1.78875	0.99998997995992
1.80225	0.99998997995992
1.81575	0.99998997995992
1.82925	0.99998997995992
1.84275	0.99998997995992
1.85625	0.99998997995992
1.86975	0.99998997995992
1.88325	0.99998997995992
1.89675	0.99998997995992
1.91025	0.99998997995992
1.92375	0.99998997995992
1.93725	0.99998997995992
1.95075	0.99998997995992
1.96425	0.99998997995992
1.97775	0.99998997995992
1.99125	0.99998997995992
2.00475	0.99998997995992
2.01825	0.99998997995992
2.03175	0.99998997995992
2.04525	0.99998997995992
2.05875	0.99998997995992
2.07225	0.99998997995992
2.08575	0.99998997995992
2.09925	0.99998997995992
2.11275	0.99998997995992
2.12625	0.99998997995992
2.13975	0.99998997995992
2.15325	0.99998997995992
2.16675	0.99998997995992
2.18025	0.99998997995992
2.19375	0.99998997995992
2.20725	0.99998997995992
2.22075	0.99998997995992
2.23425	0.99998997995992
2.24775	0.99998997995992
2.26125	0.99998997995992
2.27475	0.99998997995992
2.28825	0.99998997995992
2.30175	0.99998997995992
2.31525	0.99998997995992
2.32875	0.99998997995992
2.34225	0.99998997995992
2.35575	0.99998997995992
2.36925	0.99998997995992
2.38275	0.99998997995992
2.39625	0.99998997995992
2.40975	0.99998997995992
2.42325	0.99998997995992
2.43675	0.99998997995992
2.45025	0.99998997995992
2.46375	0.99998997995992
2.47725	0.99998997995992
2.49075	0.99998997995992
2.50425	0.99998997995992
2.51775	0.99998997995992
2.53125	0.99998997995992
2.54475	0.99998997995992
2.55825	0.99998997995992
2.57175	0.99998997995992
2.58525	0.99998997995992
2.59875	0.99998997995992
2.61225	0.99998997995992
2.62575	0.99998997995992
2.63925	0.99998997995992
2.65275	0.99998997995992
2.66625	0.99999498997996
2.67975	1
2.69325	1
2.70675	1
2.72025	1
2.73375	1
2.74725	1
2.76075	1
2.77425	1
2.78775	1
2.80125	1
2.81475	1
2.82825	1
2.84175	1
2.85525	1
2.86875	1
2.88225	1
2.89575	1
2.90925	1
2.92275	1
2.93625	1
2.94975	1
2.96325	1
2.97675	1
2.99025	1
3.00375	1
3.01725	1
3.03075	1
3.04425	1
3.05775	1
3.07125	1
3.08475	1
3.09825	1
3.11175	1
3.12525	1
3.13875	1
3.15225	1
3.16575	1
3.17925	1
3.19275	1
3.20625	1
3.21975	1
3.23325	1
3.24675	1
3.26025	1
3.27375	1
3.28725	1
3.30075	1
3.31425	1
3.32775	1
3.34125	1
3.35475	1
3.36825	1
3.38175	1
3.39525	1
3.40875	1
3.42225	1
3.43575	1
3.44925	1
3.46275	1
3.47625	1
3.48975	1
3.50325	1
3.51675	1
3.53025	1
3.54375	1
3.55725	1
3.57075	1
3.58425	1
3.59775	1
3.61125	1
3.62475	1
3.63825	1
3.65175	1
3.66525	1
3.67875	1
3.69225	1
3.70575	1
3.71925	1
3.73275	1
3.74625	1
3.75975	1
3.77325	1
3.78675	1
3.80025	1
3.81375	1
3.82725	1
3.84075	1
3.85425	1
3.86775	1
3.88125	1
3.89475	1
3.90825	1
3.92175	1
3.93525	1
3.94875	1
3.96225	1
3.97575	1
3.98925	1
4.00275	1
4.01625	1
4.02975	1
4.04325	1


==> figures/data/position-errors/CDF-coh1-NC.dat <==
0.00675	0.0001001001001001
0.02025	0.00104104104104104
0.03375	0.00348848848848849
0.04725	0.00775775775775776
0.06075	0.0146696696696697
0.07425	0.0251201201201201
0.08775	0.0388588588588588
0.10125	0.0562362362362362
0.11475	0.0771121121121121
0.12825	0.101421421421421
0.14175	0.129184184184184
0.15525	0.160545545545546
0.16875	0.193543543543544
0.18225	0.23006006006006
0.19575	0.267852852852853
0.20925	0.306471471471471
0.22275	0.345395395395395
0.23625	0.384774774774775
0.24975	0.423058058058058
0.26325	0.461201201201201
0.27675	0.499059059059059
0.29025	0.53473973973974
0.30375	0.569359359359359
0.31725	0.602542542542542
0.33075	0.633828828828829
0.34425	0.663218218218218
0.35775	0.69042042042042
0.37125	0.716326326326326
0.38475	0.74008008008008
0.39825	0.762132132132132
0.41175	0.782677677677677
0.42525	0.801851851851852
0.43875	0.819319319319319
0.45225	0.835565565565565
0.46575	0.85033033033033
0.47925	0.863883883883884
0.49275	0.876031031031031
0.50625	0.887377377377377
0.51975	0.897462462462462
0.53325	0.906831831831832
0.54675	0.915075075075075
0.56025	0.922727727727727
0.57375	0.92978978978979
0.58725	0.936206206206206
0.60075	0.941831831831832
0.61425	0.947077077077077
0.62775	0.952212212212212
0.64125	0.956431431431431
0.65475	0.96049049049049
0.66825	0.963993993993994
0.68175	0.967147147147147
0.69525	0.97019019019019
0.70875	0.972892892892892
0.72225	0.975435435435435
0.73575	0.977617617617617
0.74925	0.979679679679679
0.76275	0.981616616616616
0.77625	0.983403403403403
0.78975	0.985015015015015
0.80325	0.986306306306306
0.81675	0.987502502502502
0.83025	0.988588588588588
0.84375	0.989534534534534
0.85725	0.990375375375375
0.87075	0.991191191191191
0.88425	0.991876876876876
0.89775	0.992542542542542
0.91125	0.993168168168168
0.92475	0.993728728728728
0.93825	0.994234234234234
0.95175	0.994709709709709
0.96525	0.99513013013013
0.97875	0.99545045045045
0.99225	0.995695695695695
1.00575	0.996041041041041
1.01925	0.996306306306306
1.03275	0.996651651651651
1.04625	0.996866866866866
1.05975	0.997067067067066
1.07325	0.997272272272272
1.08675	0.997387387387387
1.10025	0.997542542542542
1.11375	0.997652652652652
1.12725	0.997792792792792
1.14075	0.997937937937937
1.15425	0.998068068068067
1.16775	0.998173173173173
1.18125	0.998278278278278
1.19475	0.998328328328328
1.20825	0.998403403403403
1.22175	0.998473473473473
1.23525	0.998603603603603
1.24875	0.998668668668668
1.26225	0.998743743743743
1.27575	0.998793793793793
1.28925	0.998848848848848
1.30275	0.998908908908908
1.31625	0.998958958958959
1.32975	0.999044044044044
1.34325	0.999094094094094
1.35675	0.999164164164164
1.37025	0.999209209209209
1.38375	0.999239239239239
1.39725	0.999289289289289
1.41075	0.999339339339339
1.42425	0.999379379379379
1.43775	0.999449449449449
1.45125	0.999464464464464
1.46475	0.999479479479479
1.47825	0.999504504504504
1.49175	0.999534534534534
1.50525	0.999564564564564
1.51875	0.999569569569569
1.53225	0.999594594594594
1.54575	0.999629629629629
1.55925	0.999634634634634
1.57275	0.999649649649649
1.58625	0.999674674674674
1.59975	0.999674674674674
1.61325	0.999699699699699
1.62675	0.999719719719719
1.64025	0.999734734734734
1.65375	0.999754754754754
1.66725	0.999759759759759
1.68075	0.999764764764764
1.69425	0.999779779779779
1.70775	0.999804804804804
1.72125	0.999819819819819
1.73475	0.999834834834834
1.74825	0.999859859859859
1.76175	0.999864864864864
1.77525	0.999869869869869
1.78875	0.999889889889889
1.80225	0.999904904904904
1.81575	0.999919919919919
1.82925	0.999934934934934
1.84275	0.999949949949949
1.85625	0.999964964964964
1.86975	0.999969969969969
1.88325	0.999979979979979
1.89675	0.999979979979979
1.91025	0.999989989989989
1.92375	0.999989989989989
1.93725	0.999994994994994
1.95075	0.999999999999999
1.96425	0.999999999999999
1.97775	0.999999999999999
1.99125	0.999999999999999
2.00475	0.999999999999999
2.01825	0.999999999999999
2.03175	0.999999999999999
2.04525	0.999999999999999
2.05875	0.999999999999999
2.07225	0.999999999999999
2.08575	0.999999999999999
2.09925	0.999999999999999
2.11275	0.999999999999999
2.12625	0.999999999999999
2.13975	0.999999999999999
2.15325	0.999999999999999
2.16675	0.999999999999999
2.18025	0.999999999999999
2.19375	0.999999999999999
2.20725	0.999999999999999
2.22075	0.999999999999999
2.23425	0.999999999999999
2.24775	0.999999999999999
2.26125	0.999999999999999
2.27475	0.999999999999999
2.28825	0.999999999999999
2.30175	0.999999999999999
2.31525	0.999999999999999
2.32875	0.999999999999999
2.34225	0.999999999999999
2.35575	0.999999999999999
2.36925	0.999999999999999
2.38275	0.999999999999999
2.39625	0.999999999999999
2.40975	0.999999999999999
2.42325	0.999999999999999
2.43675	0.999999999999999
2.45025	0.999999999999999
2.46375	0.999999999999999
2.47725	0.999999999999999
2.49075	0.999999999999999
2.50425	0.999999999999999
2.51775	0.999999999999999
2.53125	0.999999999999999
2.54475	0.999999999999999
2.55825	0.999999999999999
2.57175	0.999999999999999
2.58525	0.999999999999999
2.59875	0.999999999999999
2.61225	0.999999999999999
2.62575	0.999999999999999
2.63925	0.999999999999999
2.65275	0.999999999999999
2.66625	0.999999999999999
2.67975	0.999999999999999
2.69325	0.999999999999999
2.70675	0.999999999999999
2.72025	0.999999999999999
2.73375	0.999999999999999
2.74725	0.999999999999999
2.76075	0.999999999999999
2.77425	0.999999999999999
2.78775	0.999999999999999
2.80125	0.999999999999999
2.81475	0.999999999999999
2.82825	0.999999999999999
2.84175	0.999999999999999
2.85525	0.999999999999999
2.86875	0.999999999999999
2.88225	0.999999999999999
2.89575	0.999999999999999
2.90925	0.999999999999999
2.92275	0.999999999999999
2.93625	0.999999999999999
2.94975	0.999999999999999
2.96325	0.999999999999999
2.97675	0.999999999999999
2.99025	0.999999999999999
3.00375	0.999999999999999
3.01725	0.999999999999999
3.03075	0.999999999999999
3.04425	0.999999999999999
3.05775	0.999999999999999
3.07125	0.999999999999999
3.08475	0.999999999999999
3.09825	0.999999999999999
3.11175	0.999999999999999
3.12525	0.999999999999999
3.13875	0.999999999999999
3.15225	0.999999999999999
3.16575	0.999999999999999
3.17925	0.999999999999999
3.19275	0.999999999999999
3.20625	0.999999999999999
3.21975	0.999999999999999
3.23325	0.999999999999999
3.24675	0.999999999999999
3.26025	0.999999999999999
3.27375	0.999999999999999
3.28725	0.999999999999999
3.30075	0.999999999999999
3.31425	0.999999999999999
3.32775	0.999999999999999
3.34125	0.999999999999999
3.35475	0.999999999999999
3.36825	0.999999999999999
3.38175	0.999999999999999
3.39525	0.999999999999999
3.40875	0.999999999999999
3.42225	0.999999999999999
3.43575	0.999999999999999
3.44925	0.999999999999999
3.46275	0.999999999999999
3.47625	0.999999999999999
3.48975	0.999999999999999
3.50325	0.999999999999999
3.51675	0.999999999999999
3.53025	0.999999999999999
3.54375	0.999999999999999
3.55725	0.999999999999999
3.57075	0.999999999999999
3.58425	0.999999999999999
3.59775	0.999999999999999
3.61125	0.999999999999999
3.62475	0.999999999999999
3.63825	0.999999999999999
3.65175	0.999999999999999
3.66525	0.999999999999999
3.67875	0.999999999999999
3.69225	0.999999999999999
3.70575	0.999999999999999
3.71925	0.999999999999999
3.73275	0.999999999999999
3.74625	0.999999999999999
3.75975	0.999999999999999
3.77325	0.999999999999999
3.78675	0.999999999999999
3.80025	0.999999999999999
3.81375	0.999999999999999
3.82725	0.999999999999999
3.84075	0.999999999999999
3.85425	0.999999999999999
3.86775	0.999999999999999
3.88125	0.999999999999999
3.89475	0.999999999999999
3.90825	0.999999999999999
3.92175	0.999999999999999
3.93525	0.999999999999999
3.94875	0.999999999999999
3.96225	0.999999999999999
3.97575	0.999999999999999
3.98925	0.999999999999999
4.00275	0.999999999999999
4.01625	0.999999999999999
4.02975	0.999999999999999
4.04325	0.999999999999999


==> figures/data/position-errors/CDF-coh1-VA-det.dat <==
0.00675	0
0.02025	0.000192727739946036
0.03375	0.000513940639856096
0.04725	0.00102788127971219
0.06075	0.00231273287935243
0.07425	0.00346909931902865
0.08775	0.005332134138507
0.10125	0.00713092637800334
0.11475	0.0103430553771039
0.12825	0.0141976101760247
0.14175	0.0189515610946936
0.15525	0.0238339971733265
0.16875	0.0297443145316716
0.18225	0.0361685725298728
0.19575	0.042914043427984
0.20925	0.0512013362456636
0.22275	0.0599383271232172
0.23625	0.0698316844404471
0.24975	0.0804317101374791
0.26325	0.0925093151740974
0.27675	0.10503661827059
0.29025	0.118077862006938
0.30375	0.132146987022999
0.31725	0.146344597199023
0.33075	0.161634331234742
0.34425	0.179172555569832
0.35775	0.195618656045227
0.37125	0.211807786200694
0.38475	0.227739946036233
0.39825	0.246113323911088
0.41175	0.263715790826159
0.42525	0.281254015161249
0.43875	0.299306180136194
0.45225	0.317422587691121
0.46575	0.336117178465887
0.47925	0.353334189901066
0.49275	0.370743929076191
0.50625	0.389438519850957
0.51975	0.406719773866118
0.53325	0.424193755621225
0.54675	0.442502890916099
0.56025	0.460041115251188
0.57375	0.476744186046511
0.58725	0.493447256841834
0.60075	0.510407297957086
0.61425	0.528395220352049
0.62775	0.544905563407426
0.64125	0.559488629063343
0.65475	0.573043813439547
0.66825	0.588526275215212
0.68175	0.602274187331363
0.69525	0.616279069767442
0.70875	0.632018501863034
0.72225	0.647179750738789
0.73575	0.657908261595785
0.74925	0.672041629191828
0.76275	0.685018630348194
0.77625	0.697674418604651
0.78975	0.710779904920981
0.80325	0.720480534498265
0.81675	0.730695104715405
0.83025	0.741873313632275
0.84375	0.751638185789541
0.85725	0.760567904407041
0.87075	0.770718232044199
0.88425	0.780226133881536
0.89775	0.788770397019144
0.91125	0.797121932416805
0.92475	0.805473467814467
0.93825	0.811897725812668
0.95175	0.818129256070923
0.96525	0.825966850828729
0.97875	0.83367596042657
0.99225	0.839586277784915
1.00575	0.846203263523063
1.01925	0.852370551201336
1.03275	0.858666324039573
1.04625	0.863741487858152
1.05975	0.868945136836695
1.07325	0.873827572915328
1.08675	0.879095464473853
1.10025	0.883849415392522
1.11375	0.88763972761146
1.12725	0.891815495310291
1.14075	0.89560580752923
1.15425	0.899139149428241
1.16775	0.902415521007323
1.18125	0.906077348066298
1.19475	0.909096749325452
1.20825	0.911923422844661
1.22175	0.914750096363869
1.23525	0.917705255043042
1.24875	0.92053192856225
1.26225	0.923037389181549
1.27575	0.925542849800847
1.28925	0.927662854940254
1.30275	0.929397404599768
1.31625	0.932481048438905
1.32975	0.934344083258383
1.34325	0.936207118077861
1.35675	0.937363484517538
1.37025	0.938776821277142
1.38375	0.940447128356674
1.39725	0.941860465116279
1.41075	0.943338044455865
1.42425	0.945008351535397
1.43775	0.946807143774893
1.45125	0.947899267634588
1.46475	0.949119876654246
1.47825	0.950019272773994
1.49175	0.951368366953616
1.50525	0.953038674033149
1.51875	0.954323525632789
1.53225	0.955415649492483
1.54575	0.956507773352177
1.55925	0.957150199151997
1.57275	0.958242323011691
1.58625	0.959077476551457
1.59975	0.960041115251188
1.61325	0.961004753950918
1.62675	0.961904150070666
1.64025	0.962418090710522
1.65375	0.96331748683027
1.66725	0.964538095849929
1.68075	0.965822947449569
1.69425	0.966658100989335
1.70775	0.967364769369137
1.72125	0.968135680328921
1.73475	0.968456893228831
1.74825	0.969163561608633
1.76175	0.969549017088525
1.77525	0.970191442888346
1.78875	0.970705383528202
1.80225	0.971476294487986
1.81575	0.971861749967878
1.82925	0.972311448027752
1.84275	0.97288963124759
1.85625	0.973467814467428
1.86975	0.973917512527302
1.88325	0.974559938327122
1.89675	0.974945393807015
1.91025	0.975395091866889
1.92375	0.976101760246691
1.93725	0.976615700886547
1.95075	0.976936913786457
1.96425	0.977193884106385
1.97775	0.977386611846331
1.99125	0.977772067326223
2.00475	0.977964795066169
2.01825	0.978478735706025
2.03175	0.978735706025953
2.04525	0.979056918925863
2.05875	0.979185404085827
2.07225	0.979313889245791
2.08575	0.979506616985737
2.09925	0.979827829885647
2.11275	0.979892072465629
2.12625	0.979956315045611
2.13975	0.980470255685468
2.15325	0.980662983425414
2.16675	0.980791468585378
2.18025	0.980984196325324
2.19375	0.981112681485288
2.20725	0.981369651805216
2.22075	0.98149813696518
2.23425	0.981690864705126
2.24775	0.981755107285108
2.26125	0.981947835025054
2.27475	0.982012077605036
2.28825	0.982012077605036
2.30175	0.98246177566491
2.31525	0.982526018244892
2.32875	0.982718745984838
2.34225	0.982718745984838
2.35575	0.98278298856482
2.36925	0.982847231144802
2.38275	0.982975716304766
2.39625	0.98310420146473
2.40975	0.983168444044712
2.42325	0.983232686624694
2.43675	0.983296929204676
2.45025	0.98342541436464
2.46375	0.98342541436464
2.47725	0.983489656944622
2.49075	0.983875112424514
2.50425	0.984003597584478
2.51775	0.984003597584478
2.53125	0.984196325324424
2.54475	0.984196325324424
2.55825	0.984260567904407
2.57175	0.984324810484389
2.58525	0.984389053064371
2.59875	0.984453295644353
2.61225	0.984646023384299
2.62575	0.984774508544263
2.63925	0.984774508544263
2.65275	0.985095721444173
2.66625	0.985224206604137
2.67975	0.985416934344083
2.69325	0.985609662084029
2.70675	0.985673904664011
2.72025	0.985738147243993
2.73375	0.985802389823975
2.74725	0.985930874983939
2.76075	0.985930874983939
2.77425	0.986059360143903
2.78775	0.986059360143903
2.80125	0.986187845303867
2.81475	0.986252087883849
2.82825	0.986316330463831
2.84175	0.986509058203777
2.85525	0.986573300783759
2.86875	0.986637543363741
2.88225	0.986701785943723
2.89575	0.986894513683669
2.90925	0.986958756263651
2.92275	0.987022998843634
2.93625	0.987087241423616
2.94975	0.987087241423616
2.96325	0.98721572658358
2.97675	0.98721572658358
2.99025	0.987344211743544
3.00375	0.987344211743544
3.01725	0.987344211743544
3.03075	0.98753693948349
3.04425	0.987729667223436
3.05775	0.987729667223436
3.07125	0.987729667223436
3.08475	0.9878581523834
3.09825	0.9878581523834
3.11175	0.987922394963382
3.12525	0.987986637543364
3.13875	0.987986637543364
3.15225	0.987986637543364
3.16575	0.988050880123346
3.17925	0.988050880123346
3.19275	0.988050880123346
3.20625	0.988050880123346
3.21975	0.98817936528331
3.23325	0.98817936528331
3.24675	0.988243607863292
3.26025	0.988243607863292
3.27375	0.988243607863292
3.28725	0.988243607863292
3.30075	0.988243607863292
3.31425	0.988243607863292
3.32775	0.988307850443274
3.34125	0.988307850443274
3.35475	0.988307850443274
3.36825	0.988307850443274
3.38175	0.988307850443274
3.39525	0.988372093023256
3.40875	0.988372093023256
3.42225	0.988372093023256
3.43575	0.98850057818322
3.44925	0.98850057818322
3.46275	0.98850057818322
3.47625	0.988629063343184
3.48975	0.988629063343184
3.50325	0.988629063343184
3.51675	0.988757548503148
3.53025	0.988757548503148
3.54375	0.988757548503148
3.55725	0.988757548503148
3.57075	0.98882179108313
3.58425	0.98882179108313
3.59775	0.98882179108313
3.61125	0.98882179108313
3.62475	0.98882179108313
3.63825	0.98882179108313
3.65175	0.98882179108313
3.66525	0.988886033663112
3.67875	0.988886033663112
3.69225	0.988886033663112
3.70575	0.988950276243094
3.71925	0.988950276243094
3.73275	0.989014518823076
3.74625	0.989014518823076
3.75975	0.989014518823076
3.77325	0.989078761403058
3.78675	0.989078761403058
3.80025	0.989078761403058
3.81375	0.989078761403058
3.82725	0.989078761403058
3.84075	0.989078761403058
3.85425	0.989078761403058
3.86775	0.989078761403058
3.88125	0.989078761403058
3.89475	0.989078761403058
3.90825	0.989078761403058
3.92175	0.989078761403058
3.93525	0.989078761403058
3.94875	0.989078761403058
3.96225	0.98914300398304
3.97575	0.98914300398304
3.98925	0.98914300398304
4.00275	0.98914300398304
4.01625	0.98914300398304
4.02975	0.98914300398304
4.04325	1


==> figures/data/position-errors/CDF-coh1-det-NC.dat <==
0.00675	0
0.02025	2.83326250177079e-05
0.03375	6.79983000424989e-05
0.04725	0.000254993625159371
0.06075	0.000549652925343533
0.07425	0.000957642725598526
0.08775	0.0014449638759031
0.10125	0.00218161212636351
0.11475	0.00305425697690891
0.12825	0.00411956367757473
0.14175	0.00556452755347783
0.15525	0.00704349057940218
0.16875	0.00890211078056382
0.18225	0.0108740614817963
0.19575	0.0134636634084148
0.20925	0.0161495962600935
0.22275	0.0191301884119564
0.23625	0.0225867686641167
0.24975	0.0260830145913019
0.26325	0.0302649100439156
0.27675	0.0346508003966568
0.29025	0.0394786796996742
0.30375	0.0446068848278793
0.31725	0.0496217594560136
0.33075	0.0550842895594277
0.34425	0.0614137979883836
0.35775	0.0675676441422298
0.37125	0.0743788071964867
0.38475	0.0813769655758606
0.39825	0.0888964442555603
0.41175	0.096625584360391
0.42525	0.104252727015158
0.43875	0.112457855220286
0.45225	0.121053973650659
0.46575	0.129825754356141
0.47925	0.138155546111347
0.49275	0.147754639467347
0.50625	0.156809746423006
0.51975	0.166119847003825
0.53325	0.175769939084856
0.54675	0.185544694715965
0.56025	0.195965434197478
0.57375	0.205989516928743
0.58725	0.21614392973509
0.60075	0.226689332766681
0.61425	0.237115738773197
0.62775	0.247757472729848
0.64125	0.258076214761298
0.65475	0.268870944893044
0.66825	0.279558011049724
0.68175	0.29033574160646
0.69525	0.300841478963026
0.70875	0.31193653491996
0.72225	0.322487604476555
0.73575	0.33361665958351
0.74925	0.344513387165321
0.76275	0.35510412239694
0.77625	0.36598385040374
0.78975	0.376772914010483
0.80325	0.387250318742031
0.81675	0.397478396373424
0.83025	0.408029465930018
0.84375	0.418161212636351
0.85725	0.428389290267743
0.87075	0.438351041223969
0.88425	0.448664116730415
0.89775	0.459050857061907
0.91125	0.46892761014308
0.92475	0.47828870944893
0.93825	0.487746139679841
0.95175	0.497577560560986
0.96525	0.506910327241819
0.97875	0.516520753647825
0.99225	0.525932851678708
1.00575	0.535486612834679
1.01925	0.544269726590168
1.03275	0.55284884544553
1.04625	0.561847287151154
1.05975	0.570522736931577
1.07325	0.579022524436889
1.08675	0.587329650092081
1.10025	0.59582377107239
1.11375	0.604147896302592
1.12725	0.611956367757472
1.14075	0.619759172687349
1.15425	0.627833970817396
1.16775	0.635404448222127
1.18125	0.642646267176654
1.19475	0.650012749681258
1.20825	0.657447230485904
1.22175	0.664774047315484
1.23525	0.671806204844879
1.24875	0.678708032299192
1.26225	0.685530528403456
1.27575	0.692392690182745
1.28925	0.699079189686924
1.30275	0.705176370590735
1.31625	0.71129621759456
1.32975	0.717268734948293
1.34325	0.723286584502054
1.35675	0.728930443405581
1.37025	0.734948292959343
1.38375	0.740269159937668
1.39725	0.745873353166171
1.41075	0.7511998866695
1.42425	0.756158096047599
1.43775	0.761518628700949
1.45125	0.766884827879303
1.46475	0.771780705482363
1.47825	0.776721915285451
1.49175	0.781612126363508
1.50525	0.786423006091514
1.51875	0.791165887519479
1.53225	0.79556877744723
1.54575	0.799733673324833
1.55925	0.804028899277518
1.57275	0.808307125655192
1.58625	0.812421022807763
1.59975	0.816517920385324
1.61325	0.820410823062757
1.62675	0.823986400339991
1.64025	0.828168295792605
1.65375	0.83182320441989
1.66725	0.83537611559711
1.68075	0.83899135854937
1.69425	0.842606601501629
1.70775	0.845876186428673
1.72125	0.84907210653067
1.73475	0.8523190253577
1.74825	0.855361949284601
1.76175	0.858563535911602
1.77525	0.86150446238844
1.78875	0.864417056240261
1.80225	0.867335316617085
1.81575	0.870281909618926
1.82925	0.873018841195637
1.84275	0.875591443547245
1.85625	0.878118713698824
1.86975	0.880628984275393
1.88325	0.883048590451906
1.89675	0.885734523303584
1.91025	0.887899135854937
1.92375	0.890324408556453
1.93725	0.892489021107806
1.95075	0.894704632384191
1.96425	0.896840912310526
1.97775	0.899152854511971
1.99125	0.901102139113189
2.00475	0.903130755064457
2.01825	0.905221702790764
2.03175	0.907085989516929
2.04525	0.908899277518063
2.05875	0.910723898569203
2.07225	0.91246352174529
2.08575	0.914384473721491
2.09925	0.916248760447656
2.11275	0.917790055248619
2.12625	0.919444680549653
2.13975	0.921240968975776
2.15325	0.922935259951835
2.16675	0.924442555602777
2.18025	0.92606318175379
2.19375	0.927389148604619
2.20725	0.928811446380508
2.22075	0.930109080606319
2.23425	0.931497379232186
2.24775	0.932800679983001
2.26125	0.934035982433773
2.27475	0.935265618359541
2.28825	0.93649525428531
2.30175	0.937764555886103
2.31525	0.939050857061907
2.32875	0.940172829012608
2.34225	0.941357132738349
2.35575	0.942609434764131
2.36925	0.943754072814847
2.38275	0.944802379940502
2.39625	0.945918685366199
2.40975	0.947012324691883
2.42325	0.94793596826746
2.43675	0.948899277518062
2.45025	0.949834254143647
2.46375	0.950729565094206
2.47725	0.951732540019833
2.49075	0.95255985267035
2.50425	0.953466496670917
2.51775	0.954350474571469
2.53125	0.955285451197054
2.54475	0.956226094347642
2.55825	0.957132738348208
2.57175	0.957852387023658
2.58525	0.958487037824055
2.59875	0.959240685649526
2.61225	0.960005666525004
2.62575	0.960606318175379
2.63925	0.961291967700808
2.65275	0.961966284176229
2.66625	0.962685932851679
2.67975	0.963297917552062
2.69325	0.96398356707749
2.70675	0.964652217027908
2.72025	0.965298200878312
2.73375	0.965881852953677
2.74725	0.966550502904095
2.76075	0.967185153704491
2.77425	0.967802804929877
2.78775	0.968358124380224
2.80125	0.968964442555603
2.81475	0.969491429380933
2.82825	0.96996741748123
2.84175	0.970585068706616
2.85525	0.971089389431931
2.86875	0.971525711857204
2.88225	0.97212636350758
2.89575	0.972585352032866
2.90925	0.973044340558153
2.92275	0.973554327808472
2.93625	0.973990650233745
2.94975	0.974404306559003
2.96325	0.974772630684234
2.97675	0.975084289559428
2.99025	0.975401614959627
3.00375	0.975656608584786
3.01725	0.976109930585069
3.03075	0.976512253860321
3.04425	0.976835245785523
3.05775	0.977192236860746
3.07125	0.977571894035983
3.08475	0.977957217736224
3.09825	0.978285876186429
3.11175	0.97867119988667
3.12525	0.979011191386883
3.13875	0.979379515512113
3.15225	0.979702507437315
3.16575	0.979929168437457
3.17925	0.980218161212637
3.19275	0.980501487462814
3.20625	0.980841478963027
3.21975	0.981085139538179
3.23325	0.981419464513388
3.24675	0.981787788638618
3.26025	0.982042782263778
3.27375	0.982292109363933
3.28725	0.982547102989093
3.30075	0.982796430089248
3.31425	0.983062756764415
3.32775	0.983329083439581
3.34125	0.98356707748973
3.35475	0.983776738914861
3.36825	0.983986400339992
3.38175	0.984224394390141
3.39525	0.984490721065307
3.40875	0.984717382065449
3.42225	0.984944043065591
3.43575	0.985165037540729
3.44925	0.985340699815839
3.46275	0.985544694715966
3.47625	0.985760022666101
3.48975	0.985975350616235
3.50325	0.986185012041366
3.51675	0.986389006941494
3.53025	0.986570335741607
3.54375	0.986757331066724
3.55725	0.986904660716816
3.57075	0.987068989941919
3.58425	0.987289984417057
3.59775	0.987476979742174
3.61125	0.987584643717241
3.62475	0.987731973367333
3.63825	0.987873636492422
3.65175	0.988077631392549
3.66525	0.988224961042641
3.67875	0.98846295509279
3.69225	0.988621617792889
3.70575	0.988757614392974
3.71925	0.98891061056807
3.73275	0.989001274968127
3.74625	0.989120271993201
3.75975	0.989256268593286
3.77325	0.989431930868396
3.78675	0.98963025924352
3.80025	0.989777588893612
3.81375	0.989953251168722
3.82725	0.9900779147188
3.84075	0.990219577843888
3.85425	0.990378240543987
3.86775	0.990451905369033
3.88125	0.990565235869104
3.89475	0.990672899844171
3.90825	0.990757897719225
3.92175	0.99089389431931
3.93525	0.991029890919395
3.94875	0.991097889219437
3.96225	0.99118288709449
3.97575	0.991284884544554
3.98925	0.991409548094632
4.00275	0.991494545969685
4.01625	0.991613542994759
4.02975	0.991732540019834
4.04325	1


==> figures/data/position-errors/CDF-coh1-det.dat <==
0.00675	1.10941001575362e-05
0.02025	7.76587011027536e-05
0.03375	0.00032172890456855
0.04725	0.00079322816126384
0.06075	0.00154207992189753
0.07425	0.00272360158867514
0.08775	0.00414919345891855
0.10125	0.00631809003971688
0.11475	0.00883090372539883
0.12825	0.0121813219729748
0.14175	0.0159810512769309
0.15525	0.0209123787969558
0.16875	0.026503805276354
0.18225	0.032533448711975
0.19575	0.0399110253167365
0.20925	0.0477268188777208
0.22275	0.0567629634560341
0.23625	0.0665146774945084
0.24975	0.0774756484501542
0.26325	0.0888692893119439
0.27675	0.101694069094056
0.29025	0.11500144223302
0.30375	0.129029931882225
0.31725	0.143979231844505
0.33075	0.1591337726597
0.34425	0.175048259335685
0.35775	0.191883556324747
0.37125	0.208308371607979
0.38475	0.225598526703499
0.39825	0.24392043311367
0.41175	0.262686103530143
0.42525	0.281224344893386
0.43875	0.299984468259779
0.45225	0.319238279083184
0.46575	0.337920743748475
0.47925	0.357180101621957
0.49275	0.376450553595598
0.50625	0.395598970467505
0.51975	0.414980363442721
0.53325	0.433801504359981
0.54675	0.45240631032417
0.56025	0.470489693580954
0.57375	0.488284630233642
0.58725	0.50612394328696
0.60075	0.523780203687679
0.61425	0.540759723978788
0.62775	0.557628303268322
0.64125	0.574530164858328
0.65475	0.590527857285495
0.66825	0.606298120659433
0.68175	0.621447114424549
0.69525	0.636069138432181
0.70875	0.650119816281701
0.72225	0.664242605782245
0.73575	0.677821784375069
0.74925	0.691473074618917
0.76275	0.7040704253478
0.77625	0.716479176374004
0.78975	0.728460804544143
0.80325	0.739682486853491
0.81675	0.750859792762209
0.83025	0.761205041159111
0.84375	0.772021788812709
0.85725	0.782050855355122
0.87075	0.791519669839579
0.88425	0.800372761765293
0.89775	0.808920765936675
0.91125	0.817208058754354
0.92475	0.825478710421798
0.93825	0.833283409882624
0.95175	0.840888415540615
0.96525	0.848193880494353
0.97875	0.855271916394861
0.99225	0.861989394040249
1.00575	0.868285295879651
1.01925	0.87432603341543
1.03275	0.879928553994985
1.04625	0.88526481617076
1.05975	0.890484590294881
1.07325	0.89521622401207
1.08675	0.899626128824691
1.10025	0.903902904435421
1.11375	0.907996627393552
1.12725	0.911824091947902
1.14075	0.915374203998313
1.15425	0.918985333599592
1.16775	0.922291375446537
1.18125	0.925636246644035
1.19475	0.928786971088775
1.20825	0.931604872528789
1.22175	0.934306285917149
1.23525	0.936880117153697
1.24875	0.939326366238434
1.26225	0.941739333022698
1.27575	0.943958153054206
1.28925	0.946066032084138
1.30275	0.948057423062415
1.31625	0.949887949588409
1.32975	0.951712929064323
1.34325	0.953371497037875
1.35675	0.95496904746056
1.37025	0.95654440968293
1.38375	0.957908984002307
1.39725	0.959262464221527
1.41075	0.960366327187202
1.42425	0.961547848853979
1.43775	0.962740464620915
1.45125	0.963783310035723
1.46475	0.96474294969935
1.47825	0.965674854112583
1.49175	0.966623399676052
1.50525	0.967455457187868
1.51875	0.968387361601101
1.53225	0.969130666311656
1.54575	0.969868423972132
1.55925	0.970456411280481
1.57275	0.971194168940957
1.58625	0.971920832501276
1.59975	0.972458896358916
1.61325	0.973080165967738
1.62675	0.973718076726797
1.64025	0.974178481883334
1.65375	0.974716545740975
1.66725	0.975237968448379
1.68075	0.975720561805232
1.69425	0.97618096696177
1.70775	0.976591448667599
1.72125	0.977001930373427
1.73475	0.977340300428232
1.74825	0.977728593933746
1.76175	0.978100246289023
1.77525	0.978488539794537
1.78875	0.978854645099736
1.80225	0.979165279904147
1.81575	0.9794648206084
1.82925	0.979731079012181
1.84275	0.979952961015332
1.85625	0.980219219419113
1.86975	0.980518760123367
1.88325	0.980740642126517
1.89675	0.980962524129668
1.91025	0.98122323548337
1.92375	0.981489493887151
1.93725	0.981689187689987
1.95075	0.981949899043689
1.96425	0.9822605338481
1.97775	0.982454680600857
1.99125	0.982648827353614
2.00475	0.982842974106371
2.01825	0.983053762009364
2.03175	0.983220173511727
2.04525	0.983403226164326
2.05875	0.983591825867004
2.07225	0.983713860968737
2.08575	0.983808160820076
2.09925	0.983974572322439
2.11275	0.984102154474251
2.12625	0.984296301227008
2.13975	0.984462712729371
2.15325	0.984606936031419
2.16675	0.984740065233309
2.18025	0.984817723934412
2.19375	0.98496194723646
2.20725	0.985128358738823
2.22075	0.985267034990792
2.23425	0.985394617142604
2.24775	0.985488916993943
2.26125	0.985644234396149
2.27475	0.985788457698197
2.28825	0.98595486920056
2.30175	0.986115733652844
2.31525	0.986237768754577
2.32875	0.986376445006546
2.34225	0.986454103707649
2.35575	0.986598327009697
2.36925	0.986731456211587
2.38275	0.986814661962769
2.39625	0.986920055914265
2.40975	0.987003261665447
2.42325	0.987114202667022
2.43675	0.987236237768755
2.45025	0.987324990570015
2.46375	0.987447025671748
2.47725	0.987513590272693
2.49075	0.987624531274269
2.50425	0.987685548825135
2.51775	0.987813130976947
2.53125	0.987912977878365
2.54475	0.988007277729704
2.55825	0.988096030530964
2.57175	0.988173689232067
2.58525	0.988279083183563
2.59875	0.98834010073443
2.61225	0.988406665335375
2.62575	0.988495418136635
2.63925	0.988545341587344
2.65275	0.988634094388605
2.66625	0.988733941290022
2.67975	0.988783864740731
2.69325	0.988850429341676
2.70675	0.988939182142937
2.72025	0.988983558543567
2.73375	0.989039029044355
2.74725	0.989111140695379
2.76075	0.989183252346402
2.77425	0.989244269897269
2.78775	0.98928309924782
2.80125	0.989355210898844
2.81475	0.989432869599947
2.82825	0.989488340100735
2.84175	0.989521622401207
2.85525	0.98959928110231
2.86875	0.989654751603098
2.88225	0.989715769153964
2.89575	0.989754598504515
2.90925	0.989821163105461
2.92275	0.989865539506091
2.93625	0.989948745257272
2.94975	0.989965386407509
2.96325	0.990015309858217
2.97675	0.990070780359005
2.99025	0.99009296855932
3.00375	0.990170627260423
3.01725	0.990209456610974
3.03075	0.990264927111762
3.04425	0.990292662362156
3.05775	0.990353679913022
3.07125	0.990392509263573
3.08475	0.990425791564046
3.09825	0.990464620914597
3.11175	0.990508997315228
3.12525	0.990558920765936
3.13875	0.99058665601633
3.15225	0.990625485366882
3.16575	0.990653220617275
3.17925	0.990692049967827
3.19275	0.990730879318378
3.20625	0.990791896869244
3.21975	0.990836273269875
3.23325	0.990869555570347
3.24675	0.99090283787082
3.26025	0.990958308371607
3.27375	0.991013778872395
3.28725	0.991047061172868
3.30075	0.991074796423262
3.31425	0.991119172823892
3.32775	0.991158002174443
3.34125	0.991241207925625
3.35475	0.991313319576648
3.36825	0.991363243027357
3.38175	0.991407619427987
3.39525	0.99144090172846
3.40875	0.991490825179169
3.42225	0.991535201579799
3.43575	0.991579577980429
3.44925	0.991612860280902
3.46275	0.991657236681532
3.47625	0.991707160132241
3.48975	0.991734895382635
3.50325	0.991762630633028
3.51675	0.991818101133816
3.53025	0.991840289334131
3.54375	0.991856930484368
3.55725	0.991868024584525
3.57075	0.991895759834919
3.58425	0.991929042135391
3.59775	0.991984512636179
3.61125	0.992028889036809
3.62475	0.992084359537597
3.63825	0.992112094787991
3.65175	0.992145377088463
3.66525	0.992178659388936
3.67875	0.992239676939802
3.69225	0.99225077103996
3.70575	0.992289600390511
3.71925	0.992322882690984
3.73275	0.992350617941378
3.74625	0.992378353191771
3.75975	0.992417182542323
3.77325	0.992422729592402
3.78675	0.992433823692559
3.80025	0.99247265304311
3.81375	0.992511482393662
3.82725	0.992533670593977
3.84075	0.992572499944528
3.85425	0.992583594044686
3.86775	0.992594688144843
3.88125	0.992627970445316
3.89475	0.992666799795867
3.90825	0.992688987996182
3.92175	0.992716723246576
3.93525	0.99274445849697
3.94875	0.992761099647206
3.96225	0.992777740797442
3.97575	0.992794381947679
3.98925	0.99283321129823
4.00275	0.992866493598702
4.01625	0.992899775899175
4.02975	0.992927511149569
4.04325	0.999999999999998


==> figures/data/position-errors/CDF-coh1.dat <==
0.00675	0.00041
0.02025	0.003405
0.03375	0.01115
0.04725	0.024905
0.06075	0.047225
0.07425	0.077375
0.08775	0.11529
0.10125	0.161105
0.11475	0.213225
0.12825	0.268985
0.14175	0.32829
0.15525	0.38828
0.16875	0.4471
0.18225	0.50458
0.19575	0.559405
0.20925	0.60954
0.22275	0.655725
0.23625	0.697125
0.24975	0.734305
0.26325	0.76696
0.27675	0.795965
0.29025	0.8214
0.30375	0.84314
0.31725	0.86255
0.33075	0.87909
0.34425	0.893475
0.35775	0.905665
0.37125	0.917025
0.38475	0.926265
0.39825	0.93427
0.41175	0.941385
0.42525	0.9473
0.43875	0.952785
0.45225	0.957445
0.46575	0.961595
0.47925	0.9651
0.49275	0.968125
0.50625	0.97097
0.51975	0.97342
0.53325	0.975585
0.54675	0.97741
0.56025	0.97927
0.57375	0.98093
0.58725	0.982405
0.60075	0.983615
0.61425	0.984765
0.62775	0.98593
0.64125	0.986985
0.65475	0.987955
0.66825	0.988775
0.68175	0.98956
0.69525	0.990365
0.70875	0.99109
0.72225	0.991775
0.73575	0.99243
0.74925	0.992995
0.76275	0.99358
0.77625	0.994175
0.78975	0.994665
0.80325	0.995185
0.81675	0.99563
0.83025	0.996025
0.84375	0.996295
0.85725	0.996565
0.87075	0.99682
0.88425	0.99709
0.89775	0.99738
0.91125	0.997605
0.92475	0.997775
0.93825	0.997975
0.95175	0.99814
0.96525	0.998265
0.97875	0.998405
0.99225	0.998505
1.00575	0.998565
1.01925	0.998685
1.03275	0.99877
1.04625	0.998835
1.05975	0.998925
1.07325	0.999
1.08675	0.999055
1.10025	0.999095
1.11375	0.99914
1.12725	0.999195
1.14075	0.999235
1.15425	0.999265
1.16775	0.999295
1.18125	0.99932
1.19475	0.999375
1.20825	0.999425
1.22175	0.99947
1.23525	0.999525
1.24875	0.99955
1.26225	0.999595
1.27575	0.99961
1.28925	0.999635
1.30275	0.999655
1.31625	0.999695
1.32975	0.99971
1.34325	0.999725
1.35675	0.999755
1.37025	0.999775
1.38375	0.99979
1.39725	0.9998
1.41075	0.99981
1.42425	0.999815
1.43775	0.99983
1.45125	0.99984
1.46475	0.999845
1.47825	0.999855
1.49175	0.999855
1.50525	0.999855
1.51875	0.999865
1.53225	0.999885
1.54575	0.999895
1.55925	0.99991
1.57275	0.999915
1.58625	0.999925
1.59975	0.999935
1.61325	0.99994
1.62675	0.99994
1.64025	0.99995
1.65375	0.99995
1.66725	0.99996
1.68075	0.99996
1.69425	0.999975
1.70775	0.999975
1.72125	0.999975
1.73475	0.99998
1.74825	0.999985
1.76175	0.99999
1.77525	0.99999
1.78875	0.99999
1.80225	0.99999
1.81575	0.999995
1.82925	0.999995
1.84275	0.999995
1.85625	1
1.86975	1
1.88325	1
1.89675	1
1.91025	1
1.92375	1
1.93725	1
1.95075	1
1.96425	1
1.97775	1
1.99125	1
2.00475	1
2.01825	1
2.03175	1
2.04525	1
2.05875	1
2.07225	1
2.08575	1
2.09925	1
2.11275	1
2.12625	1
2.13975	1
2.15325	1
2.16675	1
2.18025	1
2.19375	1
2.20725	1
2.22075	1
2.23425	1
2.24775	1
2.26125	1
2.27475	1
2.28825	1
2.30175	1
2.31525	1
2.32875	1
2.34225	1
2.35575	1
2.36925	1
2.38275	1
2.39625	1
2.40975	1
2.42325	1
2.43675	1
2.45025	1
2.46375	1
2.47725	1
2.49075	1
2.50425	1
2.51775	1
2.53125	1
2.54475	1
2.55825	1
2.57175	1
2.58525	1
2.59875	1
2.61225	1
2.62575	1
2.63925	1
2.65275	1
2.66625	1
2.67975	1
2.69325	1
2.70675	1
2.72025	1
2.73375	1
2.74725	1
2.76075	1
2.77425	1
2.78775	1
2.80125	1
2.81475	1
2.82825	1
2.84175	1
2.85525	1
2.86875	1
2.88225	1
2.89575	1
2.90925	1
2.92275	1
2.93625	1
2.94975	1
2.96325	1
2.97675	1
2.99025	1
3.00375	1
3.01725	1
3.03075	1
3.04425	1
3.05775	1
3.07125	1
3.08475	1
3.09825	1
3.11175	1
3.12525	1
3.13875	1
3.15225	1
3.16575	1
3.17925	1
3.19275	1
3.20625	1
3.21975	1
3.23325	1
3.24675	1
3.26025	1
3.27375	1
3.28725	1
3.30075	1
3.31425	1
3.32775	1
3.34125	1
3.35475	1
3.36825	1
3.38175	1
3.39525	1
3.40875	1
3.42225	1
3.43575	1
3.44925	1
3.46275	1
3.47625	1
3.48975	1
3.50325	1
3.51675	1
3.53025	1
3.54375	1
3.55725	1
3.57075	1
3.58425	1
3.59775	1
3.61125	1
3.62475	1
3.63825	1
3.65175	1
3.66525	1
3.67875	1
3.69225	1
3.70575	1
3.71925	1
3.73275	1
3.74625	1
3.75975	1
3.77325	1
3.78675	1
3.80025	1
3.81375	1
3.82725	1
3.84075	1
3.85425	1
3.86775	1
3.88125	1
3.89475	1
3.90825	1
3.92175	1
3.93525	1
3.94875	1
3.96225	1
3.97575	1
3.98925	1
4.00275	1
4.01625	1
4.02975	1
4.04325	1


==> figures/data/position-errors/PEB-classic.dat <==
1	0.327666905933969
2	0.327142120941106
3	0.326678661596144
4	0.326280375106578
5	0.325941270508463
6	0.325649476723781
7	0.325402036704443
8	0.325210978107187
9	0.32508675305347
10	0.325015583447355
11	0.324989471465426
12	0.325014498997718
13	0.325095272930267
14	0.325236819639179
15	0.325436127264665
16	0.325684738757212
17	0.325970350975155
18	0.326286786835986
19	0.326635745696722
20	0.327012846219852
21	0.327410352181437
22	0.327846451505055
23	0.328330188613072
24	0.32884953991382
25	0.329405624363524
26	0.330004441161862
27	0.330629680629755
28	0.331274218512873
29	0.331962080293134
30	0.332696730803157
31	0.333482661847913
32	0.334323642628906
33	0.335207709769911
34	0.336120911979184
35	0.337058910417291
36	0.338023578254923
37	0.339006558580235
38	0.340019093289112
39	0.341064350046304
40	0.342130668618526
41	0.343226557433196
42	0.344349866972697
43	0.345492181056851
44	0.346659734744209
45	0.347862132277608
46	0.349109611071427
47	0.350393303540896
48	0.351708115486552
49	0.353064282705425
50	0.354455024915677
51	0.355867689137004
52	0.357297385399189
53	0.358739909758993
54	0.360201589941682
55	0.361688932017323
56	0.363193591838035
57	0.364712255652033
58	0.366258229881966
59	0.367845015804104
60	0.369472356192641
61	0.371123637432664
62	0.372791946501755
63	0.374485367187971
64	0.3761890578347
65	0.377893842557474
66	0.379610614849996
67	0.381339098377554
68	0.38308410040569
69	0.38485050567806
70	0.386631597978824
71	0.388434904019551
72	0.390266164172723
73	0.39212089537483
74	0.393995745004892
75	0.39589198539324
76	0.397802153452914
77	0.399712233420921
78	0.40163141085649
79	0.403561530305096
80	0.405502900624676
81	0.407462588000747
82	0.40944211918866
83	0.411451135601383
84	0.413492352357252
85	0.415554834567432
86	0.417631503587423
87	0.419718288016185
88	0.421819052267394
89	0.423935831811313
90	0.426058766202828
91	0.428188949044522
92	0.430332316567256
93	0.432495559878894
94	0.434674557877855
95	0.436867306267011
96	0.439067818935304
97	0.441274767539692
98	0.443504901382097
99	0.445758562269496
100	0.448026490435039
101	0.450318056051765
102	0.452638722377963
103	0.454976154275488
104	0.457340936756794
105	0.459743135941997
106	0.462174584618587
107	0.464630087561759
108	0.467114442711155
109	0.469633995150212
110	0.472185264691561
111	0.474764739066357
112	0.477370873952301
113	0.480012728225578
114	0.48269162798836
115	0.485411005554587
116	0.488182709532546
117	0.491002377856243
118	0.493872294869801
119	0.496785016776772
120	0.499741533036694
121	0.502748818114026
122	0.505798729155101
123	0.508903739930493
124	0.512062262824802
125	0.51526410373536
126	0.518505825035145
127	0.521792857294678
128	0.525134260659081
129	0.528521644842789
130	0.531964206866307
131	0.535469979368282
132	0.539032418181115
133	0.542652639107235
134	0.546337636441267
135	0.550079790959632
136	0.553869127554388
137	0.557710062401689
138	0.561631954425058
139	0.565647018974507
140	0.569732383863237
141	0.573882565919135
142	0.578107498595959
143	0.582414419499563
144	0.586792299592028
145	0.591246675712068
146	0.595781745130341
147	0.600368929548483
148	0.605010224658865
149	0.609717345872959
150	0.614486936024875
151	0.619325145199168
152	0.624234583230109
153	0.629216248884099
154	0.634267647082499
155	0.639376373081736
156	0.644535342214852
157	0.649747597644021
158	0.655002891794871
159	0.660290276058808
160	0.665604997115376
161	0.670946632348389
162	0.676313707395683
163	0.68170202074727
164	0.687126821378714
165	0.692888738133564
166	0.698565123761088
167	0.704021513589768
168	0.709491263251656
169	0.714965159159475
170	0.720422331666036
171	0.725860285137536
172	0.731297272647492
173	0.736732673579162
174	0.742154670802167
175	0.747582930022162
176	0.753037536580493
177	0.758520107843057
178	0.764533712627459
179	0.770788543299315
180	0.776576121891784
181	0.783377659300897
182	0.790086752504864
183	0.795800205078272
184	0.802297300713685
185	0.808809636165713
186	0.814690588989559
187	0.820905968641105
188	0.828243677409619
189	0.834313858538071
190	0.841208202558757
191	0.848167646421836
192	0.855105642515589
193	0.862059601815925
194	0.870698427733242
195	0.87671364393924
196	0.883516173184834
197	0.890146344350123
198	0.900106982471371
199	0.906854493123545
200	0.915119668301196


==> figures/data/position-errors/PEB-coh.dat <==
1	0.191246397588274
2	0.136628219018564
3	0.117300310792987
4	0.110615915307527
5	0.108126975133414
6	0.106117624273533
7	0.103793475207852
8	0.101361318482121
9	0.0991044769775029
10	0.0971636023162769
11	0.0955527534849047
12	0.0942158532118324
13	0.0930767274904599
14	0.092068583782369
15	0.0911426094119898
16	0.0902685642273095
17	0.0894287680264631
18	0.0886132740148383
19	0.0878184485881005
20	0.087044012281565
21	0.0862882060092127
22	0.08555098066326
23	0.0848337058994384
24	0.0841353872651167
25	0.0834559928642975
26	0.0827955394746173
27	0.0821517004137728
28	0.0815230063557544
29	0.0809110389029356
30	0.0803173616105648
31	0.0797438187836388
32	0.0791927074587761
33	0.0786645896373849
34	0.0781581487504039
35	0.0776729682365605
36	0.0772088841120919
37	0.076763934379931
38	0.076338498561821
39	0.0759326565248706
40	0.0755456209628709
41	0.0751782583946733
42	0.0748310629340242
43	0.0745036795495321
44	0.074196226850071
45	0.0739095314397831
46	0.073644780145701
47	0.0734018289638924
48	0.0731791427266923
49	0.0729770176404728
50	0.0727954846906003
51	0.07263295685052
52	0.0724883069259274
53	0.0723613995863464
54	0.0722525356748144
55	0.0721621342981432
56	0.0720899956390536
57	0.0720359688757134
58	0.0720013637155963
59	0.0719886884288445
60	0.0719987640236145
61	0.0720300846144429
62	0.0720814373271835
63	0.0721529521807016
64	0.0722429318811395
65	0.0723493962664146
66	0.0724731066262668
67	0.0726143918049185
68	0.072773777486305
69	0.0729519399649331
70	0.0731484219424899
71	0.0733636986939514
72	0.0735982456764809
73	0.0738517724757829
74	0.0741238334120465
75	0.0744143236640085
76	0.0747221287671948
77	0.0750450228615695
78	0.0753829280439206
79	0.0757358363161747
80	0.0761036689257003
81	0.0764871037907681
82	0.0768864480535896
83	0.0773027382162376
84	0.0777365827485905
85	0.0781868471427452
86	0.0786518931191805
87	0.0791301794718148
88	0.079621233097902
89	0.0801249058136222
90	0.0806397242223091
91	0.0811648334639459
92	0.0817003888159036
93	0.0822467954389231
94	0.08280326493859
95	0.0833687999063047
96	0.0839417766181273
97	0.0845212552443452
98	0.085108450132895
99	0.0857035391960912
100	0.0863050944749444
101	0.086912805012853
102	0.0875269562233383
103	0.0881461406149715
104	0.0887704329867076
105	0.0894002760267686
106	0.0900350498224438
107	0.0906738233227917
108	0.0913160045602342
109	0.0919615468032489
110	0.0926099718710079
111	0.0932603574934425
112	0.0939117921284508
113	0.0945646906769
114	0.095219275067167
115	0.0958755324989644
116	0.0965337746604519
117	0.097193415171156
118	0.0978543960225372
119	0.0985155706738031
120	0.0991762990677813
121	0.0998369897613364
122	0.100496634677862
123	0.101154917203305
124	0.101811241712196
125	0.10246458090816
126	0.10311368788078
127	0.103758237299007
128	0.104398889873421
129	0.105035212848682
130	0.105667334744125
131	0.106295519322581
132	0.106919258198661
133	0.107538580433985
134	0.108153607344033
135	0.108763497200069
136	0.109366845696938
137	0.109962991000775
138	0.110553125449592
139	0.111138267242744
140	0.111717561127606
141	0.112289569031982
142	0.112854009707839
143	0.113410782782337
144	0.113959293442387
145	0.114499596613183
146	0.115031431268658
147	0.115553128321762
148	0.116063901634594
149	0.116564158217397
150	0.117053695302944
151	0.117532876087893
152	0.118001374939163
153	0.11845908796901
154	0.118905734738517
155	0.119340903729917
156	0.119763903679941
157	0.1201745306729
158	0.120572930159594
159	0.120958711972239
160	0.121331336853561
161	0.121690639060161
162	0.122036521731566
163	0.122368912359689
164	0.12268817845749
165	0.1232010584627
166	0.123807767629925
167	0.124292987013023
168	0.124681146672393
169	0.125000641617187
170	0.12527461121526
171	0.12551925351395
172	0.125744392248439
173	0.125954893100945
174	0.126152312241702
175	0.126337226230086
176	0.126510117346653
177	0.126671238572013
178	0.127149773488192
179	0.127954612970234
180	0.128701452548859
181	0.129618545809943
182	0.130741973751355
183	0.131501899389124
184	0.132404036844866
185	0.133130266208612
186	0.133770282607229
187	0.134500258112637
188	0.135518141460072
189	0.136576455792337
190	0.137493307112563
191	0.13856293521604
192	0.139619862309755
193	0.140597144363163
194	0.141734554885689
195	0.142516315394988
196	0.143376788780202
197	0.144019504160826
198	0.144840509194279
199	0.145558600747756
200	0.146782973054558


==> figures/data/position-errors/PEB-noncoh.dat <==
1	0.334220018625145
2	0.23884398176572
3	0.205631968674731
4	0.196778391487054
5	0.197792529354188
6	0.200756535672306
7	0.202602219261117
8	0.202914710090655
9	0.202201539539149
10	0.201053533941392
11	0.199882413533207
12	0.198904214181357
13	0.198192447460239
14	0.197738973722899
15	0.197498306496343
16	0.19741530150771
17	0.197439492898037
18	0.197532425997161
19	0.197669239882065
20	0.197834122629315
21	0.198016900551784
22	0.198216768083177
23	0.198436175589017
24	0.198674380684111
25	0.198931310532366
26	0.199208306409258
27	0.199502488934913
28	0.199810394014712
29	0.200135277518064
30	0.200479925582955
31	0.200846858965523
32	0.201238188385628
33	0.201652273592214
34	0.202084940880351
35	0.20253265126989
36	0.2029937661276
37	0.203465735224216
38	0.203949607936669
39	0.204446929220642
40	0.204956076940509
41	0.205477785691293
42	0.206012115372478
43	0.206557260960735
44	0.207113433919843
45	0.207682910012206
46	0.208269302884817
47	0.208872858832659
48	0.209492441907208
49	0.210129447622963
50	0.210783336627842
51	0.211451148142065
52	0.212130041962968
53	0.21281742900992
54	0.213513270581442
55	0.214219143835196
56	0.214934347996998
57	0.215657737093384
58	0.216391395394389
59	0.217139421549537
60	0.217904274924886
61	0.218683874628872
62	0.219475303563294
63	0.22027847029074
64	0.221090319524157
65	0.22190707162241
66	0.222728783756497
67	0.223555628145302
68	0.224388723703727
69	0.225229828131333
70	0.226078633967026
71	0.226936316446994
72	0.227804685260669
73	0.228683899529636
74	0.229573245714537
75	0.230472413235354
76	0.231379726322096
77	0.232291279259542
78	0.233206402471348
79	0.234125264007202
80	0.235048168395826
81	0.235976668109324
82	0.236911861105075
83	0.237856225329583
84	0.238811922935112
85	0.239778030007035
86	0.24075226693364
87	0.241732274919624
88	0.242717305210504
89	0.24370735005771
90	0.244700527794036
91	0.245695855741086
92	0.246693955771612
93	0.247696459643248
94	0.24870363130123
95	0.249715281689526
96	0.250730186117063
97	0.25174757131273
98	0.252770487546678
99	0.253801205738752
100	0.254839592478838
101	0.255887364428784
102	0.256946583987415
103	0.258016130606039
104	0.25909707084555
105	0.260191830175593
106	0.261300312741454
107	0.262421393292878
108	0.263555123852443
109	0.264702659333311
110	0.26586418123016
111	0.267039281271863
112	0.268227472276059
113	0.269430080761656
114	0.270648189732717
115	0.271883253874277
116	0.273138246402999
117	0.274414181978649
118	0.275712218932417
119	0.277031728197147
120	0.278372334293682
121	0.27973499350165
122	0.281118914469103
123	0.282525624274059
124	0.283955830978392
125	0.285408288179181
126	0.286881433915301
127	0.288375010726189
128	0.289890298084454
129	0.291426552140962
130	0.292984643904313
131	0.294566338190598
132	0.2961716458288
133	0.297800507377863
134	0.299453815916462
135	0.301130698109496
136	0.302828531714511
137	0.304545985785021
138	0.306286929429403
139	0.308055998345367
140	0.309852426341642
141	0.3116742794013
142	0.313521416132156
143	0.315394780281814
144	0.317293080115474
145	0.319216114965439
146	0.321164270733199
147	0.323133273764099
148	0.325120507698573
149	0.327126253348963
150	0.329150386720301
151	0.331193806952415
152	0.333257528389423
153	0.33534244546678
154	0.337449081201652
155	0.339576086224783
156	0.341721578766439
157	0.343885027748274
158	0.34606489979117
159	0.348258598115415
160	0.350463836042612
161	0.352679365939912
162	0.354904480197161
163	0.357138212079964
164	0.35938198380074
165	0.361673545867657
166	0.36398965894598
167	0.366294153723099
168	0.368589345759667
169	0.370876539036663
170	0.373154384686759
171	0.37542201281798
172	0.377681175426556
173	0.379932772277434
174	0.382175561981951
175	0.384410938579549
176	0.386642438494122
177	0.388872748642634
178	0.391148946292014
179	0.393482197840253
180	0.395816974880425
181	0.398252309733883
182	0.400733996381937
183	0.4031591341396
184	0.405608873970291
185	0.408080812643672
186	0.41050016473893
187	0.412920790252606
188	0.415425164279368
189	0.417879800351409
190	0.420407678860876
191	0.422950898388217
192	0.425541512487453
193	0.428186884065126
194	0.431002953881503
195	0.433718884622615
196	0.436422346951019
197	0.439087286968293
198	0.442057323931388
199	0.444981568919257
200	0.447985678618339


==> figures/data/position-errors/RMSE-coh0-VA-det.dat <==
1	10.1572461324905
2	7.16409930748763
3	5.42238836087613
4	5.4210247029471
5	6.68860675129191
6	5.4697153541283
7	5.80395418720553
8	7.49142730489408
9	5.63633691969442
10	6.06786003627574
11	5.66137295522004
12	4.8331564712028
13	3.61349497246046
14	2.28416550942049
15	1.82302559878523
16	1.62171779913511
17	1.33876983960666
18	1.03331849440263
19	0.991022778377348
20	1.2202152392944
21	1.43696327683642
22	1.29157838989155
23	1.10290985155201
24	1.00625364673904
25	1.21166894597525
26	1.43666866760202
27	1.60119146238642
28	1.63816612879471
29	1.50608048885532
30	1.42420133695531
31	1.29504056738239
32	1.27163909858087
33	1.26080155616945
34	1.19656499815261
35	1.20756644015078
36	1.15259203027402
37	1.15418068805729
38	1.12130966890477
39	1.08298867329016
40	1.08384783166325
41	1.04958279784471
42	1.13948368187263
43	1.36175589375037
44	1.82611825225831
45	2.22213409412258
46	2.56817078721903
47	2.56333546319673
48	2.50329259704281
49	2.19857107073942
50	1.93405993822393
51	1.72973879420908
52	1.94261843419937
53	2.20897320772027
54	2.37693213089205
55	2.15672739314513
56	1.90869078392787
57	1.89007443632223
58	2.11247331472207
59	2.27098221343146
60	2.02498806985207
61	1.92264960659702
62	1.99583218458401
63	2.0452652421533
64	2.07006163799086
65	1.94973879850643
66	2.0675757765403
67	1.96384673485806
68	2.07641934145937
69	2.06810875008143
70	1.9564315824403
71	2.04535395088009
72	2.12111304820453
73	1.86911458594512
74	1.86604118369757
75	1.92415752036071
76	2.06964272521744
77	2.05880057874589
78	1.96845066647351
79	1.91366645186344
80	1.85868151967625
81	2.46875217908419
82	3.14346001222018
83	3.31961534529847
84	3.19418401629104
85	3.10571473986578
86	3.20560848913155
87	3.8822373846501
88	4.0357694373017
89	3.65397668936813
90	4.34823382307286
91	4.80723810926214
92	4.92645912690007
93	4.7502765834814
94	4.23424735774043
95	3.58416013164862
96	3.0292370190271
97	2.516530856263
98	2.12715235230372
99	2.0478003092343
100	2.20375566098621
101	2.38943380282555
102	2.50903319811024
103	2.50311110881242
104	2.41923237235901
105	2.24203012119788
106	2.23185560055363
107	2.9716446045345
108	3.56111502622133
109	3.78439633848577
110	3.6916259639212
111	3.16935624643073
112	2.47500029508923
113	2.04650343901211
114	1.86276145840327
115	1.73174693509231
116	1.87832574327083
117	1.94889112716939
118	2.04359197578315
119	2.03117343450477
120	2.06872640318682
121	1.90219425793985
122	1.94155877904673
123	1.57148834600024
124	1.43180874540444
125	1.52640874015261
126	1.38666100668918
127	1.33444337860705
128	1.45295682895272
129	1.19542091478484
130	1.15906932173535
131	1.26500649363529
132	1.22837953078972
133	1.33744215841069
134	1.16672183718911
135	1.20349134690609
136	1.24986659840063
137	1.17089602426367
138	2.13989615665935
139	2.79475125475699
140	2.77759852283234
141	2.52760912771188
142	1.99967310322576
143	1.70082772068034
144	1.44463452325694
145	1.20689306895851
146	1.22912502149346
147	1.45812543085453
148	1.46902210953609
149	1.48452238315299
150	1.50955545349098
151	2.2225727522292
152	2.79061264034832
153	2.8853679355379
154	2.56363618122826
155	2.24891623916135
156	1.69642361192753
157	1.49875829108531
158	1.19558461574991
159	1.30152822812501
160	1.29386600832047
161	1.08559271939728
162	1.10553037117265
163	0.976524487023291
164	1.4067935144164
165	0.958557830842606
166	1.04128828461083
167	0.941776060714745
168	0.812787688949525
169	0.793026958201806
170	0.857846209341427
171	0.718200184142598
172	0.699542722426046
173	1.10936901511095
174	0.754696400252866
175	0.791938380201516
176	0.74908637612341
177	0.690469180079952
178	1.09300499947404
179	1.13284339665916
180	1.12613180044178
181	0.973665968699695
182	0.969617781650843
183	0.856794462199299
184	0.779437899302154
185	0.755945903862672
186	0.730163772484587
187	0.713628554000587
188	0.812271246088786
189	0.640281395997203
190	0.663785644886352
191	0.744367167075544
192	0.568778814367838
193	0.614971462646271
194	0.556465839325801
195	0.529174053153029
196	0.519021952027087
197	0.520185317188698
198	0.5150572071677
199	0.545763832094274
200	0.528543120054587


==> figures/data/position-errors/RMSE-coh0-VA.dat <==
1	0.414982068797354
2	0.294123791445244
3	0.271161472156381
4	0.268576674357609
5	0.248040087842026
6	0.267243826825963
7	0.306643289743196
8	0.313352278375171
9	0.275321542448426
10	0.276029895902181
11	0.29677229629334
12	0.312531581024681
13	0.313125292716507
14	0.297129035454964
15	0.27976378499492
16	0.299285426781515
17	0.309445261071696
18	0.301272803722323
19	0.295320456878807
20	0.305430456871464
21	0.310433713185007
22	0.315461514336321
23	0.307601677705795
24	0.310598256359417
25	0.304666228141068
26	0.306637298039594
27	0.300093171796749
28	0.297151385539256
29	0.307842146248267
30	0.31081151312389
31	0.30900835239308
32	0.309074201484911
33	0.309552906030507
34	0.310210790598275
35	0.315642001358962
36	0.312870705233581
37	0.307573185797813
38	0.298342129548482
39	0.294525716218861
40	0.279245758481927
41	0.28296493293477
42	0.273889479521835
43	0.269433028060052
44	0.262290398453285
45	0.260180601075428
46	0.258651123918057
47	0.254916960247909
48	0.250924710984909
49	0.253621639160501
50	0.253818954880903
51	0.253420553232921
52	0.24853707909126
53	0.247163153258437
54	0.243737660818558
55	0.241340319488764
56	0.245341770013912
57	0.247029652430596
58	0.247114086755686
59	0.245275214630236
60	0.243885199850811
61	0.248990466046561
62	0.24989923209879
63	0.247273125963401
64	0.247353823675824
65	0.248931760344097
66	0.246650485862859
67	0.236049190893366
68	0.240406221264853
69	0.244927086774501
70	0.247372027133317
71	0.249989108170398
72	0.255132958957648
73	0.253499170915309
74	0.251213309566037
75	0.256170708857653
76	0.25615811527039
77	0.26303567220857
78	0.263287398908498
79	0.256833853913536
80	0.257683919582305
81	0.255667504968283
82	0.25879190187818
83	0.260358234261386
84	0.264250894474964
85	0.265244237720602
86	0.266060592237143
87	0.276729404220094
88	0.274600724801008
89	0.271821257809595
90	0.275457391396558
91	0.276666197902766
92	0.283799830199529
93	0.283454582042397
94	0.287546836193033
95	0.287482665626905
96	0.285669180381833
97	0.286759418141618
98	0.289052128576962
99	0.291650146749894
100	0.289702903507794
101	0.291446973813745
102	0.286731069011819
103	0.294460113268772
104	0.301996650958065
105	0.301380595067848
106	0.304099256417306
107	0.31020676121292
108	0.310698177189589
109	0.30722998174768
110	0.307772788393428
111	0.304261532123455
112	0.310275898182451
113	0.310238031479523
114	0.312376236257205
115	0.308544904183469
116	0.315342051930616
117	0.316591995848566
118	0.310335005277383
119	0.320198798623896
120	0.316924363711102
121	0.318669269996627
122	0.319470639174627
123	0.323524530695504
124	0.33022164952408
125	0.329263362669848
126	0.332748394237082
127	0.335118415555895
128	0.339222909157162
129	0.33574349647124
130	0.338925450693564
131	0.336658755775182
132	0.335475615282403
133	0.344537763429745
134	0.347428145690509
135	0.343323234745432
136	0.346820900859176
137	0.349071219237619
138	0.357610533360649
139	0.363174148115025
140	0.349218214719234
141	0.357708540551863
142	0.365638856562256
143	0.371016883099632
144	0.372246080001626
145	0.369902293933367
146	0.367611793623765
147	0.379301816326092
148	0.377191533852588
149	0.387820018353596
150	0.387078233921084
151	0.381930244320148
152	0.390230836140718
153	0.397041363086098
154	0.399330276130769
155	0.395535896148613
156	0.399850197525333
157	0.397139439248261
158	0.400211218914063
159	0.409794570098233
160	0.415200337027318
161	0.422129746558478
162	0.424156646693964
163	0.416912872969389
164	0.428185383182661
165	0.436286568049692
166	0.427291228993431
167	0.429967145663114
168	0.43849551794947
169	0.442989302604276
170	0.443758831366285
171	0.440925830527972
172	0.44218000319739
173	0.449060724899762
174	0.4579895942425
175	0.448745721993515
176	0.456303099085363
177	0.463027062337805
178	0.473961871746784
179	0.463633035800055
180	0.466678715790395
181	0.470757485724074
182	0.469258398812082
183	0.473340163377385
184	0.470692839044658
185	0.479999793023892
186	0.495167440254179
187	0.491466052392715
188	0.504907759380184
189	0.500517184796929
190	0.503717927099232
191	0.50395312989454
192	0.505606025467099
193	0.529166832531386
194	0.522461802933472
195	0.520938062350638
196	0.520642977561748
197	0.521164365059254
198	0.52656672737561
199	0.530537493061183
200	0.526392038900205


==> figures/data/position-errors/RMSE-coh0-det.dat <==
1	12.305082562193
2	8.99088537839664
3	6.93302211191082
4	7.19214272225372
5	7.88900474238001
6	7.1848182114645
7	7.78817451064099
8	8.98185634450626
9	7.34655843070466
10	7.57962217755421
11	6.98328470831657
12	5.97454343727444
13	4.65952451340669
14	3.47197943290773
15	2.57869792368535
16	2.1576508967113
17	1.78465646933407
18	1.4556486365073
19	1.18880838710549
20	1.18447102055667
21	1.29830651865634
22	1.13765508292064
23	0.992381946899995
24	0.941955662144689
25	1.0499383646259
26	1.25004683344685
27	1.42266778927846
28	1.48940558216379
29	1.34318444212106
30	1.28719228783777
31	1.16226935516667
32	1.1375193419495
33	1.06373851999339
34	1.04502075802018
35	1.0606581904021
36	1.0279562586926
37	1.03877697802328
38	0.994229267632259
39	0.947886463099908
40	0.962245208164038
41	0.961284516459129
42	0.961920415783025
43	1.01628033553753
44	1.26963701447001
45	1.46668294172022
46	1.55474064424024
47	1.46205230024258
48	1.28364009218175
49	1.0748492012643
50	1.08967351184404
51	1.12901750447773
52	1.2386227351454
53	1.33360302799211
54	1.25879513830675
55	1.13093101230119
56	1.07076668092429
57	1.05724492047639
58	1.17955149145018
59	1.13218728619493
60	1.02183798178324
61	1.05033321573452
62	1.0687598488284
63	1.07386224397269
64	1.05372287097717
65	1.06974270259071
66	1.0433467697923
67	1.06121916249255
68	1.03759316209891
69	1.03468778830329
70	0.992465539427495
71	1.05343102339764
72	1.08426762841042
73	1.00928277774887
74	0.968842891155945
75	1.02309276500305
76	1.00835150442347
77	1.03837592928701
78	1.0504767864317
79	0.989678677729985
80	0.993795728056856
81	1.18202687760884
82	1.2856495511332
83	1.30691567316056
84	1.30472002306923
85	1.27824720879895
86	1.29031003402963
87	1.42793176302611
88	1.50541617803455
89	1.43736359130027
90	1.45920854684723
91	1.47526501999011
92	1.34614763268387
93	1.27118124641518
94	1.23906804937775
95	1.15632908264131
96	1.09356646580916
97	1.09194734657401
98	1.08481746751877
99	1.09536072883106
100	1.36706232008591
101	1.41925326420715
102	1.39294721565162
103	1.43980297532554
104	1.40476078103742
105	1.27590001269236
106	1.22231906317195
107	1.31119767021876
108	1.37040673133888
109	1.31357422630677
110	1.23885235019057
111	1.13656116266558
112	1.04394754935851
113	1.02432482935963
114	1.04293301340402
115	1.07120345889447
116	1.21340682986102
117	1.18892081269388
118	1.0962053030148
119	1.09386467833597
120	1.13316097223051
121	1.02335406864324
122	0.985690579032636
123	0.965132274028749
124	0.97343012802945
125	0.974912221968437
126	0.990737134335261
127	0.954390351973749
128	0.935402638655787
129	0.925008748650209
130	0.944965874170409
131	0.924065530937566
132	0.942296238003385
133	0.899553184861478
134	0.913432900599638
135	0.946810400505363
136	0.914815461478454
137	0.903619915116288
138	0.949785920747858
139	0.918185621799497
140	0.883047442530654
141	0.805810239517022
142	0.821886535416126
143	0.846084563101623
144	0.810297417040938
145	0.811539690078274
146	0.865716708247626
147	0.913968988727944
148	0.910483896225211
149	0.905362700447186
150	0.90095680039498
151	0.866615195354481
152	0.810444207988206
153	0.756501239389252
154	0.709668948779839
155	0.731747837798061
156	0.779623030151476
157	0.742433651416704
158	0.728577869603755
159	0.733761948136823
160	0.907547349397383
161	0.910846480224702
162	0.999636905177695
163	0.924979392294454
164	0.982589012467853
165	0.844957606885231
166	0.708301170248708
167	0.757911442189397
168	0.714354328613493
169	0.643769004324716
170	0.700869553178098
171	0.64601099326973
172	0.724007575427542
173	0.826303525522532
174	0.658666215792598
175	0.644354576593446
176	0.641096024567497
177	0.622634224614355
178	0.799825118003552
179	0.835195050471916
180	0.70691889671307
181	0.635595873753414
182	0.647860414770525
183	0.577545449174306
184	0.592299893583186
185	0.586332144533957
186	0.532804067957728
187	0.545222055514315
188	0.551395605885627
189	0.524927380738366
190	0.514118991033649
191	0.510554950763316
192	0.478179898928343
193	0.493089160891245
194	0.510206750494086
195	0.487392633165959
196	0.494672958895935
197	0.478437025822735
198	0.453837825844389
199	0.461758923576547
200	0.442588498754771


==> figures/data/position-errors/RMSE-coh0.dat <==
1	0.732332245018279
2	0.504295155925355
3	0.267869251478712
4	0.280142562069099
5	0.300342215420815
6	0.313782756712274
7	0.388142714517046
8	0.396011755160218
9	0.362301422495971
10	0.340729043511482
11	0.321772746468653
12	0.296823335583495
13	0.284004685668746
14	0.277748249332126
15	0.273070666615658
16	0.27468549353602
17	0.280881184188713
18	0.283052352852229
19	0.282011043131417
20	0.287092747311067
21	0.279879828386664
22	0.277974098162009
23	0.271707742332054
24	0.265300135814057
25	0.255786682857686
26	0.248906717455385
27	0.240317762702068
28	0.239808195148388
29	0.239693471317007
30	0.238205387025011
31	0.231178576749208
32	0.227522904355624
33	0.227308919790723
34	0.222788273028042
35	0.218493052255523
36	0.223680950666754
37	0.2255143129958
38	0.221385518569823
39	0.222976101700629
40	0.22417127909371
41	0.226011529482772
42	0.22605996983181
43	0.22510767780344
44	0.227750322486469
45	0.226361971439671
46	0.227322370777336
47	0.228304465147746
48	0.227332930474822
49	0.229120988723536
50	0.228043077572617
51	0.230545468832013
52	0.228646486725114
53	0.230797657959522
54	0.226463284253114
55	0.224692378491122
56	0.225203371034463
57	0.227368657214087
58	0.229352448456625
59	0.228588237925937
60	0.225243965577052
61	0.230431079227742
62	0.235050026563166
63	0.235284051602374
64	0.234971408875894
65	0.241930282740457
66	0.243479213372949
67	0.230670287582854
68	0.235620104318713
69	0.237220492408247
70	0.240794798915464
71	0.242292122166634
72	0.243010446807955
73	0.242568889136286
74	0.240756279140053
75	0.247709816333996
76	0.246792932012795
77	0.25193696493412
78	0.250612750700022
79	0.246715905306406
80	0.250870417370304
81	0.247784367569754
82	0.246414058745846
83	0.24957052145342
84	0.25444148999535
85	0.25237813577068
86	0.25690486698801
87	0.264853054224488
88	0.265088993376981
89	0.26740705778342
90	0.268504717924355
91	0.268368321949136
92	0.268392221761989
93	0.272263814433382
94	0.274856007784964
95	0.26945720757274
96	0.26685582915033
97	0.271927500523227
98	0.270357943613293
99	0.282162268000238
100	0.277975886445542
101	0.279772518832313
102	0.275571672301897
103	0.278135006813106
104	0.285542912150193
105	0.287398329502908
106	0.285580875647085
107	0.293111866957032
108	0.295106120408105
109	0.297289413854849
110	0.298187717009454
111	0.292553720254103
112	0.295694530436151
113	0.294620157168457
114	0.301434041653412
115	0.293024988955225
116	0.297256379565372
117	0.297622116732032
118	0.296284970829412
119	0.302052899902632
120	0.301495747054695
121	0.306255175021735
122	0.306880310468875
123	0.30656427640662
124	0.311925929744689
125	0.309967095727594
126	0.314216695585589
127	0.316953187414946
128	0.318828862306485
129	0.315927814561415
130	0.322095919170343
131	0.317596896682523
132	0.312477426710371
133	0.324419135056947
134	0.326072539378046
135	0.325692612773155
136	0.32315702067248
137	0.329135330250644
138	0.343872715110367
139	0.344212727429148
140	0.338452539704996
141	0.344778389510165
142	0.347119392208964
143	0.350568270927436
144	0.349946991945677
145	0.348047873693367
146	0.342715026132169
147	0.35107427738239
148	0.352518919714482
149	0.36115857728494
150	0.359285499174274
151	0.355207619647392
152	0.361818017242418
153	0.368674693293581
154	0.371143370483816
155	0.370848879477045
156	0.374476984161916
157	0.373294829350704
158	0.367087422635625
159	0.375681569777596
160	0.378111741703642
161	0.382551134903894
162	0.391272264500456
163	0.385446952415437
164	0.390584578158751
165	0.395095867170421
166	0.388711910235069
167	0.396124106639734
168	0.400277339021616
169	0.397752646429183
170	0.401446746588158
171	0.403596492844317
172	0.410980206129202
173	0.416828044371253
174	0.416850462082528
175	0.413175566086088
176	0.415163531360305
177	0.420695888729909
178	0.42403577856425
179	0.424462987044273
180	0.430570078357745
181	0.43241301358549
182	0.42959999689979
183	0.435566494442302
184	0.434620449953074
185	0.437984219355813
186	0.440038280686687
187	0.437093581323963
188	0.446411405657413
189	0.441436652394865
190	0.443986834754229
191	0.444050542224707
192	0.446201793448046
193	0.46265293948346
194	0.462994325773677
195	0.463330984590004
196	0.467631051611079
197	0.460785543999557
198	0.463498386942237
199	0.475336311512642
200	0.469724398208732


==> figures/data/position-errors/RMSE-coh1-NC.dat <==
1	0.738357410471106
2	0.492303605666778
3	0.264767201578293
4	0.268980407199285
5	0.295881257240874
6	0.288586628979713
7	0.394783966538365
8	0.415185312928536
9	0.404838828067093
10	0.406723056655728
11	0.40832156446299
12	0.398253783157173
13	0.384498480939233
14	0.37440462770028
15	0.355348584023183
16	0.375713643408655
17	0.3917768099284
18	0.415589618777442
19	0.441478805216159
20	0.456733298464573
21	0.480275952742658
22	0.47878873722689
23	0.473314726573294
24	0.450333465681599
25	0.433062137599279
26	0.409549241737384
27	0.39276826941275
28	0.36777745030612
29	0.34238663957354
30	0.322452843996072
31	0.305056180870689
32	0.295166424987339
33	0.282761637672031
34	0.28019519348492
35	0.270335397845586
36	0.274107447413292
37	0.263230543350657
38	0.266583471791866
39	0.264001558213351
40	0.255836392572647
41	0.24982428630195
42	0.246020103806889
43	0.24550012638773
44	0.251107279364123
45	0.250173153672175
46	0.249906825440944
47	0.245588657775781
48	0.247976060538091
49	0.248797377336401
50	0.249577260901954
51	0.252340433405354
52	0.25142488136631
53	0.250574953891276
54	0.252521412851217
55	0.249422473799785
56	0.250412822007253
57	0.247783544811039
58	0.242039859383109
59	0.242034964911455
60	0.244593589830774
61	0.246801574788121
62	0.247122353470399
63	0.248002586494395
64	0.243477834239332
65	0.239739258623042
66	0.244356311458447
67	0.238129402101458
68	0.242995968457776
69	0.247868696570627
70	0.245615676901234
71	0.249007251700836
72	0.246919619154314
73	0.243904588130754
74	0.244212704938374
75	0.247728040113579
76	0.249086056674283
77	0.244228343692988
78	0.244574174988872
79	0.252799112169818
80	0.253888032500039
81	0.253173161523356
82	0.257447749637604
83	0.258569949323332
84	0.258126392425113
85	0.25796411867552
86	0.253824958016088
87	0.257415043341414
88	0.25491175634716
89	0.26506102977586
90	0.26558291803126
91	0.265735960691575
92	0.266697336220252
93	0.267948688214619
94	0.265753097036014
95	0.260566409128037
96	0.265486368634715
97	0.271907028450818
98	0.276516701486298
99	0.275998636684709
100	0.279407524802906
101	0.278523589065163
102	0.283205958546547
103	0.282189981896395
104	0.28156022724914
105	0.282304307066169
106	0.281225654677198
107	0.282443586572559
108	0.291089212068705
109	0.293018551002336
110	0.292795556330224
111	0.288668443049771
112	0.283593657066804
113	0.28882511221205
114	0.284817663043989
115	0.290058464141246
116	0.293896635045212
117	0.29773231448234
118	0.302009856697912
119	0.29736864974535
120	0.30154924058883
121	0.303598048685313
122	0.30620788189903
123	0.310136043603983
124	0.3130613415614
125	0.312851823951573
126	0.320143757998322
127	0.3277598895291
128	0.327970297938951
129	0.322361878721646
130	0.31959150024546
131	0.320774573803614
132	0.32880957102176
133	0.331644520365436
134	0.325242364930369
135	0.326551588966548
136	0.340359148937508
137	0.340186912687625
138	0.34110256371104
139	0.341866498427655
140	0.336342754211135
141	0.338976720310822
142	0.342669418212514
143	0.346331429866839
144	0.350948800121675
145	0.357470882026765
146	0.356230441309218
147	0.353906465869049
148	0.3548087284211
149	0.348804412350871
150	0.359665154708064
151	0.3678998476668
152	0.366606023889337
153	0.368044511596311
154	0.361182216328893
155	0.371784955622155
156	0.363496922066574
157	0.368859056197568
158	0.367079414136747
159	0.379388273391523
160	0.389875804369926
161	0.385884918106516
162	0.381667377383316
163	0.388598221668113
164	0.399561108856314
165	0.398178744145124
166	0.402442966307535
167	0.407020054952447
168	0.399399233440317
169	0.399012331147894
170	0.399740302556169
171	0.40853139875533
172	0.406672279242702
173	0.408238733010489
174	0.408259290871951
175	0.415070657924492
176	0.420926260291984
177	0.421073506624676
178	0.422385057261563
179	0.427319543454198
180	0.431756379775361
181	0.427929870711649
182	0.431835985823011
183	0.429130272091309
184	0.435079519089536
185	0.4265197954545
186	0.429862829994833
187	0.421466935418977
188	0.428279141618222
189	0.431185379840336
190	0.438881918152886
191	0.436388197165199
192	0.434620370874794
193	0.450178029667929
194	0.462128721144386
195	0.469940238886275
196	0.467693520946048
197	0.469569525707956
198	0.471468563743268
199	0.464185476509167
200	0.473239601644764


==> figures/data/position-errors/RMSE-coh1-VA-det.dat <==
1	13.3313043754204
2	10.0397790611593
3	7.51034250957333
4	7.71536885551166
5	8.61094247476849
6	8.31067155973231
7	8.57324649680048
8	9.28489501447084
9	8.66597433669755
10	8.23403185569755
11	7.49471716573917
12	6.14318352505819
13	5.26785006380707
14	3.86006968649736
15	2.89372231312732
16	2.25748235356876
17	1.75061602770974
18	1.38744260340458
19	1.18671644663594
20	1.25829506016706
21	1.30288509507941
22	1.23071078469059
23	1.10625588756396
24	1.00037712327029
25	0.950122755907007
26	1.00887271079428
27	1.08823135266899
28	1.10358998256821
29	1.12467726434003
30	1.01339772879902
31	0.963682150755649
32	0.933260359293265
33	0.965083995053772
34	0.896546500123535
35	0.856608671621993
36	0.901007522043178
37	0.904040728833351
38	0.841904266539949
39	0.835791630729315
40	0.793760124301839
41	0.838903062654348
42	0.805049849612587
43	0.800716176334221
44	0.871163855695294
45	0.995746547954709
46	0.980371434769634
47	0.980295361980999
48	0.967360474485187
49	0.918477806034649
50	0.8485197948228
51	0.880971407757485
52	0.912780817008962
53	1.02228847477561
54	0.953029736570872
55	0.899201056771268
56	0.865300129375556
57	0.861512140327437
58	0.958002652806381
59	0.952376220694574
60	0.802175226942961
61	0.849086290741599
62	0.827854335707996
63	0.898695881053778
64	0.812720477769334
65	0.822384769918589
66	0.803246507653274
67	0.815489898121922
68	0.839873439365152
69	0.809856244522509
70	0.693406948255446
71	0.836168058505679
72	0.775099426406894
73	0.76732220265639
74	0.726159660681846
75	0.716097767937321
76	0.670720264304934
77	0.790716588378912
78	0.808025732029109
79	0.698772412543627
80	0.662167059659152
81	0.80671189096508
82	0.88721696574721
83	0.8585326993708
84	0.910594681158884
85	0.783965366472131
86	0.840950547652964
87	1.00542277904973
88	1.01558214789822
89	1.00532040635313
90	0.957432571571715
91	0.77444567314743
92	0.628741980529913
93	0.664621160544798
94	0.675732496172842
95	0.633350429311036
96	0.603775294978822
97	0.692792819718796
98	0.624214536735712
99	0.612272418360809
100	0.676784531178339
101	0.676519645544175
102	0.714086771774414
103	0.802824724854353
104	0.81822743329272
105	0.714179892818042
106	0.648139002022495
107	0.704240037692881
108	0.657484397824197
109	0.695143595068867
110	0.684282342142263
111	0.651086423589627
112	0.637724171334353
113	0.636646405578224
114	0.663065560625053
115	0.55476607788638
116	0.667843371856135
117	0.706689671877647
118	0.685309704962896
119	0.676853876822624
120	0.684295842573757
121	0.739877979541837
122	0.649867215347904
123	0.651207985387038
124	0.611057519529721
125	0.617319285660121
126	0.607806263801846
127	0.654495071873833
128	0.699342889216909
129	0.636661279533404
130	0.618095294541375
131	0.636601025398505
132	0.602758422493133
133	0.596722819232894
134	0.619370916999642
135	0.594656112782501
136	0.587190888585815
137	0.57761110420292
138	0.534534115675357
139	0.577436300096393
140	0.562528521071224
141	0.546223268374763
142	0.586189379985279
143	0.621674900340273
144	0.60331140708135
145	0.582932757744062
146	0.541922390718944
147	0.597055193744679
148	0.68031182433377
149	0.690017222952797
150	0.666726091968694
151	0.570728442003489
152	0.565129389365601
153	0.465507592033246
154	0.483012658205317
155	0.552741694765593
156	0.526156086440664
157	0.491340847104573
158	0.498891955695249
159	0.543039992035724
160	0.598477141033904
161	0.552859145966334
162	0.558813532241589
163	0.547896724784272
164	0.665814190798065
165	0.580238950281292
166	0.540390785912234
167	0.549276753749218
168	0.473462192555535
169	0.449159658955955
170	0.500837603199257
171	0.460327763898482
172	0.490913545875478
173	0.548148579954188
174	0.457890892840993
175	0.398403121334037
176	0.448310247048991
177	0.447252940425093
178	0.521072612457543
179	0.500387351295106
180	0.476659829482432
181	0.437917768967031
182	0.446470446887274
183	0.398809618857663
184	0.439842974352426
185	0.401043539935201
186	0.382453500540315
187	0.415795854670288
188	0.404480044404052
189	0.360568987366662
190	0.341713976177694
191	0.380279151927973
192	0.332641030451835
193	0.354534495511899
194	0.365232288766295
195	0.360086708868409
196	0.370599932939968
197	0.320881900570145
198	0.310383007779848
199	0.328166335947505
200	0.313639522802661


==> figures/data/position-errors/RMSE-coh1-det-NC.dat <==
1	12.0670207372022
2	8.71723903327934
3	6.72876401469235
4	6.9359493309076
5	7.90383541833523
6	7.04830682211623
7	7.70618936700415
8	8.9875352065831
9	7.57021700850768
10	7.78156108043087
11	7.3025480751702
12	6.52425441277325
13	5.31974914090864
14	4.35112091942155
15	3.71729252633145
16	3.29615738357962
17	2.80443932656663
18	2.61424559879337
19	2.59926354823129
20	2.50299298622296
21	2.40733281997688
22	2.31528841947692
23	2.2091376121587
24	2.11562193385647
25	1.99822215635215
26	1.81695056893824
27	1.69032040260177
28	1.52065326066494
29	1.41347645127805
30	1.30208339243521
31	1.28064591751012
32	1.20814911185425
33	1.15734783142937
34	1.11928111431342
35	1.07269682438181
36	1.0318027330373
37	0.977021914525509
38	0.963856292176324
39	0.91905482959745
40	0.878328813612863
41	1.29700751773608
42	1.73534890948071
43	2.05298265249892
44	2.14533588389699
45	2.22972524200992
46	2.16179030017076
47	2.057966263858
48	1.95035858880349
49	1.83790495325231
50	1.69065560702699
51	1.5742553869399
52	1.49139981238798
53	1.4075063352041
54	1.38272488390417
55	1.3731135796134
56	1.34202056912879
57	1.29397264335956
58	1.24341191693279
59	1.20797453038354
60	1.17693334559246
61	1.16405202627774
62	1.15492848014209
63	1.15900700089346
64	1.12893514701405
65	1.10188776979191
66	1.09862069799671
67	1.11546677272403
68	1.11676118271386
69	1.15107452226511
70	1.1020539678692
71	1.10080965232714
72	1.12506890572996
73	1.1097105525054
74	1.09922459201646
75	1.07494314786693
76	1.09739503375662
77	1.08819322583608
78	1.10428527426122
79	1.12941582443883
80	1.13158759537585
81	1.25897225808329
82	1.38131519715528
83	1.40837489057058
84	1.42205607640882
85	1.44978894963742
86	1.48522994142643
87	1.51937592024853
88	1.54009520591398
89	1.56080347767221
90	1.60244429521154
91	1.65420387250847
92	1.5177668053236
93	1.35625799801746
94	1.27640737545755
95	1.23342928510071
96	1.22805099087647
97	1.18086854815961
98	1.1656683547903
99	1.17541738280166
100	1.3971810247211
101	1.53309427380903
102	1.60114205108772
103	1.62017695762482
104	1.60570714645171
105	1.62415286001187
106	1.58564385490168
107	1.55883877879912
108	1.64197269045501
109	1.52542746913904
110	1.38552344502842
111	1.295360829917
112	1.23790567680396
113	1.23249756494661
114	1.22859345926021
115	1.23002778920231
116	1.3174657372991
117	1.32642955305483
118	1.33621537136019
119	1.31208918904936
120	1.24632832125896
121	1.21406094182774
122	1.17408459021283
123	1.1686667806191
124	1.16045691046527
125	1.12651334551824
126	1.09790275437577
127	1.067290891538
128	1.07258233871785
129	1.06743233641222
130	1.05926078793542
131	1.05636483764236
132	1.06629636172073
133	1.06223587964997
134	1.0515703762341
135	1.07829394079133
136	1.02154654293193
137	1.02521645099123
138	1.04844369077092
139	1.06188831560622
140	1.01225357259444
141	0.956336869000482
142	0.953031148864859
143	0.933356332469121
144	0.907502457460468
145	0.946361729239109
146	0.926487516036276
147	0.974243895423371
148	0.999028687753541
149	0.94483584760038
150	0.911467997354139
151	0.914875605186452
152	0.935815614826718
153	0.881878348784792
154	0.846617599557305
155	0.827269047955025
156	0.848098431680383
157	0.843796779843317
158	0.846454548082258
159	0.810086346766399
160	0.814319591943231
161	0.799194828348448
162	0.821004565603456
163	0.816738049087843
164	0.809142290527186
165	0.803094209689578
166	0.791855761224984
167	0.81268452120964
168	0.834284085775854
169	0.833081617930222
170	0.841599816437345
171	0.819570439185263
172	0.843456163753416
173	0.818570981765958
174	0.826731263687927
175	0.820685216549607
176	0.808928035684978
177	0.786744344443422
178	0.985975029584841
179	1.04153534003862
180	0.948184778745627
181	0.846147562524259
182	0.812459417566707
183	0.78481814354091
184	0.773126469141651
185	0.76419220077088
186	0.733058559743689
187	0.707489439558972
188	0.681491848085229
189	0.69067521145943
190	0.675925295675315
191	0.658652405354826
192	0.629712768534492
193	0.651447592437527
194	0.641555711057388
195	0.621838049321042
196	0.618626359089998
197	0.643583370178564
198	0.624724783639674
199	0.621621734238996
200	0.595914541372928


==> figures/data/position-errors/RMSE-coh1-det.dat <==
1	12.4085390861044
2	9.05927326003573
3	6.96369961682399
4	7.26019328530845
5	7.95574575070577
6	7.3074927378608
7	7.93160663786863
8	9.06162164628607
9	7.48851870647321
10	7.68574038225805
11	7.26050361929615
12	6.25857522045334
13	4.90345919981979
14	3.53395506885474
15	2.84979454645912
16	2.42036248889852
17	2.07979031948075
18	1.84359932189973
19	1.66904706830615
20	1.54053940725554
21	1.43754929274463
22	1.29289714612738
23	1.19244940551543
24	1.10170549667897
25	1.03199083618607
26	1.01786131167544
27	1.06378103182882
28	1.02052004756077
29	0.984729034461853
30	0.940354284261675
31	0.894908931123494
32	0.886149493690414
33	0.860454744210627
34	0.865537621887661
35	0.845419796458354
36	0.840969948449972
37	0.830850120815967
38	0.82824754697578
39	0.780076736397296
40	0.787866711092408
41	0.765360216660837
42	0.752961923848438
43	0.755434253292749
44	0.769999090814397
45	0.827753149917987
46	0.871964887243262
47	0.889825122273206
48	0.867778284867804
49	0.834439458608896
50	0.811743156008259
51	0.83565568613524
52	0.891086727401501
53	0.945991547211549
54	0.93026569487596
55	0.866848122899417
56	0.823266702658847
57	0.83305131322984
58	0.905335121051938
59	0.898136925657404
60	0.808155300685286
61	0.820985378691807
62	0.826745269381971
63	0.876293132919239
64	0.777306383757541
65	0.805907148478478
66	0.771965572291753
67	0.796678540245788
68	0.775460035197641
69	0.781216738708618
70	0.716665375922273
71	0.785544461701697
72	0.79895056091958
73	0.734837583336443
74	0.736268350335398
75	0.78052281618912
76	0.70467406096633
77	0.748810924687545
78	0.784347334283771
79	0.69519359794603
80	0.680242431831382
81	0.773981961120197
82	0.83177309803214
83	0.843818610481505
84	0.842713911254749
85	0.808016405422285
86	0.829195866479351
87	0.863061471628518
88	0.931651603336309
89	0.970089182549633
90	0.856309116410137
91	0.757767904989266
92	0.68335789461557
93	0.692188986440434
94	0.666604434656253
95	0.641700212052737
96	0.652703256444345
97	0.663922930161072
98	0.62337322035355
99	0.626356877918178
100	0.68738467114715
101	0.710097316844427
102	0.724874805364794
103	0.733795569081718
104	0.737539995210314
105	0.705399789770848
106	0.701248520069728
107	0.685737485251398
108	0.650549908120805
109	0.648600071063407
110	0.644368311247558
111	0.607870286349507
112	0.612986744602167
113	0.654375220588733
114	0.65898644915491
115	0.626609228552163
116	0.632155346268946
117	0.692914029149113
118	0.688527951511288
119	0.651264910885492
120	0.631467932174597
121	0.661991271506035
122	0.648203803339185
123	0.634216335719116
124	0.647807126965093
125	0.60622690783176
126	0.578887859990114
127	0.595228163662469
128	0.626050556603271
129	0.601324463561301
130	0.602807553349939
131	0.567913421689982
132	0.582462856851251
133	0.567238783681709
134	0.577557167744695
135	0.597002865169763
136	0.584931682797387
137	0.584958074232202
138	0.594375990671515
139	0.591676328574931
140	0.56402504298295
141	0.542376436721672
142	0.549100211301032
143	0.577632557134734
144	0.577454047645111
145	0.567424839944864
146	0.547436296217045
147	0.59287989118883
148	0.643391119940389
149	0.648388466556925
150	0.646871951962288
151	0.586675587466376
152	0.519525035716971
153	0.492801349641837
154	0.47204831085519
155	0.509848525309767
156	0.525348436630877
157	0.501662885574004
158	0.50103124225974
159	0.525105519218981
160	0.587066624245511
161	0.564040980174962
162	0.555262032819802
163	0.56725733083485
164	0.609532386083608
165	0.557710151892103
166	0.529345537988643
167	0.545392980905973
168	0.481995834896507
169	0.451371622493447
170	0.499368634760008
171	0.488737667310779
172	0.501667023865005
173	0.535931166227341
174	0.461705004401355
175	0.461602341737879
176	0.452350794680048
177	0.462725728459682
178	0.526831568052151
179	0.504583294142012
180	0.476753345509921
181	0.44948019496489
182	0.459555608881991
183	0.410212537458789
184	0.429670458715512
185	0.433960636631413
186	0.402345355452699
187	0.403333834196696
188	0.40961820681091
189	0.387850346550965
190	0.366863119912162
191	0.391333790429376
192	0.351627755871564
193	0.36484106124079
194	0.362588726762171
195	0.348695673825966
196	0.351801028623252
197	0.326447864343331
198	0.324271707862231
199	0.319542210651022
200	0.314800648639621


==> figures/data/position-errors/RMSE-coh1.dat <==
1	0.732143132705764
2	0.505195088973476
3	0.270272923199533
4	0.276503131607648
5	0.292847074483838
6	0.291506516173295
7	0.391605697613963
8	0.418737363811295
9	0.409674600294057
10	0.408892490403375
11	0.399544319260109
12	0.388727980011662
13	0.363558320742213
14	0.34707917599927
15	0.331921428548218
16	0.343146596833361
17	0.343290925209526
18	0.349672663788228
19	0.350069402124884
20	0.353860815563346
21	0.351756706646193
22	0.347345555656002
23	0.335183661694746
24	0.314934613983176
25	0.294282908398448
26	0.275918177794344
27	0.260316961960882
28	0.251767790309097
29	0.24522140886779
30	0.233607032422225
31	0.222062616594179
32	0.212222157154097
33	0.208074478917628
34	0.200386194644124
35	0.197947136733534
36	0.194908522487049
37	0.193234997707195
38	0.188176444099559
39	0.188024195162652
40	0.185477011792874
41	0.184146026298705
42	0.185271808366736
43	0.187498543733496
44	0.185961812974441
45	0.181688080662667
46	0.185613011324564
47	0.184693214986672
48	0.184517055955368
49	0.185823898193021
50	0.184776075349002
51	0.18587287994542
52	0.1844796827847
53	0.182516104740549
54	0.178986013055143
55	0.177805612388728
56	0.175719612664735
57	0.174603393880519
58	0.177018225885713
59	0.17791056573712
60	0.173088700157751
61	0.172731685570932
62	0.174334317406972
63	0.17514992025106
64	0.173874098036017
65	0.172810593205273
66	0.170053793613804
67	0.166532803108507
68	0.167012103363071
69	0.167905535818874
70	0.169459402121808
71	0.168671251854643
72	0.173101782240279
73	0.171136677200943
74	0.172922058048153
75	0.174263944365978
76	0.175202089890173
77	0.176045654025856
78	0.171605005129047
79	0.172452814392815
80	0.173857139295476
81	0.17246712507785
82	0.172892249482181
83	0.171621498808566
84	0.174185587066784
85	0.174717561199746
86	0.178280215126219
87	0.181769400524868
88	0.181328349386115
89	0.181446425807874
90	0.179708449400647
91	0.173745717507234
92	0.179833104593264
93	0.178168287718566
94	0.180711069967543
95	0.17845682999744
96	0.178863326051236
97	0.177848490624836
98	0.17933893998219
99	0.184426151932501
100	0.181568304661361
101	0.186869499990926
102	0.184902662254974
103	0.186940239044893
104	0.189573365144758
105	0.188848466207623
106	0.189799743380258
107	0.191039448267275
108	0.193242901941175
109	0.192442351772361
110	0.195658190245858
111	0.19416130052903
112	0.195369499772741
113	0.191413448006442
114	0.193703506306759
115	0.191777768090099
116	0.191473533850599
117	0.194316580866374
118	0.195261541383645
119	0.195528364003774
120	0.195895091424902
121	0.197109347630737
122	0.195316322567322
123	0.198610941827604
124	0.199582813878018
125	0.201212284830613
126	0.203356920894267
127	0.203672113374752
128	0.203974571258317
129	0.203510522780559
130	0.203758221721755
131	0.203319562671495
132	0.202140339051314
133	0.207849459522528
134	0.207501170603681
135	0.205262099007413
136	0.207981162444574
137	0.208382978904491
138	0.213298028243409
139	0.21295975707048
140	0.206340987050257
141	0.209606464211856
142	0.210320076555639
143	0.214184024540299
144	0.21676986257691
145	0.212413961728247
146	0.21230113251072
147	0.214732712338809
148	0.218475679454096
149	0.218382820449202
150	0.217146052250139
151	0.215521438509533
152	0.215571930054876
153	0.216725600855717
154	0.226097796673493
155	0.22706240676413
156	0.221598422486677
157	0.221206390677844
158	0.220453164708847
159	0.221178588224059
160	0.222489192533635
161	0.226315817267579
162	0.225142765646229
163	0.227323128338051
164	0.231685175864869
165	0.23251445757525
166	0.233891560839005
167	0.231177017104513
168	0.231583954927681
169	0.226301616688358
170	0.225642262832935
171	0.231333091052878
172	0.235211973655412
173	0.240580193333861
174	0.239790491053018
175	0.239454945232203
176	0.237753452236148
177	0.236465682506008
178	0.236499800901631
179	0.236719777809641
180	0.239411259087299
181	0.232487992032818
182	0.233555391548953
183	0.23798267620606
184	0.236557111282619
185	0.237129984443878
186	0.240086049402747
187	0.240474348588738
188	0.243743874184995
189	0.241084021457285
190	0.241470431412346
191	0.235121537213202
192	0.237127005286031
193	0.241803854927296
194	0.241863306066374
195	0.244985215514586
196	0.246130832187399
197	0.249375773973822
198	0.246405562830975
199	0.245654291763708
200	0.247706431544264


==> figures/data/position-errors/det-lower-patch1.dat <==
27	0.609638850919895
28	0.606434367589893
29	0.577442288064371
30	0.555568460942971
31	0.578330548370138
32	0.55938569882738
33	0.566203707018431
34	0.557337866340465
35	0.5622739388501
36	0.554872199698788
37	0.54091047369012
38	0.548570686554828
39	0.496633385535577
40	0.500833816811037
41	0.476902263921612
42	0.470251388461826
43	0.475498860555202
44	0.514689609454459
45	0.595305652725587
46	0.619157048067391
47	0.618671697032378
48	0.60550759889778
49	0.574323532393464
50	0.572742157005815
51	0.573066902626982
52	0.633085068286705
53	0.707105076567533
54	0.661249435362714
55	0.599565513775354
56	0.563005756412376
57	0.584050778038744
58	0.679310551313109
59	0.66355572967079
60	0.550455363838572
61	0.579755626128911
62	0.601006610284795
63	0.658291810549983
64	0.559742582082812
65	0.583156967653358
66	0.552495870277145
67	0.565827298986238
68	0.543250528886107
69	0.546631244714949
70	0.48964440798414
71	0.553397801299067
72	0.565523303152711
73	0.50165303886614
74	0.510085868691192
75	0.550131672994286
76	0.475117741314555
77	0.515944216030288
78	0.574813220344112
79	0.486422914686705
80	0.456917334659845
81	0.536421988320639
82	0.608760795767237
83	0.572638100934643
84	0.55234787191029
85	0.54417388894098
86	0.551679409709771
87	0.535722132935192
88	0.579604774520749
89	0.649031420750808
90	0.535638224827901
91	0.475000351908397
92	0.432874626842658
93	0.443160118670153
94	0.41461127647299
95	0.41474553811248
96	0.418947661711084
97	0.413579941957252
98	0.384936119013196
99	0.384280667285057
100	0.433458743927745
101	0.437685647479378
102	0.451670352896378
103	0.448931663279367
104	0.459457977588378
105	0.438589555508359
106	0.440522587106996
107	0.405269047673045
108	0.406412176017145
109	0.405019292150111
110	0.407031334590907
111	0.392620624063558
112	0.386773684639529
113	0.404089101262527
114	0.423513543908405
115	0.395144692906392
116	0.40393444254553
117	0.436520989951313
118	0.435204305431433
119	0.41337828346679
120	0.420916534699678
121	0.413675418194449
122	0.408297479337429
123	0.3904930028801
124	0.411268048735623
125	0.401192220531497
126	0.37298437357984
127	0.370877873309274
128	0.392416629300767
129	0.38622774093404
130	0.387560185018988
131	0.379884527638724
132	0.387766158482996
133	0.364903676028323
134	0.36671236173843
135	0.409453411871198
136	0.383932369655232
137	0.388581074306592
138	0.408346546078229
139	0.395587450533354
140	0.378358746635057
141	0.357142523190005
142	0.376199054727022
143	0.383869142453017
144	0.406841579861206
145	0.386177780784521
146	0.370301356484832
147	0.413018634138442
148	0.461979618700038
149	0.47704803851894
150	0.467443901974983
150	0.467443901974983
150	0
27	0
27	0.609638850919895


==> figures/data/position-errors/det-lower-patch2.dat <==
45	0.595305652725587
46	0.619157048067391
47	0.618671697032378
48	0.60550759889778
49	0.574323532393464
50	0.572742157005815
51	0.573066902626982
52	0.633085068286705
53	0.707105076567533
54	0.661249435362714
55	0.599565513775354
56	0.563005756412376
57	0.584050778038744
58	0.679310551313109
59	0.66355572967079
60	0.550455363838572
61	0.579755626128911
62	0.601006610284795
63	0.658291810549983
64	0.559742582082812
65	0.583156967653358
66	0.552495870277145
67	0.565827298986238
68	0.543250528886107
69	0.546631244714949
70	0.48964440798414
71	0.553397801299067
72	0.565523303152711
73	0.50165303886614
74	0.510085868691192
75	0.550131672994286
76	0.475117741314555
77	0.515944216030288
78	0.574813220344112
79	0.486422914686705
80	0.456917334659845
81	0.536421988320639
82	0.608760795767237
83	0.572638100934643
84	0.55234787191029
85	0.54417388894098
86	0.551679409709771
87	0.535722132935192
88	0.579604774520749
89	0.649031420750808
90	0.535638224827901
91	0.475000351908397
92	0.432874626842658
93	0.443160118670153
94	0.41461127647299
95	0.41474553811248
96	0.418947661711084
97	0.413579941957252
98	0.384936119013196
99	0.384280667285057
100	0.433458743927745
101	0.437685647479378
102	0.451670352896378
103	0.448931663279367
104	0.459457977588378
105	0.438589555508359
106	0.440522587106996
107	0.405269047673045
108	0.406412176017145
109	0.405019292150111
110	0.407031334590907
111	0.392620624063558
112	0.386773684639529
113	0.404089101262527
114	0.423513543908405
115	0.395144692906392
116	0.40393444254553
117	0.436520989951313
118	0.435204305431433
119	0.41337828346679
120	0.420916534699678
121	0.413675418194449
122	0.408297479337429
123	0.3904930028801
124	0.411268048735623
125	0.401192220531497
126	0.37298437357984
127	0.370877873309274
128	0.392416629300767
129	0.38622774093404
130	0.387560185018988
131	0.379884527638724
132	0.387766158482996
133	0.364903676028323
134	0.36671236173843
135	0.409453411871198
136	0.383932369655232
137	0.388581074306592
137	0.388581074306592
137	0
45	0
45	0.595305652725587


==> figures/data/position-errors/det-lower-patch3.dat <==
81	0.536421988320639
82	0.608760795767237
83	0.572638100934643
84	0.55234787191029
85	0.54417388894098
86	0.551679409709771
87	0.535722132935192
88	0.579604774520749
89	0.649031420750808
89	0.649031420750808
89	0
81	0
81	0.536421988320639


==> figures/data/position-errors/det-lower-patch4.dat <==
100	0.433458743927745
101	0.437685647479378
102	0.451670352896378
103	0.448931663279367
104	0.459457977588378
105	0.438589555508359
106	0.440522587106996
106	0.440522587106996
106	0
100	0
100	0.433458743927745


==> figures/data/position-errors/det-traj-obstruction1.dat <==
-1.85357164490822	1.61857462495954	0.189949837383537
-1.85582705174657	1.64150679566409	0.199529871899367
-1.85737884382043	1.66429091505706	0.208296461986805
-1.85821266504271	1.68691767507487	0.216241947460262
-1.85831455095748	1.70937780255479	0.223359840374957
-1.85767096242771	1.73166207328932	0.229644886971527
-1.85626881980827	1.75376132643855	0.235093129835981
-1.85409553754411	1.77566647928017	0.239701970130217
-1.85113905912881	1.79736854227458	0.243470229740915
-1.84738789235537	1.81885863442087	0.246398213187393
-1.8428311447867	1.84012799887767	0.248487769121961
-1.83745855936947	1.8611680188207	0.249742351249518
-1.83126055011146	1.88197023350729	0.25016707848663
-1.82422823773844	1.90252635451629	0.249768794174194
-1.81635348524341	1.92282828212979	0.24855612415196
-1.80762893323742	1.94286812182162	0.246539533497864
-1.79804803500809	1.96263820081579	0.243731381730222
-1.78760509118871	1.98213108467621	0.240145976266493
-1.77629528393836	2.00133959388799	0.235799623928479
-1.76411471053047	2.02025682038854	0.2307106802807
-1.75106041624528	2.03887614400575	0.22489959658613
-1.73713042645954	2.05719124875916	0.218388964161651
-1.72232377782498	2.07519613897878	0.211203555914532
-1.70664054842597	2.09288515519529	0.203370364840938
-1.69008188680547	2.11025298975438	0.194918639268018
-1.67265003974802	2.12729470210736	0.185879914622526
-1.65434837870809	2.14400573372947	0.176288041511243
-1.63518142477238	2.16038192261691	0.166179209901674
-1.61515487204521	2.17641951731331	0.155591969195719
-1.59427560934735	2.19211519041652	0.144567243994157
-1.57255174011986	2.20746605151621	0.133148345355969
-1.54999260042676	2.22246965951371	0.121380977363686
-1.52660877495285	2.23712403427541	0.1093132388142
-1.50241211089556	2.25142766757216	0.0969956198636542
-1.47741572965375	2.26537953325792	0.0844809934653425
-1.45163403621978	2.2789790966418	0.071824601450799
-1.42508272618601	2.29222632300941	0.0590840351165808
-1.39777879028168	2.30512168525059	0.0463192101925126
-1.3697405163614	2.31766617055255	0.0335923360814201
-1.34098748877277	2.3298612861194	0.0209678792755784
-1.31154058503666	2.34170906388134	0.00851252087116328
-1.28142196978071	2.35321206415888	-0.00370489188104975
-1.25065508587391	2.36437337825049	-0.0156134000327556
-1.2192646427176	2.37519662991453	-0.0271399934285038
-1.18727660165669	2.38568597571944	-0.0382096772357449
-1.15471815848291	2.39584610423936	-0.0487455445011233
-1.12161772301113	2.40568223407566	-0.0586688546992755
-1.08800489571855	2.4152001106883	-0.0678991182195866
-1.05391044144608	2.42440600202462	-0.0763541867152411
-1.01936626017099	2.43330669293703	-0.0839503492174242
-0.984405354869354	2.44190947838472	-0.090602433895933
-0.949061796497066	2.45022215541877	-0.0962239153257333
-0.913370686128259	2.45825301395389	-0.100727027097286
-0.877368114299888	2.46601082633426	-0.104022879586899
-0.841091117621584	2.47350483570512	-0.106021582681996
-0.804577632719929	2.480744743206	-0.106632373235165
-0.767866447596321	2.48774069400549	-0.105763747000284
-0.730997150487555	2.49450326220197	-0.10332359478398
-0.694010047301835	2.50104341262928	-0.0992194806199519
-0.656935457035713	2.50736441633996	-0.0934094477327988
-0.619777520270327	2.5134496099399	-0.0859789219081512
-0.582536318257329	2.51927917865116	-0.0770353425580007
-0.545211899255917	2.52483323324306	-0.066688864924273
-0.507804284604308	2.53009184174375	-0.0550521828261902
-0.470313475000259	2.5350350616835	-0.042240344572836
-0.432739456970332	2.53964297279017	-0.0283705624931705
-0.395082209506679	2.54389571005412	-0.0135620165610906
-0.357341710849184	2.54777349707817	0.00206434738329193
-0.319517945390002	2.5512566796259	0.0183860242932523
-0.281610910676834	2.55432575928014	0.0352791609132617
-0.243620624490687	2.55696142712238	0.0526187705546916
-0.205547131973324	2.55914459734267	0.0702789510736393
-0.167390512779263	2.56085644068927	0.0881331054619011
-0.129150888226862	2.56207841766708	0.106054164451322
-0.0908284284229049	2.56279231139396	0.123914810523325
-0.0524233593349995	2.56298026002488	0.141587702709496
-0.0139359697862137	2.56262478865443	0.158945701565665
0.0246333816535292	2.56170884060986	0.175862093701045
0.0632842599043112	2.56021580804812	0.19221081524552
0.102016146766199	2.55812956177286	0.20786667364245
0.140828434486415	2.55543448018915	0.222705567160867
0.179720419527332	2.55211547731679	0.23660470153011
0.218691296558149	2.54815802978598	0.249442803111446
0.257740152692138	2.54354820274227	0.261100328035022
0.296865961990646	2.53827267459164	0.271459666746682
0.336067580253821	2.53231876052004	0.280405343427416
0.375343740116939	2.52567443472627	0.287824209768582
0.414693046470169	2.51832835131109	0.293605632608389
0.454113972218082	2.51026986377024	0.297641674959246
0.493604854394156	2.5014890430437	0.299827269981468
0.533158773651777	2.49197973990717	0.30008024628905
0.57273540668769	2.48175635265393	0.298450713827296
0.61228163765447	2.47084157024566	0.295041211739024
0.651745186265494	2.45925827084859	0.289953951126552
0.691074717001968	2.44702946597036	0.283290516759461
0.730219908350317	2.43417826701284	0.275151716411477
0.769131518876106	2.42072785232418	0.2656374347721
0.807761450011153	2.40670143481929	0.254846492228601
0.846062805443338	2.3921222302348	0.242876508792104
0.883989947011599	2.37701342608126	0.229823773419012
0.921498547021819	2.36139815135147	0.21578311895604
0.958545636912577	2.34529944704013	0.20084780291375
0.995089652212923	2.32874023752638	0.185109394249879
1.03109047374758	2.31174330286659	0.16865766631995
1.06650946505803	2.2943312520407	0.151580496128914
1.10130950602072	2.27652649719175	0.133963769993845
1.13545502265651	2.25835122889351	0.11589129570417
1.16891201313757	2.23982739247768	0.0974447212427626
1.20164807001019	2.22097666544736	0.0787034601083751
1.23363239866342	2.20182043600001	0.0597446232575722
1.26483583208486	2.18237978267863	0.040642957662598
1.29523084195547	2.16267545516612	0.021470791460519
1.32479154614572	2.14272785623386	0.00229798564866229
1.35349371268491	2.12255702485175	-0.0168081077381614
1.38131476028487	2.10218262046302	-0.0357826810518366
1.40823375550753	2.08162390842395	-0.0545635001574031
1.43423140667408	2.06089974660476	-0.0730909273794364
1.45929005462075	2.0400285731448	-0.0913079384017642
1.48339366041264	2.019028395352	-0.109160133268544
1.50652779013353	1.99791677973342	-0.126595741648363
1.52867959687476	1.976710843141	-0.143565622535538
1.54983780005108	1.9554272450138	-0.160023258574134
1.56999266217555	1.93408218069554	-0.17592474520049
1.58913596322893	1.91269137580401	-0.191228774809211


==> figures/data/position-errors/det-traj-obstruction2.dat <==
-1.77629528393836	2.00133959388799	0.235799623928479
-1.76411471053047	2.02025682038854	0.2307106802807
-1.75106041624528	2.03887614400575	0.22489959658613
-1.73713042645954	2.05719124875916	0.218388964161651
-1.72232377782498	2.07519613897878	0.211203555914532
-1.70664054842597	2.09288515519529	0.203370364840938
-1.69008188680547	2.11025298975438	0.194918639268018
-1.67265003974802	2.12729470210736	0.185879914622526
-1.65434837870809	2.14400573372947	0.176288041511243
-1.63518142477238	2.16038192261691	0.166179209901674
-1.61515487204521	2.17641951731331	0.155591969195719
-1.59427560934735	2.19211519041652	0.144567243994157
-1.57255174011986	2.20746605151621	0.133148345355969
-1.54999260042676	2.22246965951371	0.121380977363686
-1.52660877495285	2.23712403427541	0.1093132388142
-1.50241211089556	2.25142766757216	0.0969956198636542
-1.47741572965375	2.26537953325792	0.0844809934653425
-1.45163403621978	2.2789790966418	0.071824601450799
-1.42508272618601	2.29222632300941	0.0590840351165808
-1.39777879028168	2.30512168525059	0.0463192101925126
-1.3697405163614	2.31766617055255	0.0335923360814201
-1.34098748877277	2.3298612861194	0.0209678792755784
-1.31154058503666	2.34170906388134	0.00851252087116328
-1.28142196978071	2.35321206415888	-0.00370489188104975
-1.25065508587391	2.36437337825049	-0.0156134000327556
-1.2192646427176	2.37519662991453	-0.0271399934285038
-1.18727660165669	2.38568597571944	-0.0382096772357449
-1.15471815848291	2.39584610423936	-0.0487455445011233
-1.12161772301113	2.40568223407566	-0.0586688546992755
-1.08800489571855	2.4152001106883	-0.0678991182195866
-1.05391044144608	2.42440600202462	-0.0763541867152411
-1.01936626017099	2.43330669293703	-0.0839503492174242
-0.984405354869354	2.44190947838472	-0.090602433895933
-0.949061796497066	2.45022215541877	-0.0962239153257333
-0.913370686128259	2.45825301395389	-0.100727027097286
-0.877368114299888	2.46601082633426	-0.104022879586899
-0.841091117621584	2.47350483570512	-0.106021582681996
-0.804577632719929	2.480744743206	-0.106632373235165
-0.767866447596321	2.48774069400549	-0.105763747000284
-0.730997150487555	2.49450326220197	-0.10332359478398
-0.694010047301835	2.50104341262928	-0.0992194806199519
-0.656935457035713	2.50736441633996	-0.0934094477327988
-0.619777520270327	2.5134496099399	-0.0859789219081512
-0.582536318257329	2.51927917865116	-0.0770353425580007
-0.545211899255917	2.52483323324306	-0.066688864924273
-0.507804284604308	2.53009184174375	-0.0550521828261902
-0.470313475000259	2.5350350616835	-0.042240344572836
-0.432739456970332	2.53964297279017	-0.0283705624931705
-0.395082209506679	2.54389571005412	-0.0135620165610906
-0.357341710849184	2.54777349707817	0.00206434738329193
-0.319517945390002	2.5512566796259	0.0183860242932523
-0.281610910676834	2.55432575928014	0.0352791609132617
-0.243620624490687	2.55696142712238	0.0526187705546916
-0.205547131973324	2.55914459734267	0.0702789510736393
-0.167390512779263	2.56085644068927	0.0881331054619011
-0.129150888226862	2.56207841766708	0.106054164451322
-0.0908284284229049	2.56279231139396	0.123914810523325
-0.0524233593349995	2.56298026002488	0.141587702709496
-0.0139359697862137	2.56262478865443	0.158945701565665
0.0246333816535292	2.56170884060986	0.175862093701045
0.0632842599043112	2.56021580804812	0.19221081524552
0.102016146766199	2.55812956177286	0.20786667364245
0.140828434486415	2.55543448018915	0.222705567160867
0.179720419527332	2.55211547731679	0.23660470153011
0.218691296558149	2.54815802978598	0.249442803111446
0.257740152692138	2.54354820274227	0.261100328035022
0.296865961990646	2.53827267459164	0.271459666746682
0.336067580253821	2.53231876052004	0.280405343427416
0.375343740116939	2.52567443472627	0.287824209768582
0.414693046470169	2.51832835131109	0.293605632608389
0.454113972218082	2.51026986377024	0.297641674959246
0.493604854394156	2.5014890430437	0.299827269981468
0.533158773651777	2.49197973990717	0.30008024628905
0.57273540668769	2.48175635265393	0.298450713827296
0.61228163765447	2.47084157024566	0.295041211739024
0.651745186265494	2.45925827084859	0.289953951126552
0.691074717001968	2.44702946597036	0.283290516759461
0.730219908350317	2.43417826701284	0.275151716411477
0.769131518876106	2.42072785232418	0.2656374347721
0.807761450011153	2.40670143481929	0.254846492228601
0.846062805443338	2.3921222302348	0.242876508792104
0.883989947011599	2.37701342608126	0.229823773419012
0.921498547021819	2.36139815135147	0.21578311895604
0.958545636912577	2.34529944704013	0.20084780291375
0.995089652212923	2.32874023752638	0.185109394249879
1.03109047374758	2.31174330286659	0.16865766631995
1.06650946505803	2.2943312520407	0.151580496128914
1.10130950602072	2.27652649719175	0.133963769993845
1.13545502265651	2.25835122889351	0.11589129570417
1.16891201313757	2.23982739247768	0.0974447212427626
1.20164807001019	2.22097666544736	0.0787034601083751
1.23363239866342	2.20182043600001	0.0597446232575722
1.26483583208486	2.18237978267863	0.040642957662598


==> figures/data/position-errors/det-traj-obstruction3.dat <==
-0.841091117621584	2.47350483570512	-0.106021582681996
-0.804577632719929	2.480744743206	-0.106632373235165
-0.767866447596321	2.48774069400549	-0.105763747000284
-0.730997150487555	2.49450326220197	-0.10332359478398
-0.694010047301835	2.50104341262928	-0.0992194806199519
-0.656935457035713	2.50736441633996	-0.0934094477327988
-0.619777520270327	2.5134496099399	-0.0859789219081512
-0.582536318257329	2.51927917865116	-0.0770353425580007
-0.545211899255917	2.52483323324306	-0.066688864924273


==> figures/data/position-errors/det-traj-obstruction4.dat <==
-0.129150888226862	2.56207841766708	0.106054164451322
-0.0908284284229049	2.56279231139396	0.123914810523325
-0.0524233593349995	2.56298026002488	0.141587702709496
-0.0139359697862137	2.56262478865443	0.158945701565665
0.0246333816535292	2.56170884060986	0.175862093701045
0.0632842599043112	2.56021580804812	0.19221081524552
0.102016146766199	2.55812956177286	0.20786667364245


==> figures/data/position-errors/det-upper-patch1.dat <==
27	1.8832532805316
28	1.93352374761782
29	1.7699227048177
30	1.65510036862301
31	1.5125916867362
32	1.48713167728202
33	1.46894617774003
34	1.39229783722155
35	1.39937652457922
36	1.3239046969663
37	1.32912207164298
38	1.29001517307697
39	1.28096808165321
40	1.26485221308415
41	1.23763061758277
42	1.32931387088123
43	1.60847135274484
44	2.15002117380591
45	2.58111389797172
46	2.97333088407002
47	2.9890295603333
48	2.91495860457577
49	2.53538674598366
50	2.23838107454783
51	1.95800342553672
52	2.19666074955211
53	2.52965488514715
54	2.81864836382185
55	2.52782585785134
56	2.21108762321845
57	2.18593536094689
58	2.44087767219202
59	2.6476938652074
60	2.36297746743586
61	2.26061516199572
62	2.3389611147096
63	2.37864136877085
64	2.43793387346763
65	2.29685699317829
66	2.45412520269964
67	2.29237507950038
68	2.44330528362527
69	2.43973900871548
70	2.33456367037131
71	2.39832695921491
72	2.47594088561956
73	2.16852269849943
74	2.17872865757708
75	2.24545787956326
76	2.47118032898052
77	2.4291599354563
78	2.30165862266685
79	2.26746411167477
80	2.21759119902878
81	2.92044495858241
82	3.69241876119845
83	3.94798553487198
84	3.75762280149368
85	3.67241520468695
86	3.79457010232978
87	4.5832834643384
88	4.79641525846525
89	4.34865656871567
90	5.04202447667038
91	5.57393856749132
92	5.83197786122891
93	5.57103000816652
94	5.0178956286687
95	4.16416126507329
96	3.56347327359666
97	2.89845903372756
98	2.49175806207014
99	2.35056977385136
100	2.52613297019589
101	2.79036970398864
102	2.92601926664588
103	2.9290080596736
104	2.82404648069695
105	2.54658206202509
106	2.55747364396334
107	3.4997342074827
108	4.14776046323956
109	4.47413109834828
110	4.3931039836987
111	3.69979298406822
112	2.83413446687763
113	2.35787558855253
114	2.17914993408125
115	2.05728678428167
116	2.18171212310267
117	2.28103378946116
118	2.44016442755476
119	2.38251303755138
120	2.42231069254758
121	2.24563400700052
122	2.28325476804964
123	1.84685010922702
124	1.66418037280824
125	1.79862710280079
126	1.61697461298628
127	1.58997019225368
128	1.68619321328886
129	1.38932169387588
130	1.3696751294685
131	1.48273409447035
132	1.40540486092662
133	1.59671779214431
134	1.38150279148701
135	1.35937109993506
136	1.48330456620469
137	1.3716547586221
138	2.54363310050904
139	3.31364755373293
140	3.31560439559999
141	2.94391652834
142	2.29322669963509
143	1.95630760622436
144	1.71235974111292
145	1.40328431900153
146	1.46689662148422
147	1.72760285107467
148	1.71212115911388
149	1.69214570184965
150	1.72982347839777
150	1.72982347839777
150	4
27	4
27	1.8832532805316


==> figures/data/position-errors/det-upper-patch2.dat <==
45	2.58111389797172
46	2.97333088407002
47	2.9890295603333
48	2.91495860457577
49	2.53538674598366
50	2.23838107454783
51	1.95800342553672
52	2.19666074955211
53	2.52965488514715
54	2.81864836382185
55	2.52782585785134
56	2.21108762321845
57	2.18593536094689
58	2.44087767219202
59	2.6476938652074
60	2.36297746743586
61	2.26061516199572
62	2.3389611147096
63	2.37864136877085
64	2.43793387346763
65	2.29685699317829
66	2.45412520269964
67	2.29237507950038
68	2.44330528362527
69	2.43973900871548
70	2.33456367037131
71	2.39832695921491
72	2.47594088561956
73	2.16852269849943
74	2.17872865757708
75	2.24545787956326
76	2.47118032898052
77	2.4291599354563
78	2.30165862266685
79	2.26746411167477
80	2.21759119902878
81	2.92044495858241
82	3.69241876119845
83	3.94798553487198
84	3.75762280149368
85	3.67241520468695
86	3.79457010232978
87	4.5832834643384
88	4.79641525846525
89	4.34865656871567
90	5.04202447667038
91	5.57393856749132
92	5.83197786122891
93	5.57103000816652
94	5.0178956286687
95	4.16416126507329
96	3.56347327359666
97	2.89845903372756
98	2.49175806207014
99	2.35056977385136
100	2.52613297019589
101	2.79036970398864
102	2.92601926664588
103	2.9290080596736
104	2.82404648069695
105	2.54658206202509
106	2.55747364396334
107	3.4997342074827
108	4.14776046323956
109	4.47413109834828
110	4.3931039836987
111	3.69979298406822
112	2.83413446687763
113	2.35787558855253
114	2.17914993408125
115	2.05728678428167
116	2.18171212310267
117	2.28103378946116
118	2.44016442755476
119	2.38251303755138
120	2.42231069254758
121	2.24563400700052
122	2.28325476804964
123	1.84685010922702
124	1.66418037280824
125	1.79862710280079
126	1.61697461298628
127	1.58997019225368
128	1.68619321328886
129	1.38932169387588
130	1.3696751294685
131	1.48273409447035
132	1.40540486092662
133	1.59671779214431
134	1.38150279148701
135	1.35937109993506
136	1.48330456620469
137	1.3716547586221
137	1.3716547586221
137	4
45	4
45	2.58111389797172


==> figures/data/position-errors/det-upper-patch3.dat <==
81	2.92044495858241
82	3.69241876119845
83	3.94798553487198
84	3.75762280149368
85	3.67241520468695
86	3.79457010232978
87	4.5832834643384
88	4.79641525846525
89	4.34865656871567
89	4.34865656871567
89	4
81	4
81	2.92044495858241


==> figures/data/position-errors/det-upper-patch4.dat <==
100	2.52613297019589
101	2.79036970398864
102	2.92601926664588
103	2.9290080596736
104	2.82404648069695
105	2.54658206202509
106	2.55747364396334
106	2.55747364396334
106	4
100	4
100	2.52613297019589


==> figures/data/position-errors/interval-coh0-VA-det.dat <==
1	11.8457021220591
2	8.47616595919696
3	6.16770913518788
4	6.06950909929596
5	7.27060187979226
6	6.03173015855607
7	6.54958333858393
8	8.4000275126929
9	6.4218164310839
10	6.8277319399134
11	6.5283386652091
12	5.52919688678919
13	4.14047451037972
14	2.50766209506519
15	2.10127146729752
16	1.86268863240714
17	1.5451765780145
18	1.21364278765136
19	1.15033894228653
20	1.41706033433601
21	1.68693843395981
22	1.51458983586941
23	1.2995242958562
24	1.14807885876918
25	1.39572962391293
26	1.67187129160964
27	1.8832532805316
28	1.93352374761782
29	1.7699227048177
30	1.65510036862301
31	1.5125916867362
32	1.48713167728202
33	1.46894617774003
34	1.39229783722155
35	1.39937652457922
36	1.3239046969663
37	1.32912207164298
38	1.29001517307697
39	1.28096808165321
40	1.26485221308415
41	1.23763061758277
42	1.32931387088123
43	1.60847135274484
44	2.15002117380591
45	2.58111389797172
46	2.97333088407002
47	2.9890295603333
48	2.91495860457577
49	2.53538674598366
50	2.23838107454783
51	1.95800342553672
52	2.19666074955211
53	2.52965488514715
54	2.81864836382185
55	2.52782585785134
56	2.21108762321845
57	2.18593536094689
58	2.44087767219202
59	2.6476938652074
60	2.36297746743586
61	2.26061516199572
62	2.3389611147096
63	2.37864136877085
64	2.43793387346763
65	2.29685699317829
66	2.45412520269964
67	2.29237507950038
68	2.44330528362527
69	2.43973900871548
70	2.33456367037131
71	2.39832695921491
72	2.47594088561956
73	2.16852269849943
74	2.17872865757708
75	2.24545787956326
76	2.47118032898052
77	2.4291599354563
78	2.30165862266685
79	2.26746411167477
80	2.21759119902878
81	2.92044495858241
82	3.69241876119845
83	3.94798553487198
84	3.75762280149368
85	3.67241520468695
86	3.79457010232978
87	4.5832834643384
88	4.79641525846525
89	4.34865656871567
90	5.04202447667038
91	5.57393856749132
92	5.83197786122891
93	5.57103000816652
94	5.0178956286687
95	4.16416126507329
96	3.56347327359666
97	2.89845903372756
98	2.49175806207014
99	2.35056977385136
100	2.52613297019589
101	2.79036970398864
102	2.92601926664588
103	2.9290080596736
104	2.82404648069695
105	2.54658206202509
106	2.55747364396334
107	3.4997342074827
108	4.14776046323956
109	4.47413109834828
110	4.3931039836987
111	3.69979298406822
112	2.83413446687763
113	2.35787558855253
114	2.17914993408125
115	2.05728678428167
116	2.18171212310267
117	2.28103378946116
118	2.44016442755476
119	2.38251303755138
120	2.42231069254758
121	2.24563400700052
122	2.28325476804964
123	1.84685010922702
124	1.66418037280824
125	1.79862710280079
126	1.61697461298628
127	1.58997019225368
128	1.68619321328886
129	1.38932169387588
130	1.3696751294685
131	1.48273409447035
132	1.40540486092662
133	1.59671779214431
134	1.38150279148701
135	1.35937109993506
136	1.48330456620469
137	1.3716547586221
138	2.54363310050904
139	3.31364755373293
140	3.31560439559999
141	2.94391652834
142	2.29322669963509
143	1.95630760622436
144	1.71235974111292
145	1.40328431900153
146	1.46689662148422
147	1.72760285107467
148	1.71212115911388
149	1.69214570184965
150	1.72982347839777
151	2.60545527284581
152	3.26651061365473
153	3.40792176252625
154	3.03944662166004
155	2.63345923410425
156	1.94832408021127
157	1.67442613066254
158	1.39677268345429
159	1.52507878430169
160	1.53454623061333
161	1.24652302541958
162	1.30299640678333
163	1.15061709042736
164	1.65721726356139
165	1.11967436329827
166	1.22454714029664
167	1.09689169936315
168	0.930883737552814
169	0.945189929351384
170	1.00239162895681
171	0.842712416975005
172	0.818094382898179
173	1.30344191899577
174	0.883314413375586
175	0.934602049307319
176	0.864695692107347
177	0.806206613018479
178	1.26143887707968
179	1.32513321450047
180	1.3136105500304
181	1.10514684854847
182	1.13687569410424
183	1.03008235974566
184	0.919360357392569
185	0.906641698660556
186	0.866415828876703
187	0.842287384874869
188	0.964603114083003
189	0.749506734218178
190	0.783840355364723
191	0.874834249614248
192	0.660039135505942
193	0.735276024299367
194	0.655930471107021
195	0.627839648968443
196	0.613378427903579
197	0.611464229955704
198	0.603721569907297
199	0.640079614072324
200	0.631108683513462
200	0.300518593733219
199	0.33304804955657
198	0.319823479828532
197	0.31963985583584
196	0.333885768798994
195	0.325602288327593
194	0.358415977496586
193	0.379508495872057
192	0.341061873286959
191	0.42552944487251
190	0.407182514444281
189	0.394642623410166
188	0.449835912247321
187	0.418556574792807
186	0.440147921670367
185	0.442623232698736
184	0.47613356136982
183	0.493724788974178
182	0.549576209234928
181	0.558309401503369
180	0.679581212204312
179	0.688045237343531
178	0.659138255738186
177	0.427512394047416
176	0.451315668493166
175	0.46115638566657
174	0.469410263149171
173	0.618561569312462
172	0.422038580492679
171	0.432052998342428
170	0.516232065884837
169	0.489378565176705
168	0.483823367668555
167	0.563050490199211
166	0.547160456247376
165	0.550733851062981
164	0.776202551009707
163	0.539767486756487
162	0.60888378841344
161	0.617628531768691
160	0.693729002393296
159	0.666970400138909
158	0.657436298174496
157	0.798202533978358
156	0.885597669062249
155	1.0678389495166
154	1.27038365714341
153	1.57586892273873
152	1.68249356849352
151	1.33019215506596
150	0.837131244505911
149	0.845149065797359
148	0.872998951111404
147	0.839422228609572
146	0.697242237117396
145	0.69106405972423
144	0.809722761918485
143	0.861244897878733
142	0.956426804229541
141	1.27249246450733
140	1.58081801297334
139	1.66630905553041
138	1.22880610691873
137	0.672179264549038
136	0.716668283313392
135	0.702695719394876
134	0.655028899354335
133	0.793030718473001
132	0.745494096335836
131	0.751066003063753
130	0.685214425796365
129	0.717608634261259
128	0.843879238025812
127	0.756737639169501
126	0.848473363239986
125	0.908669974255817
124	0.806711151916658
123	0.888086330666855
122	1.11889673021643
121	1.10978104810517
120	1.21407284045203
119	1.19634959701334
118	1.13853346499923
117	1.14605086679906
116	1.08368871591032
115	0.963376464492796
114	1.02942184997074
113	1.08214719253828
112	1.15895924032593
111	1.5963641076147
110	1.9946292245584
109	2.2197192321917
108	2.17893756885679
107	1.80349403855326
106	1.16786481089651
105	1.25417830292997
104	1.35386590947423
103	1.40304779165659
102	1.44833134465203
101	1.39311215086025
100	1.29779401651485
99	1.06109449255893
98	1.08202747261303
97	1.20449009745159
96	1.41689745618469
95	1.63979453043049
94	2.03378119747528
93	2.45597651602595
92	2.83161789025342
91	2.84579641691188
90	2.47669017923926
89	1.95145221730075
88	2.18320801942413
87	2.01909330488325
86	1.60784508065368
85	1.58377609960205
84	1.70546293088575
83	1.8915299473322
82	1.71534104179688
81	1.35016003279115
80	1.03813097604178
79	1.07340066545743
78	1.19228486856205
77	1.12175992900677
76	1.11789842774099
75	1.08920930439882
74	1.04420025104964
73	1.05033643375259
72	1.20485398305585
71	1.19452135414989
70	1.10899377472072
69	1.17075596703386
68	1.17424718086351
67	1.05512193846344
66	1.16784689047582
65	1.15431581387131
64	1.13616063152271
63	1.20497040592418
62	1.16297180079956
61	1.01793368451242
60	1.07706208061105
59	1.34560421473203
58	1.27934265059465
57	0.969145613658697
56	0.971020863948222
55	1.20959930962234
54	1.38160362334175
53	1.28011329412677
52	1.08600159397482
51	0.935048977498986
50	0.943875629263816
49	1.13200747294697
48	1.41736544215617
47	1.56873195713854
46	1.70206472588397
45	1.43380572847216
44	1.19345271810975
43	0.847040808635342
42	0.694245158399971
41	0.672109482819893
40	0.69458261215497
39	0.68963196568341
38	0.742868170351669
37	0.748511388768262
36	0.72190987294096
35	0.770847768042505
34	0.751220112324995
33	0.762811444037296
32	0.739684140865133
31	0.773133810077019
30	0.881424055140964
29	0.935334616260392
28	1.06478271190604
27	1.01732247871027
26	0.956563208047325
25	0.813262902027911
24	0.634535792679756
23	0.696152848609132
22	0.847005709681868
21	0.996820719140903
20	0.823451808907024
19	0.637060951843169
18	0.654425261677365
17	0.8754041908658
16	1.05819010696874
15	1.00640113187358
14	1.06505924308807
13	1.71029620175834
12	2.21167687231574
11	2.41275780552318
10	3.15798443039806
9	3.09652448709789
8	5.35797666029602
7	3.06907394528652
6	3.90194869999272
5	4.79565417855412
4	2.98232975144626
3	3.53461907830928
2	4.32477756319487
1	6.42746087491077


==> figures/data/position-errors/interval-coh0-VA.dat <==
1	0.474611586632158
2	0.342932974441152
3	0.317934678170767
4	0.316989288251246
5	0.291360208500199
6	0.311398693584659
7	0.358643578929968
8	0.372405506977505
9	0.32204482066059
10	0.327716308552084
11	0.348837362520702
12	0.372359269012337
13	0.366894825045574
14	0.344458440679708
15	0.32239257408224
16	0.350719789659164
17	0.36166630994009
18	0.353691440642211
19	0.343426475576043
20	0.360355808678002
21	0.369316382269625
22	0.370035081903573
23	0.359785022308008
24	0.366570108500892
25	0.357032308184319
26	0.364995056999154
27	0.354740012145075
28	0.341931894853008
29	0.358285979346595
30	0.362836958948164
31	0.360100507352833
32	0.360067532231619
33	0.352459406194274
34	0.355237066231777
35	0.359442604985429
36	0.369291681678036
37	0.362055506785669
38	0.346758302360811
39	0.345753259879104
40	0.321476750134129
41	0.330120739185141
42	0.318845185856424
43	0.312663251734768
44	0.3062791707757
45	0.303678659679428
46	0.302945583091298
47	0.304082060877399
48	0.299897000673229
49	0.301436199819815
50	0.295451990786021
51	0.299829412902355
52	0.291197250603324
53	0.293762000654537
54	0.285483557025596
55	0.284557694047783
56	0.289884613071358
57	0.291643736275672
58	0.293587159601987
59	0.288803265476141
60	0.283965436169742
61	0.296498958208882
62	0.292981344054511
63	0.284363265379443
64	0.295521410088233
65	0.290284728876224
66	0.288090340216573
67	0.276490408004684
68	0.287689876191267
69	0.289597290152549
70	0.289418604113468
71	0.291706825724154
72	0.298821876969485
73	0.299861354204031
74	0.294895669411817
75	0.300886933156407
76	0.299579347245235
77	0.308442947085337
78	0.310163392872485
79	0.302918653410366
80	0.30669140618018
81	0.298698375204707
82	0.308475824836152
83	0.312768351388111
84	0.309288915620708
85	0.317517683316782
86	0.310832888968899
87	0.327238204884507
88	0.327728672197239
89	0.321003846594269
90	0.32347769038825
91	0.319295261443512
92	0.330814243431786
93	0.335229975898986
94	0.341744047146337
95	0.344277857420943
96	0.342711959443351
97	0.333325867113792
98	0.338957278223095
99	0.342783644410339
100	0.338356433636269
101	0.342220530278707
102	0.345232974856782
103	0.352071663785171
104	0.360462563290866
105	0.363117183402617
106	0.362524012194748
107	0.366762531287927
108	0.359714972893331
109	0.362556826427282
110	0.359830530802094
111	0.353568096553454
112	0.363924160004246
113	0.365061880127214
114	0.364573038763233
115	0.364169487146467
116	0.376675462889209
117	0.372643294167055
118	0.365885710444158
119	0.377816718192162
120	0.369498458834709
121	0.371168422893293
122	0.374936161998873
123	0.386383857012879
124	0.393165525614468
125	0.392068523583364
126	0.393828019014264
127	0.388280179152705
128	0.397272812520667
129	0.389935353901621
130	0.397487415588574
131	0.40103159986618
132	0.395972246701104
133	0.408993865997099
134	0.402697132087341
135	0.408004016999258
136	0.40534802768071
137	0.404817945626605
138	0.416736685924465
139	0.434147739267158
140	0.411117878508761
141	0.418644845467108
142	0.435564331854086
143	0.437292878840964
144	0.442479070078236
145	0.439345584776721
146	0.43925087454968
147	0.454618948615177
148	0.440204674416862
149	0.457456093053748
150	0.461056587460999
151	0.45344312295931
152	0.466516534237806
153	0.472214838141171
154	0.482641526970841
155	0.472142123337399
156	0.476317535187608
157	0.463044543320703
158	0.471798981188616
159	0.485363654476851
160	0.494994189106058
161	0.498194346113696
162	0.500504144427647
163	0.491574365122917
164	0.500994001977386
165	0.51761163952968
166	0.503313085198692
167	0.50176823997989
168	0.514993164648565
169	0.524912892234168
170	0.529441711889886
171	0.527340986301127
172	0.521650383825726
173	0.525972962286733
174	0.537344783010243
175	0.533505163704264
176	0.537114589060844
177	0.555770894304661
178	0.56531923669263
179	0.54506724538505
180	0.547147298424191
181	0.564918035935132
182	0.550376585749338
183	0.558827283357167
184	0.553733756935728
185	0.566051164296443
186	0.588945288360682
187	0.575261233163498
188	0.592023760922249
189	0.587918768411147
190	0.583523390033202
191	0.60162636874536
192	0.593387691723706
193	0.63127376345554
194	0.613462098427213
195	0.61555112932637
196	0.610537501201929
197	0.615302218590716
198	0.627530246736579
199	0.633557300181624
200	0.616468625242836
200	0.339338130809695
199	0.32834581640539
198	0.328266246195651
197	0.324753084130655
196	0.324109720876602
195	0.327938719182625
194	0.325533334577859
193	0.325477445128346
192	0.313980589339878
191	0.298523297112859
190	0.302264600433496
189	0.311662223365191
188	0.317822919249631
187	0.304670321900573
186	0.307201572307408
185	0.297773433415103
184	0.295031618616058
183	0.293595600792009
182	0.304754358172686
181	0.293740679756828
180	0.291653881135956
179	0.287598512397072
178	0.290845649715922
177	0.267580816261798
176	0.27722559793418
175	0.283188903636354
174	0.282788837490065
173	0.279021990872156
172	0.275536423027377
171	0.274772692309555
170	0.27178699024869
169	0.269886311171155
168	0.265503726753969
167	0.273407434745246
166	0.264875618814925
165	0.282759157661798
164	0.277026039309748
163	0.260499684453781
162	0.271196846694595
161	0.263754199387177
160	0.258051030493373
159	0.258388222004758
158	0.246696556188172
157	0.25523938069882
156	0.247244653978236
155	0.25154646921408
154	0.251789616530941
153	0.25138681753281
152	0.253864694888841
151	0.246466129980791
150	0.247355323137293
149	0.243866218610217
148	0.239999800015988
147	0.236615565722217
146	0.237142437649468
145	0.238740227838427
144	0.241788548276978
143	0.242248659559344
142	0.237563647053655
141	0.229674286350655
140	0.228216616176991
139	0.231658288943278
138	0.229468091404475
137	0.224929894632312
136	0.222712630234335
135	0.221623237452954
134	0.228883633781661
133	0.218079392397062
132	0.214470491170469
131	0.212573103836351
130	0.20951159851242
129	0.213542675593058
128	0.209731258622029
127	0.213247111417549
126	0.211873764938805
125	0.203083829206594
124	0.203472979900806
123	0.203597645822098
122	0.201331931161324
121	0.205490956388966
120	0.201502207276274
119	0.204710850543333
118	0.200009668856347
117	0.207066635300726
116	0.198885946061558
115	0.192677958463478
114	0.200178121091562
113	0.203288985895126
112	0.197340793995643
111	0.19513083584166
110	0.19379419425669
109	0.194715918529675
108	0.204189069416439
107	0.193508060303915
106	0.192451606956799
105	0.190778668331271
104	0.195885579586742
103	0.190625854109513
102	0.177822941414517
101	0.189986002777097
100	0.179449223414015
99	0.1948889502208
98	0.190629016232793
97	0.181131061615805
96	0.178811735633198
95	0.189758679586163
94	0.191257687092676
93	0.188876564515483
92	0.180118059862922
91	0.172134145569631
90	0.169109359569752
89	0.174906615407158
88	0.173883790425566
87	0.181142663963147
86	0.177497338574078
85	0.170821762265744
84	0.170343143634837
83	0.16606466503681
82	0.172527540175737
81	0.164497662937536
80	0.165491088043926
79	0.162658156918446
78	0.166424521707501
77	0.167485854971609
76	0.168585564690464
75	0.164300977417807
74	0.161878804164475
73	0.162330904983115
72	0.161925045071777
71	0.15742610022955
70	0.151906864131731
69	0.153686976017498
68	0.148050584858884
67	0.155651158163013
66	0.16641034134044
65	0.162027089851959
64	0.155511200442119
63	0.163676878993424
62	0.159390582349213
61	0.152262192901049
60	0.154098923810067
59	0.152969912637045
58	0.152284802356424
57	0.149634070559741
56	0.155639376469869
55	0.150988674805711
54	0.155565790106981
53	0.152506546435352
52	0.149883655256038
51	0.156641443077879
50	0.15182894484794
49	0.159099381480686
48	0.159628602471253
47	0.156157293833813
46	0.156611652294432
45	0.157287588388885
44	0.16483191625142
43	0.165150020309877
42	0.164956653031951
41	0.170475678308732
40	0.170060336612489
39	0.17834212905373
38	0.175695149513162
37	0.178900595069546
36	0.180099667750869
35	0.177557578338514
34	0.181622263219408
33	0.181897434932702
32	0.186389864410223
31	0.188655224800451
30	0.194131108528132
29	0.188862766300916
28	0.184322179449934
27	0.181922090274162
26	0.181518120513779
25	0.184556313583675
24	0.191244267494798
23	0.193939088478532
22	0.197577644652787
21	0.199133066044709
20	0.186340257880011
19	0.185447638746293
18	0.193511737861472
17	0.192771403446986
16	0.17734024518243
15	0.165694254843509
14	0.185737154576563
13	0.197875453412191
12	0.193571924025249
11	0.181343400065699
10	0.172469690472039
9	0.17834797833872
8	0.202182895127481
7	0.193452217159382
6	0.168216275700826
5	0.160611934425146
4	0.178589701333621
3	0.173633694222374
2	0.18432790346203
1	0.31493734233188


==> figures/data/position-errors/interval-coh0-det.dat <==
1	14.4729381608392
2	10.3839825134893
3	8.01093606024935
4	8.27280977491295
5	8.83258191300967
6	8.19007628575329
7	9.13671737341024
8	10.3992746482598
9	8.62478309719547
10	8.79268222207501
11	8.09005180224483
12	7.00628851367429
13	5.38746433472201
14	3.91969571482889
15	2.9539981109125
16	2.45981072016897
17	2.02595638484133
18	1.62573134133296
19	1.33479347187146
20	1.39676697304266
21	1.5270102242781
22	1.31926141645148
23	1.14072373321033
24	1.09667817200702
25	1.20869521242101
26	1.44294362287495
27	1.67603234616351
28	1.78031990245614
29	1.56746178521917
30	1.51571617317575
31	1.34580928451213
32	1.33704345812008
33	1.25303363564936
34	1.2509805571572
35	1.23427198970462
36	1.18748717602573
37	1.20558239904325
38	1.16627494187789
39	1.13400167510152
40	1.14794030615712
41	1.14028699539286
42	1.13134025090928
43	1.16263556959199
44	1.45331779674242
45	1.67977773557109
46	1.76360847087577
47	1.66747750560537
48	1.44360625908562
49	1.1798965692366
50	1.24508367399895
51	1.32290444117568
52	1.42770011797568
53	1.48560550461808
54	1.42329404277294
55	1.24689868346243
56	1.21376631332048
57	1.22490450997089
58	1.35891049737809
59	1.30643508416565
60	1.20063821278432
61	1.20461110624992
62	1.23822731661017
63	1.22597437248519
64	1.21895059728932
65	1.20776194134928
66	1.1890569302229
67	1.24571745791388
68	1.22511742466626
69	1.21368679139974
70	1.18027458199693
71	1.24501846104807
72	1.26063971117171
73	1.18476085309341
74	1.11292038772598
75	1.18415036625479
76	1.18973988023274
77	1.19901165548131
78	1.23380225736882
79	1.15072519013189
80	1.15494638600405
81	1.39604120542886
82	1.50307081511519
83	1.54420654776747
84	1.52399128297921
85	1.4888968926474
86	1.48992131381786
87	1.67983885456364
88	1.75835826687635
89	1.65218724267648
90	1.70493394954708
91	1.70061708256453
92	1.59370329703521
93	1.49534302021119
94	1.45070447443141
95	1.32879756590017
96	1.26942264821778
97	1.28490243594531
98	1.29532224084126
99	1.29103455214651
100	1.59353198325576
101	1.64787187414862
102	1.62232549165601
103	1.69450757297273
104	1.63630149748821
105	1.49560165693886
106	1.47416971304549
107	1.55433288773577
108	1.63841089677082
109	1.54567620712968
110	1.46506944851465
111	1.31939732601007
112	1.21123041808587
113	1.18441719208477
114	1.22928032017331
115	1.26214776598801
116	1.42420221191737
117	1.4346562165075
118	1.30704490490005
119	1.30955361328968
120	1.34902369824885
121	1.21194768403172
122	1.1651608050669
123	1.15425498289427
124	1.15292459589664
125	1.15929990068131
126	1.16293419664021
127	1.15090547531565
128	1.09250854548085
129	1.08522359607844
130	1.11881960877111
131	1.09964401130197
132	1.11521075949489
133	1.0506178150389
134	1.0666109223404
135	1.12564793493581
136	1.0967912642256
137	1.05943747716362
138	1.12949680483687
139	1.08220706764736
140	1.04257459858811
141	0.949019295767935
142	0.979940448910996
143	0.997101409092176
144	0.950589030418986
145	0.959735157209104
146	1.01062863822783
147	1.06997695303483
148	1.06296601265719
149	1.05788943935433
150	1.06903069571664
151	1.02941084343938
152	0.96460437772282
153	0.905315123788185
154	0.833518688994344
155	0.850060136993128
156	0.92738434313328
157	0.889945377385941
158	0.876754972848545
159	0.860884966319121
160	1.05401519905925
161	1.05303801016393
162	1.18397727144664
163	1.10689558417235
164	1.17693926446876
165	1.01035252448604
166	0.839091107999797
167	0.891734727996913
168	0.842122710668375
169	0.76217887085354
170	0.828302553159074
171	0.759049002060398
172	0.85421652189534
173	0.977997245254578
174	0.782122824824341
175	0.775380800984479
176	0.766276166337317
177	0.731341376628087
178	0.940828067337084
179	1.0171012687332
180	0.825717582896087
181	0.732142228154246
182	0.765993904173652
183	0.671004091976479
184	0.700531305273413
185	0.679157344583504
186	0.631074826591887
187	0.626783464888328
188	0.642614818602676
189	0.62513839307302
190	0.603755334223796
191	0.600048131804558
192	0.563848467402671
193	0.573479997942678
194	0.60753801879638
195	0.577512501916327
196	0.574641326093103
197	0.569626853092786
198	0.530776823150555
199	0.548943846153711
200	0.522975334360492
200	0.269760075663448
199	0.27947915951674
198	0.280968500390389
197	0.289993289716431
196	0.312125241918825
195	0.307113506680079
194	0.32420377393264
193	0.305675104877353
192	0.302907145411469
191	0.317069221447439
190	0.323837598971855
189	0.327066103919792
188	0.342644015951688
187	0.348384986002549
186	0.332276554148409
185	0.34794211998598
184	0.388837000752696
183	0.355880503492721
182	0.394124762791424
181	0.374745588426665
180	0.448600484540258
179	0.507626224033529
178	0.504854403808057
177	0.378473843330591
176	0.39069845858139
175	0.398783627278907
174	0.383191999363615
173	0.519416727790849
172	0.420836089934048
171	0.394645748294089
170	0.445753299172187
169	0.392212425016304
168	0.437549793425754
167	0.472079681909758
166	0.449969553001164
165	0.536166663955051
164	0.633931265103786
163	0.579017757488804
162	0.579845484315143
161	0.555028283455847
160	0.532150197772186
159	0.437568167323339
158	0.438545720096403
157	0.456126834516634
156	0.50368949938645
155	0.447351125945987
154	0.42855665004541
153	0.474801692842832
152	0.493461286247403
151	0.540698920818167
150	0.576580249873125
149	0.581547195757519
148	0.55898948089958
147	0.583090538544764
146	0.529561629283967
145	0.506425547465
144	0.528156166744223
143	0.514880584254545
142	0.487769944444506
141	0.465907450803527
140	0.541711622957867
139	0.578934259250009
138	0.585733605200555
137	0.575745514872708
136	0.570770493248474
135	0.592381960545531
134	0.570096138550081
133	0.55349734655192
132	0.589499339790834
131	0.565776278917951
130	0.569882823141579
129	0.575607504891274
128	0.609379746138928
127	0.590854156398502
126	0.601367500270486
125	0.595335737943068
124	0.633762188441835
123	0.602273280819199
122	0.63906588558166
121	0.620410927303245
120	0.687139665525069
119	0.680624751007869
118	0.711547096250008
117	0.765283445726582
116	0.727897961774428
115	0.672361450031415
114	0.637182165435624
113	0.62568628205238
112	0.629944619597667
111	0.66583936471293
110	0.761631400764289
109	0.782046598847415
108	0.793629855640495
107	0.806773043008337
106	0.776955037165698
105	0.794124544585324
104	0.855124102401441
103	0.867260274783683
102	0.82893452684652
101	0.874717133079707
100	0.825325479395155
99	0.666868995149723
98	0.6504619463272
97	0.715899977142546
96	0.703677695358009
95	0.718147809292608
94	0.735365977521237
93	0.766334344490795
92	0.847288635693559
91	0.927451416756305
90	0.904859956953717
89	0.922959742671255
88	0.919295475863739
87	0.868900952276331
86	0.800595575794644
85	0.775605057379424
84	0.796785499542164
83	0.837543688704578
82	0.832538184163791
81	0.704073676698595
80	0.638956710276164
79	0.624590870746903
78	0.677842376085227
77	0.641735888490492
76	0.593242606276125
75	0.600564906405813
74	0.60282605359203
73	0.57055324320355
72	0.648343417945833
71	0.640755155829563
70	0.586444045393019
69	0.610990168531751
68	0.601814191070517
67	0.607454284764447
66	0.614652195058042
65	0.644379085530393
64	0.585787303410512
63	0.667334643613251
62	0.659064677471056
61	0.630939629659456
60	0.626697598127838
59	0.689407933783031
58	0.72977509294777
57	0.618239847151006
56	0.614361086948575
55	0.5996026852777
54	0.71814344143317
53	0.852721907572318
52	0.746976341091236
51	0.665990430684739
50	0.635887941499394
49	0.621606156263135
48	0.655091854836133
47	0.749919327354862
46	0.827637716363559
45	0.846575142068288
44	0.737216425705607
43	0.652870700831176
42	0.590063546047689
41	0.634218818692996
40	0.628018234227055
39	0.610101852451306
38	0.660273757887477
37	0.680832542434409
36	0.674049249732861
35	0.687979951588738
34	0.655633582607294
33	0.691728362319136
32	0.715870026712991
31	0.68678423889792
30	0.678491178107758
29	0.703389421394645
28	0.715388899003504
27	0.736483999654447
26	0.73289123476459
25	0.644816096603575
24	0.586941120556294
23	0.603603924068883
22	0.662546663562299
21	0.770175401539505
20	0.705082708233059
19	0.663197122484948
18	0.757178807520242
17	1.02509277280457
16	1.20763955822871
15	1.32347637026318
14	1.36806229426681
13	1.86943017488094
12	2.47430152721942
11	2.89963560371469
10	3.82761794700108
9	3.68100232253265
8	5.76850339971986
7	3.73577434304625
6	3.8472531521399
5	5.35981438117443
4	3.75682836595798
3	3.78831142821964
2	5.31657628361308
1	7.38834134443254


==> figures/data/position-errors/interval-coh0.dat <==
1	0.808606815859179
2	0.579591668745299
3	0.314642692989738
4	0.328957516919
5	0.35060582457111
6	0.369217233955404
7	0.454270710056761
8	0.464284472736533
9	0.424043588261974
10	0.402281832889948
11	0.377184215586397
12	0.345493790624695
13	0.330602190833186
14	0.328505447110402
15	0.324413051514356
16	0.323933472624266
17	0.324770176470035
18	0.327918830323878
19	0.335894736000012
20	0.334133401738261
21	0.324160590589518
22	0.32211265749127
23	0.316162533268962
24	0.308718424083731
25	0.297030513445452
26	0.289424036489255
27	0.283801149489173
28	0.28056309828551
29	0.281807579352976
30	0.282795524923959
31	0.271966739565686
32	0.265769094197993
33	0.264104938725466
34	0.261259840858884
35	0.259307288045292
36	0.26048375917169
37	0.26857140594756
38	0.260995136426532
39	0.260470909483548
40	0.257971005755382
41	0.265843029912822
42	0.268339078470739
43	0.266402493893666
44	0.275408768360576
45	0.26779611633516
46	0.270026616878274
47	0.274372105826345
48	0.265887275863746
49	0.270350209347136
50	0.269440437375946
51	0.274060255198135
52	0.268517382216867
53	0.269193456300771
54	0.268261672807359
55	0.263409777087489
56	0.265640567535152
57	0.2684691430796
58	0.274184919605367
59	0.26752498138714
60	0.26226990868064
61	0.274758547635393
62	0.277459897979528
63	0.275762578032253
64	0.272793556075027
65	0.282349579727254
66	0.286779960701534
67	0.275382923726192
68	0.27741736932638
69	0.279381251504002
70	0.282049206705595
71	0.286149436715577
72	0.28601808987738
73	0.284703169354618
74	0.283879790831306
75	0.293429252257105
76	0.291644137909474
77	0.301630845460646
78	0.294089845698864
79	0.287558793781264
80	0.290859919693371
81	0.288539978749646
82	0.286714090452552
83	0.294124021641921
84	0.298127386347422
85	0.29520504564698
86	0.300174805726921
87	0.311710667733023
88	0.316500448011454
89	0.321283240260619
90	0.315925457239103
91	0.312729901600947
92	0.312264009795931
93	0.324110139946096
94	0.325784345010057
95	0.317873634078602
96	0.32275826258997
97	0.323993477879632
98	0.317563494275111
99	0.329728045085152
100	0.32399496041594
101	0.329408970739484
102	0.321652257172068
103	0.329792935072547
104	0.334510958353004
105	0.342215078794653
106	0.33626214166945
107	0.345157771337652
108	0.346545079041255
109	0.353191253665097
110	0.354376288644832
111	0.348444512509257
112	0.347282197791569
113	0.34132613725659
114	0.355130086043251
115	0.346224635714081
116	0.353240027567002
117	0.347694515094397
118	0.346760003883785
119	0.357764052041908
120	0.361958758895316
121	0.363945363017703
122	0.364785394309103
123	0.360975170494308
124	0.371608004310897
125	0.370971037167584
126	0.369359841874119
127	0.370430890327794
128	0.379974557043541
129	0.369899616718706
130	0.384762864312061
131	0.382537091478336
132	0.369305259532834
133	0.382757144725869
134	0.380168121398342
135	0.382751631162416
136	0.3802782637247
137	0.387176067726504
138	0.405244522612228
139	0.403093329511419
140	0.403312959201767
141	0.404129945236436
142	0.400920833685764
143	0.4132759361916
144	0.414168946061113
145	0.418805167833388
146	0.404618701524009
147	0.412255916631767
148	0.418583489507828
149	0.425639827444621
150	0.425816701657073
151	0.419284160117803
152	0.424066763850142
153	0.431847988896538
154	0.435974812094703
155	0.438132317847367
156	0.443022808794927
157	0.440068689813803
158	0.434408749744456
159	0.441773019363381
160	0.44680311008656
161	0.449913981023769
162	0.453777423874484
163	0.452874365504025
164	0.458753504520377
165	0.462679144217606
166	0.458957122535387
167	0.464060828525497
168	0.468380125117534
169	0.463916077280167
170	0.476374910937614
171	0.465254172293886
172	0.484342049062348
173	0.487345500811567
174	0.486226119669781
175	0.487107901601281
176	0.477096753583812
177	0.497861399952614
178	0.49378542468088
179	0.500695257150743
180	0.507539539851533
181	0.505701245267292
182	0.510602450783098
183	0.510519543889793
184	0.511771839084938
185	0.519306488096932
186	0.517105604935259
187	0.517958651084301
188	0.520772512127797
189	0.515384750420941
190	0.522422168742668
191	0.523057167334247
192	0.529815921189056
193	0.540465412340489
194	0.536090995062202
195	0.542663669112291
196	0.548041221328827
197	0.543404237213962
198	0.534922364811232
199	0.557592552798183
200	0.540241929803726
200	0.289243770241902
199	0.294133655574437
198	0.293250912496658
197	0.285229606469651
196	0.295455192626274
195	0.292923430750382
194	0.285127306198104
193	0.293356729440878
192	0.277422915652787
191	0.282528398080425
190	0.276195072220009
189	0.283761168797073
188	0.28466441199806
187	0.269304876978883
186	0.277601593432507
185	0.27960344038805
184	0.272967520616604
183	0.270756921201271
182	0.277582661742266
181	0.272665845451849
180	0.265584711753105
179	0.265221765418424
178	0.273327190064445
177	0.254277174288716
176	0.262808735783993
175	0.257424461910833
174	0.263555422580987
173	0.260686658703213
172	0.25503449687837
171	0.254482242536319
170	0.25080176473062
169	0.248366719419475
168	0.248990403455072
167	0.251183957857593
166	0.237334715487414
165	0.252011435763272
164	0.25057340926088
163	0.241940397571584
162	0.245509132352377
161	0.245881972721961
160	0.231634923683815
159	0.244172547784571
158	0.234741069276511
157	0.2332901183404
156	0.237248037875128
155	0.230671986297357
154	0.235279933002539
153	0.231483359660644
152	0.234439914188761
151	0.229874922391315
150	0.230374373865681
149	0.228336914459766
148	0.221546982082256
147	0.225930228518289
146	0.220935818962488
145	0.220052229048837
144	0.223537026035882
143	0.237493638340209
142	0.225961653734244
141	0.224860321035518
140	0.218444481564812
139	0.224370679585506
138	0.217228481722057
137	0.205566016765715
136	0.205520812475642
135	0.210920196643892
134	0.210716501673498
133	0.210144622964208
132	0.200760181272859
131	0.193177378868533
130	0.205199071146914
129	0.20477987922325
128	0.197974034148293
127	0.199851718880246
126	0.194778661843682
125	0.193134102536121
124	0.197782621230767
123	0.197880317189624
122	0.192720654394408
121	0.190445467433297
120	0.19560038949012
119	0.192536558574462
118	0.199431888224807
117	0.195546497922358
116	0.187850442569443
115	0.182158732133888
114	0.184400655666487
113	0.196191273298885
112	0.189413507371743
111	0.191896429304988
110	0.188534684780823
109	0.19211615063006
108	0.196088107828174
107	0.18585285368347
106	0.170216723801089
105	0.174147462340105
104	0.18317177319375
103	0.177967593861676
102	0.171171012026877
101	0.174173803343742
100	0.17671520972113
99	0.184883513041454
98	0.182830680682706
97	0.17457308544732
96	0.163681815557027
95	0.174420851167006
94	0.177945410035524
93	0.178781853000409
92	0.174185669573336
91	0.169557626443697
90	0.172654594362061
89	0.171011393920337
88	0.1682973809066
87	0.174430220911176
86	0.163128462848483
85	0.158530363309597
84	0.161505462823285
83	0.161085075676324
82	0.161441376495708
81	0.157154922930373
80	0.164407090089217
79	0.158155224231311
78	0.163379637987596
77	0.164165970253623
76	0.160256484285257
75	0.159895105650172
74	0.154974381871508
73	0.152911262697385
72	0.158459904851759
71	0.153497316768592
70	0.155501582732317
69	0.152216251028601
68	0.145497297610782
67	0.14712436882347
66	0.151734388352516
65	0.149561971153002
64	0.146414971387764
63	0.151794978447724
62	0.149215226058465
61	0.148372536833325
60	0.146222606014906
59	0.14535480402958
58	0.141746294760798
57	0.144508108762349
56	0.141503109737938
55	0.138585256168322
54	0.142298133804727
53	0.145497279614646
52	0.147690791003329
51	0.150584538429391
50	0.14183945621692
49	0.143561466659424
48	0.142310289800615
47	0.146629198567317
46	0.145426284035342
45	0.144240806270445
44	0.14409692292507
43	0.145175420177692
42	0.138477556383135
41	0.139356423382565
40	0.141598710200907
39	0.139699237789387
38	0.135243715066328
37	0.139697214776632
36	0.136968340963457
35	0.136795405217791
34	0.137892316592893
33	0.147524280575769
32	0.150876823497516
31	0.144261551454755
30	0.142243257296216
29	0.146693866177516
28	0.152007534597332
27	0.154386637243687
26	0.155679774900577
25	0.161625926760391
24	0.159855925600401
23	0.163577988800483
22	0.172113719295443
21	0.171726794987266
20	0.178196578537284
19	0.171501968711195
18	0.171247910730173
17	0.179167657415117
16	0.172691924449624
15	0.176109506720274
14	0.173311775230222
13	0.174243067255911
12	0.174327769512715
11	0.195151167500315
10	0.207545153652559
9	0.218039571192594
8	0.234036364915524
7	0.216948930755491
6	0.192322282939568
5	0.186691997881959
4	0.184037577607456
3	0.174009787977833
2	0.349290163731716
1	0.631933268813085


==> figures/data/position-errors/interval-coh1-NC.dat <==
1	0.822358317425707
2	0.577713523446786
3	0.317491093148933
4	0.313955636129055
5	0.342136880544446
6	0.343452691487414
7	0.472652126490105
8	0.485207509584582
9	0.476805365767652
10	0.478965245566583
11	0.487535665473141
12	0.461783601081623
13	0.448433921314623
14	0.439378053393097
15	0.413545430610242
16	0.437649440545794
17	0.451021817570741
18	0.4884265601036
19	0.526293191047995
20	0.537891889570391
21	0.552738646136427
22	0.539124503997124
23	0.546473999164266
24	0.512040136887893
25	0.504015232707721
26	0.47203451866218
27	0.454509288224915
28	0.432182606818054
29	0.397405559618736
30	0.378864785412448
31	0.362080249763813
32	0.343328691347268
33	0.326047545337326
34	0.328849977726001
35	0.314181991824625
36	0.321603070743002
37	0.305534224692548
38	0.314100517264363
39	0.30904604314312
40	0.30284129044123
41	0.292159111711264
42	0.290920910576374
43	0.286859268480682
44	0.298727093386298
45	0.291476472012277
46	0.293637408781306
47	0.285994404517128
48	0.289931667749641
49	0.28913865158704
50	0.293162011032259
51	0.296359072859035
52	0.291026642135225
53	0.295853358987553
54	0.29493475198611
55	0.292337619091222
56	0.290021808976716
57	0.291523242152355
58	0.28959346856614
59	0.284502285311933
60	0.288050182542776
61	0.288334557473577
62	0.291822508232447
63	0.293770268313358
64	0.286002105432417
65	0.284261127575093
66	0.288844849204626
67	0.279376682166642
68	0.28727170608772
69	0.292304962787912
70	0.289058837824537
71	0.294964689865626
72	0.2890191714835
73	0.284426220112588
74	0.288952259123718
75	0.290357598450927
76	0.295652549245606
77	0.285930784718957
78	0.287737984251864
79	0.302340940332812
80	0.300762035616273
81	0.297379442556862
82	0.300237034830183
83	0.301905840452052
84	0.304411545308449
85	0.306867163633668
86	0.297951347365644
87	0.29968506219036
88	0.2961291163526
89	0.310796540512087
90	0.315531370442347
91	0.312496973887454
92	0.312638523624528
93	0.312842440931672
94	0.311088844635111
95	0.304776101060483
96	0.315576725414366
97	0.319619499555682
98	0.328615466031028
99	0.32927036511374
100	0.333521400269866
101	0.333251575304989
102	0.33694380618019
103	0.336298247114986
104	0.340675875070791
105	0.328222060319595
106	0.329564212161059
107	0.332513519760848
108	0.339738727122461
109	0.347737762420679
110	0.347350255597387
111	0.33949130478266
112	0.334708253281998
113	0.341640449290504
114	0.338266237772622
115	0.343376286886521
116	0.346427801426451
117	0.355032322304034
118	0.361603688075349
119	0.349211751657349
120	0.362749742256869
121	0.351638439590154
122	0.360633649006121
123	0.362129557087774
124	0.370566912662102
125	0.365461027173426
126	0.380169193529126
127	0.38342624376599
128	0.39125908476062
129	0.380752757525551
130	0.380736185159293
131	0.378609665429564
132	0.384237146925663
133	0.396674491106171
134	0.380186534670306
135	0.385451890907066
136	0.402334129649942
137	0.409089296039717
138	0.40692205197224
139	0.406621631165787
140	0.391762426733435
141	0.398540095497442
142	0.402277415719005
143	0.407503604932233
144	0.418402691524305
145	0.423256782458479
146	0.424049608602554
147	0.419573129674515
148	0.418442531546916
149	0.410139996007545
150	0.425805546548148
151	0.437148818735774
152	0.430516749168664
153	0.436213568145927
154	0.419294387133295
155	0.431832431329907
156	0.426133395822093
157	0.437462309009134
158	0.433439128893021
159	0.446340263464349
160	0.456991796916234
161	0.455992424042286
162	0.447168731369053
163	0.463817195928243
164	0.470272996994745
165	0.469637116851905
166	0.47491300283356
167	0.479396101539951
168	0.473660266239554
169	0.473351679025529
170	0.474861701289589
171	0.489655195032887
172	0.477810638966592
173	0.478334184814027
174	0.48245432189044
175	0.487538970775492
176	0.491575862813448
177	0.506692998059716
178	0.493234551818853
179	0.502878380325298
180	0.514514055500502
181	0.508754091448253
182	0.515212819362526
183	0.504981720455307
184	0.524045698451181
185	0.50366587322592
186	0.508448161729503
187	0.494699394944264
188	0.503636637987092
189	0.503467843992985
190	0.517982323847058
191	0.518562735221551
192	0.516470730740627
193	0.529209168653692
194	0.546628587739992
195	0.557148971273077
196	0.552954648525375
197	0.549084659253387
198	0.553589542142953
199	0.537446573228251
200	0.558475439829816
200	0.297131194876732
199	0.290244962886467
198	0.294174787120582
197	0.293457993646195
196	0.299654072734585
195	0.28897986036037
194	0.286939190679593
193	0.286378136753433
192	0.283309699807184
191	0.277533180749097
190	0.271906704596943
189	0.263932367300465
188	0.265466340113786
187	0.267697100941577
186	0.26942458687569
185	0.273305387158431
184	0.280540614807891
183	0.269568726557006
182	0.271580248920111
181	0.270054142057096
180	0.272443957855438
179	0.26039577704255
178	0.260159276707351
177	0.260193967822195
176	0.266456907833742
175	0.260011937465305
174	0.258006230192702
173	0.250712472280066
172	0.25545874463459
171	0.25013593092834
170	0.259293504470453
169	0.250649986339561
168	0.245239635990516
167	0.252254334218764
166	0.262163328816574
165	0.245776293999223
164	0.248473690624341
163	0.247182541544691
162	0.244787895743368
161	0.244408087606952
160	0.241152350935758
159	0.24107326637023
158	0.228302338596345
157	0.2229627580277
156	0.220165642055639
155	0.23644452066099
154	0.230795908723549
153	0.229256186939857
152	0.234545509903642
151	0.224001491379614
150	0.232902061250159
149	0.226571245847497
148	0.222552733378524
147	0.224440820702932
146	0.22504652660575
145	0.222329953305052
144	0.227086581871543
143	0.221061806278108
142	0.212754573464475
141	0.214337621474921
140	0.219175353519881
139	0.220903468350952
138	0.213939517639252
137	0.214315565726408
136	0.217607285490637
135	0.204445637589524
134	0.199674650948303
133	0.205666926323912
132	0.210874359965991
131	0.206369103167141
130	0.199759192064012
129	0.210622355454938
128	0.210307844499446
127	0.207825206738523
126	0.206440675170505
125	0.196820081033333
124	0.205680920289948
123	0.193363307985073
122	0.194692152389249
121	0.193196247328762
120	0.188618752616799
119	0.192728888869564
118	0.197265348907442
117	0.187520602437371
116	0.187251248318132
115	0.18758329814195
114	0.178836682932083
113	0.185073106765823
112	0.184858180618906
111	0.187673060991443
110	0.179735250152085
109	0.186426442445917
108	0.188006774963375
107	0.184815832350299
106	0.178754041312992
105	0.17844296954579
104	0.182818451120791
103	0.180123395068057
102	0.178325706233979
101	0.175839644255542
100	0.178097332235527
99	0.176721656918642
98	0.175143420032308
97	0.175313817902734
96	0.166289521406104
95	0.168074826139203
94	0.17010758643704
93	0.171415957061863
92	0.169966043701657
91	0.170593397900266
90	0.170126281807391
89	0.174049833654832
88	0.165210478019597
87	0.168753720091871
86	0.159116259491177
85	0.167244292555453
84	0.170553529903534
83	0.167141929953497
82	0.164179268019924
81	0.147686526817141
80	0.159628557924277
79	0.162878702430153
78	0.160004824411489
77	0.157373017170407
76	0.156252190227724
75	0.15538082523526
74	0.152918633505929
73	0.155143707128256
72	0.152409378454979
71	0.156780187209966
70	0.158155394856004
69	0.152040034507479
68	0.14927972081367
67	0.148634560789591
66	0.151070701455616
65	0.151293928756099
64	0.150901905991607
63	0.157665249512857
62	0.158233815302034
61	0.162316729194776
60	0.160265836312594
59	0.155951740172244
58	0.154697584744003
57	0.159713049742777
56	0.160179615717953
55	0.159865320928911
54	0.157728996591464
53	0.161996772890717
52	0.160632733526432
51	0.161650151428194
50	0.155067074586085
49	0.151509758930282
48	0.15339366175374
47	0.159286801642572
46	0.163362283712816
45	0.162482150415065
44	0.152912788078474
43	0.155573366851423
42	0.156651514845179
41	0.161034631955524
40	0.155966634705144
39	0.161263383731749
38	0.16979340521984
37	0.167232048346333
36	0.166800890090461
35	0.175899029598432
34	0.168478675430382
33	0.171610537443626
32	0.176920434067741
31	0.178883931480337
30	0.186105939027213
29	0.190627460871294
28	0.195256671640821
27	0.201496743514442
26	0.222017932869581
25	0.237109479145547
24	0.239794522594055
23	0.245131414457399
22	0.251019172850508
21	0.258435554245372
20	0.25505723005685
19	0.247159734595168
18	0.24499616204657
17	0.232241916416911
16	0.227572322386282
15	0.215717428169154
14	0.230097765947775
13	0.229191382491584
12	0.246663182077848
11	0.246714739655137
10	0.24799774750403
9	0.243697305244671
8	0.266426394378794
7	0.228401336894022
6	0.185548015648179
5	0.190372874187114
4	0.175536168151573
3	0.176306710881016
2	0.331026177924136
1	0.626993266781689


==> figures/data/position-errors/interval-coh1-VA-det.dat <==
1	15.5298520026554
2	11.4908194049747
3	8.37441554120871
4	9.02813961687897
5	9.97152954738531
6	9.73107899888801
7	10.4941075687163
8	11.0676217020241
9	10.7836200881399
10	10.5744402896336
11	8.89183394544653
12	7.51544608785017
13	6.07256260341494
14	4.42524389889151
15	3.60309679464096
16	2.65389632213993
17	2.0171873954145
18	1.68798458167747
19	1.39991355328977
20	1.51104117140941
21	1.63711851177586
22	1.52602019834286
23	1.27836451388939
24	1.18789869397203
25	1.07751507079273
26	1.25257416616692
27	1.31381957629198
28	1.29180015187596
29	1.41641772272654
30	1.23431883773734
31	1.17534834338902
32	1.11427883575369
33	1.22632267862527
34	1.05271739170344
35	0.962644334444408
36	1.04525956795863
37	1.06095979019609
38	0.98730776591474
39	1.02845359983102
40	0.960564940013405
41	1.00580692156417
42	0.933342274407682
43	0.922648633395356
44	1.02482669389814
45	1.1734141600054
46	1.07056641555611
47	1.12344127679684
48	1.08984350840611
49	0.997212936448275
50	0.959700890512925
51	0.967671654181021
52	1.01492986337486
53	1.13923583790603
54	1.09958488482261
55	1.02010101866752
56	0.999177983494364
57	1.05214089350799
58	1.01941028817384
59	1.07782556581264
60	0.901830387753757
61	1.01249641827608
62	0.986369115293805
63	1.01202173239135
64	0.906338806735644
65	0.937396231530314
66	0.965009595640436
67	0.919877799073923
68	0.94296218358316
69	0.963210302725476
70	0.801363481507905
71	0.971987819849151
72	0.948519478063418
73	0.912356093635313
74	0.852296701332379
75	0.804169660674925
76	0.794396275214852
77	0.884796859009127
78	0.962966986693101
79	0.834304382259906
80	0.776850382634347
81	0.96179297815593
82	1.03458592400468
83	1.04880475986521
84	1.03263261324626
85	0.892198052863803
86	0.980371688349541
87	1.17067298371242
88	1.17204400584248
89	1.18474979470938
90	1.16653749677444
91	0.907558572215402
92	0.72026229704335
93	0.791195957643845
94	0.784868094809603
95	0.70289569545932
96	0.679279018539186
97	0.821244970215058
98	0.713870989051701
99	0.662776569574594
100	0.771795907825467
101	0.831263946762452
102	0.82424784361075
103	0.92093904608097
104	1.03930379778462
105	0.818431662375395
106	0.726667737984755
107	0.795224994941096
108	0.783250706008737
109	0.82279994751876
110	0.801834623926504
111	0.768451074440137
112	0.745160535649167
113	0.77660206740189
114	0.768518315567541
115	0.63635532859906
116	0.788982547495463
117	0.835053883346021
118	0.778331072053272
119	0.804729283215878
120	0.87682268490806
121	0.87982577678197
122	0.780054926001181
123	0.763422325159946
124	0.730122851297114
125	0.716503143940679
126	0.69579190757016
127	0.766544562144114
128	0.774741265156713
129	0.714143741949346
130	0.715829540599669
131	0.763599089764002
132	0.703304229800263
133	0.725332854684137
134	0.720535552059274
135	0.708464990722401
136	0.687682252059274
137	0.689082670155878
138	0.644763084323749
139	0.67563320600958
140	0.685140159895556
141	0.625287319817423
142	0.70823513897371
143	0.743857051330113
144	0.712430699236941
145	0.693327347019435
146	0.632435043877933
147	0.691823212767531
148	0.771887863868454
149	0.779288905399826
150	0.756239229404172
151	0.660497833161575
152	0.670693758582717
153	0.565820405139664
154	0.565814674552353
155	0.661333011204837
156	0.600814379467537
157	0.607998185252855
158	0.596190395403198
159	0.623095979245163
160	0.704721047985338
161	0.638481649266162
162	0.622793116768372
163	0.608110028393352
164	0.7738304810958
165	0.648501532599882
166	0.583858029581144
167	0.651390315113899
168	0.565973270657736
169	0.494746924210506
170	0.543671517584859
171	0.52298124099776
172	0.562450029110466
173	0.662271184664413
174	0.517750415997008
175	0.446977963828757
176	0.540575922721482
177	0.520515876769885
178	0.572519853624579
179	0.615344722938722
180	0.541502939676027
181	0.48689270880242
182	0.512985218538496
183	0.462584015941052
184	0.502539046776367
185	0.459201104048372
186	0.428518804277666
187	0.506693177941369
188	0.463690633043851
189	0.405016785381037
190	0.39968324697838
191	0.454731596261021
192	0.398037394435782
193	0.431765797935149
194	0.448926238246063
195	0.431413919919622
196	0.436417534789356
197	0.375075670828648
198	0.354138999278926
199	0.389142263088908
200	0.356347672508526
200	0.187517986382901
199	0.212824484549948
198	0.22304699437739
197	0.223353146766254
196	0.266553353596161
195	0.246166345333193
194	0.228566197089223
193	0.256883315753899
192	0.239609254873788
191	0.256905127862977
190	0.220344637344993
189	0.233968947458965
188	0.290007789361162
187	0.279973681625935
186	0.305896026443069
185	0.294332564790565
184	0.313809342221378
183	0.295184347497297
182	0.30759570559312
181	0.312740054150769
180	0.298586021978465
179	0.277161788698315
178	0.378978041422832
177	0.317910809486766
176	0.324730742856756
175	0.300327387885774
174	0.341537995132174
173	0.398045254591065
172	0.378798710999065
171	0.347786303115942
170	0.358176340702801
169	0.292672410216398
168	0.317475299572145
167	0.412098439003153
166	0.387543107582523
165	0.419551809697492
164	0.452248346576238
163	0.38334021547589
162	0.352511432763126
161	0.423956294811676
160	0.40770965310261
159	0.372211194289112
158	0.308572496379393
157	0.274349060596004
156	0.340061939247226
155	0.358160403761678
154	0.290778180942449
153	0.308668342026079
152	0.358892505377514
151	0.385706890579769
150	0.486486334842865
149	0.489941151575129
148	0.477620281301151
147	0.385353653939351
146	0.356113915775832
145	0.425317589308267
144	0.368185438474798
143	0.37598985616844
142	0.349746123791474
141	0.34052546678913
140	0.331471116695168
139	0.434800519775749
138	0.361840452161162
137	0.398419576963439
136	0.4287157790828
135	0.425686974272678
134	0.369816129838719
133	0.332708058843763
132	0.389637701319558
131	0.332785566983921
130	0.380624820979922
129	0.355552344191098
128	0.363699852992033
127	0.351999260175449
126	0.341950302444843
125	0.393411620136036
124	0.350298226395509
123	0.410376466593754
122	0.424247807650426
121	0.421108952369332
120	0.424377624725663
119	0.430385653791731
118	0.385845530734071
117	0.410133118818827
116	0.394710918440525
115	0.416625419271564
114	0.399595075357012
113	0.441631637478686
112	0.410107478799857
111	0.397000049361892
110	0.416995739316144
109	0.383290271953242
108	0.413435501603382
107	0.411418955844184
106	0.385412187503969
105	0.471482257455516
104	0.467363638518126
103	0.510325278350376
102	0.432927929381725
101	0.465848594971713
100	0.432017419057314
99	0.369874713427908
98	0.414053246355935
97	0.45541929668306
96	0.446649449415414
95	0.464055051247749
94	0.448548945152326
93	0.462902080146243
92	0.458069858133996
91	0.509637809795244
90	0.58311994808645
89	0.661848559342062
88	0.609476122130155
87	0.56061142472472
86	0.570751897866108
85	0.534500810599588
84	0.589897079035486
83	0.618545507926505
82	0.631216087853687
81	0.551564470850086
80	0.477063105266948
79	0.46440475093075
78	0.578316224249158
77	0.540130356230623
76	0.539235120462179
75	0.556681284386293
74	0.530014218825035
73	0.498065698738267
72	0.55555413791178
71	0.57623915202993
70	0.493666408948816
69	0.548842816884433
68	0.542548010843697
67	0.580654201912901
66	0.506270062697231
65	0.584118684488036
64	0.597693608748525
63	0.676871382161636
62	0.551961506198241
61	0.528446882986736
60	0.55238324674512
59	0.705206599522298
58	0.680618974797501
57	0.605139296739289
56	0.573097915927952
55	0.616577790739245
54	0.679453963288974
53	0.698370541242064
52	0.696452479995496
51	0.572435608212062
50	0.551815291095829
49	0.613051990589816
48	0.640546592252861
47	0.633160685098984
46	0.653274578445895
45	0.65575947322927
44	0.595062138612386
43	0.454066658779641
42	0.455702241671147
41	0.515970548365052
40	0.475278678482738
39	0.50449444583245
38	0.559999770622119
37	0.605319940286478
36	0.598918451113835
35	0.522982080541588
34	0.574676808888466
33	0.596950953179336
32	0.516257773862773
31	0.547729865243359
30	0.619597399135557
29	0.524312125266849
28	0.569852917397637
27	0.572894390765782
26	0.572567768820554
25	0.64876799386246
24	0.532522565822115
23	0.729380412788934
22	0.791194977225542
21	0.7816016316262
20	0.720512377524448
19	0.73492766645866
18	0.718874894289927
17	0.999786773296573
16	1.36897779016867
15	1.42651108011076
14	1.58996489676821
13	2.10557610183178
12	2.65234253884094
11	3.50641245045225
10	3.73846418567988
9	3.91016747837608
8	4.98451713474403
7	3.55925106911592
6	3.99374311429809
5	5.32915627277773
4	3.56887760540688
3	3.84435069706179
2	5.03395885618818
1	7.23672069570988


==> figures/data/position-errors/interval-coh1-det-NC.dat <==
1	14.1477073468777
2	10.3271649488002
3	7.88716863101025
4	8.03968913759403
5	9.11468443732696
6	8.09678046477075
7	8.89820917040254
8	10.3584059633093
9	8.99258619796642
10	9.41398635700045
11	8.95756263404744
12	7.95174727690398
13	6.18830926507551
14	5.06256986728397
15	4.32005708901182
16	3.71262293274517
17	3.30388285795912
18	3.050956508414
19	3.04960537817865
20	2.86934138252853
21	2.82690277219733
22	2.72198906229628
23	2.56327000994476
24	2.41263471163381
25	2.31320252365445
26	2.09886835408063
27	1.97100962734187
28	1.75242152029251
29	1.59813612974663
30	1.48395163502635
31	1.47208584022377
32	1.39791362268839
33	1.32876052312745
34	1.28791306708013
35	1.24299376811174
36	1.19944879586875
37	1.14605652525778
38	1.10710224461635
39	1.07362500544558
40	1.00755441613686
41	1.54362165187266
42	2.07605233450479
43	2.44330310244858
44	2.49211469970821
45	2.65971465227214
46	2.56603226551677
47	2.41649362625099
48	2.29771324765549
49	2.19973606772235
50	2.0148034407453
51	1.85800356005133
52	1.78037219457743
53	1.61831834928692
54	1.61459093950085
55	1.60464461710273
56	1.57764779434994
57	1.53887208737982
58	1.46062396436277
59	1.43651986669059
60	1.38885989329393
61	1.36598193463436
62	1.34252260292129
63	1.34318329465338
64	1.34888541602338
65	1.280767407714
66	1.28385241646743
67	1.31316835354877
68	1.33118996185219
69	1.35431777433578
70	1.2764421195654
71	1.27538761686255
72	1.32925927751426
73	1.30486970394894
74	1.2795378143208
75	1.24185639083954
76	1.28754558618854
77	1.30183488705799
78	1.27969042126244
79	1.33578052871247
80	1.31197664130414
81	1.46879432330316
82	1.60342021361836
83	1.6673034260019
84	1.65525215953613
85	1.70762791975559
86	1.75058441794793
87	1.76993244017771
88	1.78191041935156
89	1.8565168316367
90	1.91290033659014
91	1.94375439706366
92	1.80628622910693
93	1.5928127116972
94	1.52017975882939
95	1.46884378469646
96	1.47206799117405
97	1.36727114838653
98	1.34237769877845
99	1.39817496936955
100	1.68246328959624
101	1.79625148514047
102	1.92664290305912
103	1.9468337366867
104	1.86341421732745
105	1.91962977207017
106	1.85111733174627
107	1.81393095963206
108	1.89449118859892
109	1.75210151312128
110	1.63638505920017
111	1.51433101022077
112	1.45152420742815
113	1.43962848039142
114	1.45219017364357
115	1.43593251492425
116	1.5643070598685
117	1.56407741601988
118	1.58276476022745
119	1.50671913469485
120	1.44320741403571
121	1.40100805157405
122	1.37815373399169
123	1.37948680243821
124	1.33494478887511
125	1.32151316475049
126	1.30024676046875
127	1.24156409454954
128	1.27393429573453
129	1.25414115572371
130	1.24513518651062
131	1.24239799800146
132	1.25392832252459
133	1.28665224640193
134	1.21851193657764
135	1.25361962144209
136	1.1888815443624
137	1.17546420327315
138	1.2275629890618
139	1.23578960025175
140	1.20753235939733
141	1.11286387948782
142	1.13594356852837
143	1.111692297063
144	1.07220124250334
145	1.10604055563632
146	1.07922384772091
147	1.16641246838046
148	1.1889402516293
149	1.12508149329948
150	1.09030782490696
151	1.0879937555411
152	1.10865358831089
153	1.02309077899076
154	0.978341650947565
155	0.981753509342393
156	0.980563027987368
157	0.996771914852277
158	1.00771185301438
159	0.949401180264782
160	0.962413356070299
161	0.953858759404858
162	0.974617508737319
163	0.969610021664038
164	0.959511844894233
165	0.943382857049455
166	0.930806312368918
167	0.958167239696634
168	0.994868826513307
169	0.992835446914931
170	0.985981262789937
171	0.95894474738423
172	0.997521816751193
173	0.966238339116613
174	0.950129573735355
175	0.954900709479935
176	0.960279291754792
177	0.927522352727942
178	1.15435865913329
179	1.24064200732316
180	1.1230054936683
181	1.01120742600551
182	0.957539769289991
183	0.911644273502363
184	0.897097536209882
185	0.898423895141615
186	0.868630615217236
187	0.820263992685609
188	0.78093695051136
189	0.811274735285693
190	0.791949677453446
191	0.767819865088662
192	0.731849841025986
193	0.785163190677772
194	0.757514177085599
195	0.724869879808518
196	0.723754078748464
197	0.756241991747718
198	0.727433848965498
199	0.736082154808636
200	0.707321199596864
200	0.353154340073743
199	0.354041591119844
198	0.3737159104065
197	0.390399987295684
196	0.376227525259359
195	0.394981363991142
194	0.387231133074597
193	0.386999607478139
192	0.368129450072291
191	0.392448991513573
190	0.406573826999507
189	0.42042350415663
188	0.407423174528188
187	0.435873225142281
186	0.41818414001856
185	0.466838570292338
184	0.453408984657701
183	0.463685574866298
182	0.475241369396182
181	0.499036509547695
180	0.572594930908603
179	0.641121420022395
178	0.606108903803263
177	0.461815211562499
176	0.466825252170431
175	0.515623217884393
174	0.534365782086294
173	0.505291499689506
172	0.515869024722687
171	0.492230715149934
170	0.52689849181181
169	0.513275418100068
168	0.504830650836594
167	0.490555982899975
166	0.488480704029966
165	0.500245648019116
164	0.494567249919076
163	0.493874051551644
162	0.492105560759148
161	0.496793470185516
160	0.512574580616979
159	0.486344567795826
158	0.499425888719477
157	0.512287489633397
156	0.523668673724057
155	0.509416314617422
154	0.504398956994774
153	0.526374826129174
152	0.56692618619763
151	0.556247420901695
150	0.548431441439002
149	0.568585143965502
148	0.595391952813507
147	0.582511986073327
146	0.547132207147851
145	0.56657289663891
144	0.5291129041526
143	0.561656709217929
142	0.563438909772784
141	0.588326288253676
140	0.601716618963356
139	0.630591806588454
138	0.651920019792071
137	0.612531401692543
136	0.611875195603482
135	0.628093532623742
134	0.632301240934324
133	0.618229290014047
132	0.653678745755388
131	0.674360057444934
130	0.649932905740239
129	0.664705529100209
128	0.673492173808908
127	0.662934352647225
126	0.64772430016884
125	0.683119606465205
124	0.715046374213947
123	0.721706835334047
122	0.732477369140761
121	0.706545560735391
120	0.720292534399451
119	0.782274258807844
118	0.801059056890717
117	0.783847287830555
116	0.807975986489146
115	0.755160985799406
114	0.742839389865087
113	0.740670526175561
112	0.764201912182637
111	0.771606129087908
110	0.819756945301052
109	0.864185574327528
108	0.980116866527822
107	0.945369789187806
106	0.953179970716119
105	0.982407721354596
104	0.977791970415939
103	0.927485561816957
102	0.95311313103862
101	0.905264647184123
100	0.843325456195037
99	0.701162575531997
98	0.721899260865998
97	0.736567924729614
96	0.778217143157187
95	0.787336392000851
94	0.763541769160638
93	0.854123643415065
92	0.941311318116992
91	1.01028738578246
90	0.953346844093295
89	1.00177503558475
88	0.952015286421671
87	0.959937656753847
86	0.943653978095717
85	0.901610124944031
84	0.896134467434736
83	0.884803823169196
82	0.833347621563703
81	0.75681342676656
80	0.6597140028797
79	0.68282279669544
78	0.676903759651498
77	0.64741288626201
76	0.656169098437169
75	0.663219181444969
74	0.677977981246823
73	0.706145854114313
72	0.676918851722198
71	0.651260630958311
70	0.68331771860295
69	0.709747117616589
68	0.69619924665095
67	0.717488465463689
66	0.680049298796558
65	0.663771633368168
64	0.69600903284431
63	0.713234437471592
62	0.717862267821166
61	0.689190162517218
60	0.721086638359506
59	0.774552016155693
58	0.76779419801654
57	0.76459070533342
56	0.794096387255026
55	0.805726325908731
54	0.821212407201828
53	0.882643149738232
52	0.891894107340619
51	0.940327320669216
50	1.02336649586092
49	1.11337286221878
48	1.07173237481081
47	1.21056591023296
46	1.23557129831459
45	1.22653678163237
44	1.25207793177839
43	1.19224777417966
42	1.07657167858307
41	0.783138202588776
40	0.552640612088546
39	0.558994804486127
38	0.58523412700286
37	0.604371187060989
36	0.616307537034247
35	0.621406757385379
34	0.648667126686455
33	0.646040054872274
32	0.659883737697873
31	0.660146392508577
30	0.706597433315101
29	0.750183318586733
28	0.784841361592795
27	0.86397872814734
26	0.898858261983833
25	0.990049501632341
24	1.05902750324322
23	1.13814258746906
22	1.20252093359518
21	1.29303307531927
20	1.34147036796276
19	1.39330713822074
18	1.48792701965206
17	1.56929155159789
16	1.77131641303167
15	1.85456411767699
14	1.8844125061457
13	2.29835259495297
12	2.80418567027556
11	2.984804108664
10	3.74939016090285
9	3.56590599324018
8	5.76944428382867
7	3.83435603709556
6	3.92822300704871
5	5.26615016627473
4	3.64063806233356
3	4.00726292857735
2	5.41237946981097
1	7.45652799008439


==> figures/data/position-errors/interval-coh1-det.dat <==
1	14.6366934529379
2	10.7286382630625
3	8.11128067465243
4	8.5042953841402
5	9.22412629607066
6	8.41637474854901
7	9.35467517817424
8	10.4412722578689
9	8.91345736983507
10	9.10925779403932
11	8.65073722415758
12	7.5269265274984
13	5.76109060509043
14	3.81479450861127
15	3.23922897196694
16	2.83244535710651
17	2.3711701308334
18	2.09263082761629
19	1.93506213682991
20	1.75576161710451
21	1.65319035559199
22	1.48453101139077
23	1.38369289821629
24	1.26654097839644
25	1.1744498103198
26	1.2082157157239
27	1.25317900254355
28	1.18540027294746
29	1.14468311062262
30	1.09191076569959
31	1.04954735635705
32	1.05015721789801
33	0.997761242371065
34	1.01617933896318
35	0.982674534745462
36	0.987841675592767
37	0.980880570518023
38	0.966667218298586
39	0.908746807925307
40	0.928183779833389
41	0.904844369021573
42	0.893870211161019
43	0.891255822961837
44	0.905129609328844
45	0.974203004634347
46	0.998733174026154
47	1.04571232450475
48	1.00466068093584
49	0.977742661170867
50	0.949704403681478
51	0.969567799905957
52	1.03577069346492
53	1.09539067810665
54	1.08720438532123
55	1.00287062831901
56	0.968543870991829
57	0.979771481166909
58	1.02809359279094
59	1.02102602273467
60	0.940910766037892
61	0.956699326341702
62	0.948122757671913
63	1.00610898407826
64	0.90381422843777
65	0.929168759664304
66	0.892086457956022
67	0.92921514009483
68	0.896296665013444
69	0.900614408126973
70	0.841155639248278
71	0.920040207170626
72	0.921298696883767
73	0.847989059698046
74	0.857865680121688
75	0.91005760951245
76	0.821335326067281
77	0.86684564449322
78	0.914982431619349
79	0.803522226773943
80	0.811089044890334
81	0.904104121729489
82	0.962456078492022
83	0.980720472760714
84	0.981581136501813
85	0.946194846375848
86	0.952292571817532
87	1.01952869124474
88	1.1063368895227
89	1.13998424253909
90	1.00327418068772
91	0.872703310986283
92	0.804239790520677
93	0.801955651694663
94	0.777260544528669
95	0.75299751320386
96	0.756846210043072
97	0.774481709717294
98	0.725754761214453
99	0.739298478978356
100	0.806409114873959
101	0.837141386667176
102	0.852294394914648
103	0.860643340236984
104	0.856759405552534
105	0.821003254188214
106	0.818462065423495
107	0.810892513126335
108	0.771063513712642
109	0.764060154790767
110	0.764558753896366
111	0.717839350842646
112	0.721711936756672
113	0.776829296414622
114	0.780668312767073
115	0.748668425813384
116	0.756078305672916
117	0.819893148023888
118	0.801043093481699
119	0.761843578699662
120	0.740435512364178
121	0.788367229359402
122	0.769139892642569
123	0.740911537459299
124	0.765501865100874
125	0.704603643433795
126	0.675669814295916
127	0.690019598192858
128	0.736749658126493
129	0.707139204376448
130	0.712132996577899
131	0.666674343005091
132	0.680249854054089
133	0.662221421959002
134	0.676214585275974
135	0.695836572602878
136	0.681982284403716
137	0.687793372287382
138	0.688258897385825
139	0.689866427037657
140	0.661858398178735
141	0.63770843521442
142	0.634888779325399
143	0.678246999363226
144	0.680069713778975
145	0.66781040454421
146	0.644620006069123
147	0.686664490280927
148	0.751310526106815
149	0.754516263848988
150	0.746185399094892
151	0.692236221531848
152	0.612404637693256
153	0.577180769531201
154	0.553670453218482
155	0.601976843453063
156	0.611127742625304
157	0.590775917858505
158	0.584762149496164
159	0.611023411712108
160	0.677331234936557
161	0.649011335285373
162	0.645693953304608
163	0.662302572346518
164	0.713263755207051
165	0.640759737826983
166	0.62239314839134
167	0.636407276147634
168	0.563122720608827
169	0.521870121609266
170	0.571414754599607
171	0.57093898596258
172	0.580580953231258
173	0.625465814813908
174	0.535811222817461
175	0.54068697039329
176	0.527658773580452
177	0.53661470454422
178	0.618133670605843
179	0.589167295893279
180	0.555909577339217
181	0.530494120911828
182	0.543387461191138
183	0.483806204636646
184	0.511486042111584
185	0.508481598539927
186	0.472094189646499
187	0.479229243307611
188	0.474620123522414
189	0.455787568638474
190	0.435279923481153
191	0.462333218601111
192	0.415218143262832
193	0.425617262914263
194	0.430859883650053
195	0.410982086771853
196	0.410928768774761
197	0.379418280778112
198	0.377809350753479
199	0.380321430091608
200	0.367684741747667
200	0.208086365268342
199	0.204702504018754
198	0.212363437146691
197	0.218593389216665
196	0.245554329631867
195	0.231367458544857
194	0.24359469105225
193	0.239427482295265
192	0.231954978517759
191	0.265679112080126
190	0.240757347815804
189	0.267513319842584
188	0.288168032159197
187	0.272602201960032
186	0.281477708427728
185	0.300493891985233
184	0.304561969754731
183	0.282229173888204
182	0.318696777604066
181	0.316899404905126
180	0.325715589113818
179	0.330254647540613
178	0.360188032382596
177	0.322407640481421
176	0.31639843680842
175	0.309728373518905
174	0.318271443676372
173	0.390891063261191
172	0.362611583851805
171	0.346052317923064
170	0.342600788968318
169	0.306750832034102
168	0.332287936365734
167	0.393278566117785
166	0.381095226199677
165	0.41149212233672
164	0.459418466445085
163	0.408004499662832
162	0.402169157085829
161	0.404426445249938
160	0.437014075703662
159	0.361615776378957
158	0.347903491515046
157	0.334888851582333
156	0.360414186791442
155	0.348060292472248
154	0.323668607557902
153	0.325339754700274
152	0.352093154828408
151	0.407651672926188
150	0.467443901974983
149	0.47704803851894
148	0.461979618700038
147	0.413018634138442
146	0.370301356484832
145	0.386177780784521
144	0.406841579861206
143	0.383869142453017
142	0.376199054727022
141	0.357142523190005
140	0.378358746635057
139	0.395587450533354
138	0.408346546078229
137	0.388581074306592
136	0.383932369655232
135	0.409453411871198
134	0.36671236173843
133	0.364903676028323
132	0.387766158482996
131	0.379884527638724
130	0.387560185018988
129	0.38622774093404
128	0.392416629300767
127	0.370877873309274
126	0.37298437357984
125	0.401192220531497
124	0.411268048735623
123	0.3904930028801
122	0.408297479337429
121	0.413675418194449
120	0.420916534699678
119	0.41337828346679
118	0.435204305431433
117	0.436520989951313
116	0.40393444254553
115	0.395144692906392
114	0.423513543908405
113	0.404089101262527
112	0.386773684639529
111	0.392620624063558
110	0.407031334590907
109	0.405019292150111
108	0.406412176017145
107	0.405269047673045
106	0.440522587106996
105	0.438589555508359
104	0.459457977588378
103	0.448931663279367
102	0.451670352896378
101	0.437685647479378
100	0.433458743927745
99	0.384280667285057
98	0.384936119013196
97	0.413579941957252
96	0.418947661711084
95	0.41474553811248
94	0.41461127647299
93	0.443160118670153
92	0.432874626842658
91	0.475000351908397
90	0.535638224827901
89	0.649031420750808
88	0.579604774520749
87	0.535722132935192
86	0.551679409709771
85	0.54417388894098
84	0.55234787191029
83	0.572638100934643
82	0.608760795767237
81	0.536421988320639
80	0.456917334659845
79	0.486422914686705
78	0.574813220344112
77	0.515944216030288
76	0.475117741314555
75	0.550131672994286
74	0.510085868691192
73	0.50165303886614
72	0.565523303152711
71	0.553397801299067
70	0.48964440798414
69	0.546631244714949
68	0.543250528886107
67	0.565827298986238
66	0.552495870277145
65	0.583156967653358
64	0.559742582082812
63	0.658291810549983
62	0.601006610284795
61	0.579755626128911
60	0.550455363838572
59	0.66355572967079
58	0.679310551313109
57	0.584050778038744
56	0.563005756412376
55	0.599565513775354
54	0.661249435362714
53	0.707105076567533
52	0.633085068286705
51	0.573066902626982
50	0.572742157005815
49	0.574323532393464
48	0.60550759889778
47	0.618671697032378
46	0.619157048067391
45	0.595305652725587
44	0.514689609454459
43	0.475498860555202
42	0.470251388461826
41	0.476902263921612
40	0.500833816811037
39	0.496633385535577
38	0.548570686554828
37	0.54091047369012
36	0.554872199698788
35	0.5622739388501
34	0.557337866340465
33	0.566203707018431
32	0.55938569882738
31	0.578330548370138
30	0.555568460942971
29	0.577442288064371
28	0.606434367589893
27	0.609638850919895
26	0.609160849380572
25	0.639565588164883
24	0.606616528115541
23	0.653121071449724
22	0.725877690200834
21	0.827330083639482
20	0.875030787327733
19	0.86784304908866
18	0.976912232687491
17	1.18595497331181
16	1.31152491523307
15	1.39130100244863
14	1.51459264721676
13	2.07528478269369
12	2.77558299989068
11	3.23590287064772
10	4.02490036709021
9	3.88059497320993
8	5.81388356515895
7	3.78220546474739
6	4.03072305814829
5	5.42152237369338
4	3.76157687640393
3	3.75216294347404
2	5.24230789992783
1	7.37037631406945


==> figures/data/position-errors/interval-coh1.dat <==
1	0.808608757530866
2	0.583615397310641
3	0.318150850223351
4	0.323826666566247
5	0.343849997231518
6	0.345441449343729
7	0.461094004052893
8	0.498942918500714
9	0.478705225527881
10	0.475357578033681
11	0.471012902799255
12	0.459198295467953
13	0.425178576889044
14	0.406290172651214
15	0.389593327070769
16	0.406356902005942
17	0.401013833024971
18	0.408550619388217
19	0.410160750851047
20	0.408549765704595
21	0.400004264883548
22	0.402516280590283
23	0.384683368888548
24	0.359037369190807
25	0.343137734220481
26	0.314662491549095
27	0.295469618836236
28	0.289917329001748
29	0.287831146328194
30	0.276342101187225
31	0.264885704824563
32	0.246191217887563
33	0.24361275938194
34	0.23566210572228
35	0.234641482840238
36	0.226932088461007
37	0.22788516335862
38	0.218693113638692
39	0.220888477117664
40	0.219628188274631
41	0.214117971773727
42	0.214521712362554
43	0.22167158343675
44	0.217431908858594
45	0.214174091617508
46	0.218824167257025
47	0.215305780157792
48	0.217593832655454
49	0.21919208765525
50	0.217389738079573
51	0.215629516757344
52	0.216887121150576
53	0.209306008653977
54	0.209512122351813
55	0.208031887669192
56	0.208259041370769
57	0.20644473134766
58	0.210217876357155
59	0.208750678573275
60	0.20089898242177
61	0.204668350877883
62	0.205805751298742
63	0.205991190069443
64	0.20737057087708
65	0.203570713889296
66	0.198829239813294
67	0.196522380223789
68	0.197045078514252
69	0.201797979717769
70	0.200245972520271
71	0.199462910328735
72	0.204232683672186
73	0.198156845176673
74	0.203741811773608
75	0.206745957419216
76	0.208260333387528
77	0.206124214554151
78	0.201599853253178
79	0.201240741086936
80	0.207247165126696
81	0.200937608794544
82	0.20141019906386
83	0.20087409422576
84	0.205622273334309
85	0.203806165467942
86	0.210531696322027
87	0.216746507980927
88	0.216065371696223
89	0.214518528126048
90	0.211618351604894
91	0.203946694146519
92	0.208442876607324
93	0.206792729677674
94	0.211972302261352
95	0.208300989318267
96	0.20744583989943
97	0.207607228165556
98	0.207036187066395
99	0.214842360856858
100	0.211961373878786
101	0.223664736779161
102	0.215486862289985
103	0.220863741968401
104	0.224500982365158
105	0.220074349029351
106	0.22076423690429
107	0.224568712179105
108	0.227040669473186
109	0.225028589176477
110	0.233646175409271
111	0.228302185307729
112	0.232241477491226
113	0.225695899595461
114	0.22741880204092
115	0.222130079240285
116	0.222289522794197
117	0.229760153162064
118	0.230062547442088
119	0.231696778773565
120	0.229136639120004
121	0.232599679533331
122	0.229853164252411
123	0.235273705855428
124	0.23159444461853
125	0.235185592239728
126	0.241367303054848
127	0.242638600736028
128	0.240737353367277
129	0.235937751552897
130	0.241778186863518
131	0.238795344609651
132	0.236757228008867
133	0.247945474060762
134	0.242222788333485
135	0.242521890596576
136	0.243430978276363
137	0.246662342949583
138	0.246202673963701
139	0.248064928092569
140	0.247400496495245
141	0.252777304887213
142	0.245298770906755
143	0.250364219370291
144	0.255071903120355
145	0.248408154878835
146	0.251409849943845
147	0.254942349781419
148	0.253215133177319
149	0.256518253593519
150	0.254112408813895
151	0.249199361262304
152	0.250914068303468
153	0.24873675556787
154	0.266170707145883
155	0.268979553497984
156	0.255836836124426
157	0.261755727055828
158	0.260068342705506
159	0.264659386196306
160	0.261107658808206
161	0.266318425166304
162	0.259460418285016
163	0.270327059228612
164	0.274892767072778
165	0.27669029910034
166	0.28028753444798
167	0.273349988251788
168	0.274077161325053
169	0.26707550644845
170	0.265342716188912
171	0.276244230866996
172	0.274865062307499
173	0.28008598787817
174	0.284338201528406
175	0.286636749454268
176	0.278269775461866
177	0.275787438354305
178	0.274205766570058
179	0.27549295959786
180	0.282176168822207
181	0.270332339923389
182	0.273124233965735
183	0.281443901140671
184	0.276861230806026
185	0.286420486852989
186	0.283310853580955
187	0.2876973883591
188	0.288763958814326
189	0.281663477061096
190	0.289290811329053
191	0.277479657162928
192	0.284009363864017
193	0.282871941808192
194	0.282068835444693
195	0.291511634022889
196	0.296106047956412
197	0.292173635661751
198	0.288345595098631
199	0.289272361609143
200	0.294343673155534
200	0.157588240221155
199	0.154932277908039
198	0.147525595391346
197	0.149447048557205
196	0.145693457623094
195	0.148397443190469
194	0.149209833201456
193	0.146417556796334
192	0.147394671246655
191	0.148765801635119
190	0.144646192046433
189	0.147411288909465
188	0.14465686113279
187	0.145331663118986
186	0.14483806379591
185	0.144394578994756
184	0.14170543099528
183	0.142401228098557
182	0.140462412645375
181	0.142056572998872
180	0.139888550797328
179	0.141852930410093
178	0.139099020369588
177	0.140125115310062
176	0.140862740220033
175	0.142517248881075
174	0.143938768683192
173	0.143377851587902
172	0.138581041687115
171	0.141449750583279
170	0.142518817782874
169	0.138263528899324
168	0.140237250595338
167	0.140169268232412
166	0.131412808440921
165	0.141325200125162
164	0.139633728811267
163	0.13311174773331
162	0.133683044098892
161	0.138551176949731
160	0.133186012676822
159	0.133984625077189
158	0.134072854349525
157	0.132759179067032
156	0.136988986902008
155	0.13311343342557
154	0.133671573967538
153	0.131904715245753
152	0.13371527879675
151	0.130811965986603
150	0.135390009914505
149	0.134455563062042
148	0.134042698641826
147	0.132558872118251
146	0.13281399507081
145	0.131554536610436
144	0.132188778671291
143	0.134155449896738
142	0.127123496981123
141	0.129219248804771
140	0.127973479217417
139	0.131050706680981
138	0.129009072423008
137	0.128101726120452
136	0.122459690443783
135	0.127843092200423
134	0.130550367337406
133	0.125745641146822
132	0.123271744582189
131	0.122203556418646
130	0.124841787885779
129	0.123367602133305
128	0.125894536841332
127	0.125670062125928
126	0.125865089776082
125	0.122050186224392
124	0.117919982946275
123	0.120258100557186
122	0.119223297491796
121	0.124506291619362
120	0.120760361227989
119	0.123908193461451
118	0.123004781493683
117	0.12272920523222
116	0.121751809045405
115	0.114577674316044
114	0.116414023074992
113	0.118581393963208
112	0.121137755765682
111	0.118849585892073
110	0.118469500847738
109	0.12003378875155
108	0.119297740814776
107	0.119255916814675
106	0.11452498313441
105	0.116974504702785
104	0.117882607206436
103	0.118045884767061
102	0.112016295860042
101	0.118416077006387
100	0.115625936960007
99	0.118252157558113
98	0.117030424479363
97	0.113031654101761
96	0.110732190602973
95	0.114173663833321
94	0.115562246751634
93	0.115988535529182
92	0.116626835109216
91	0.112937578202107
90	0.115520128757439
89	0.10930216476737
88	0.109285173774697
87	0.113451276855088
86	0.114344776538737
85	0.112363447643193
84	0.11106337483433
83	0.109159754380529
82	0.111055020741053
81	0.115028990500997
80	0.114368714618781
79	0.108995242898786
78	0.11009387589606
77	0.11495816285317
76	0.11147807287134
75	0.108674440526129
74	0.10996714240953
73	0.108775145364974
72	0.110516596188964
71	0.106962740085935
70	0.108569791021666
69	0.106031595752739
68	0.105587112914574
67	0.107684963229137
66	0.10744437906256
65	0.108287590354419
64	0.106602333416209
63	0.113670066559691
62	0.110892572697777
61	0.10816149105649
60	0.111223120395379
59	0.110049939514907
58	0.112734669394984
57	0.106110870123302
56	0.112389778158535
55	0.108389736378018
54	0.111775995138731
53	0.11484666098009
52	0.116845911331796
51	0.116674742150339
50	0.1167643932291
49	0.118492290799209
48	0.114868156378252
47	0.11831583378336
46	0.118932169196951
45	0.119901556980542
44	0.116252795766795
43	0.119327137543791
42	0.114983964908934
41	0.114302868187085
40	0.115931744085122
39	0.119969945106458
38	0.124393050710936
37	0.117803656416823
36	0.123299071097725
35	0.127813534776647
34	0.128157423861197
33	0.130934267688255
32	0.139368766078412
31	0.141716302240241
30	0.143719701528156
29	0.14440222654185
28	0.153602023459805
27	0.154411150959981
26	0.160254606438729
25	0.169029363112262
24	0.185452492636229
23	0.194440126362909
22	0.198031373072511
21	0.205453621691654
20	0.201849019801745
19	0.205914140210712
18	0.202882805497798
17	0.209196464543038
16	0.206074143465667
15	0.202505933758421
14	0.212014258523907
13	0.22319245916444
12	0.227988309342164
11	0.249053698232231
10	0.25288480147325
9	0.255595326818093
8	0.251917227801585
7	0.224844748387053
6	0.174986266724717
5	0.187676790890737
4	0.174517213811186
3	0.170044450282332
2	0.35188579275748
1	0.631901043677601


==> figures/data/scen/det-traj-obstruction-PA1-conn-left.dat <==
-1	-1	-0.5
-0.1291509	2.562078	0.1060542


==> figures/data/scen/det-traj-obstruction-PA1-conn-right.dat <==
-1	-1	-0.5
1.589136	1.912691	-0.1912288


==> figures/data/scen/det-traj-obstruction-PA1-intersections.dat <==
-0.6332833	0.4999999	-0.2447891
0.333373	0.5	-0.3409866


==> figures/data/scen/det-traj-obstruction-PA2-conn-left.dat <==
-0.5	-1	0.5
-0.8410911	2.473505	-0.1060216


==> figures/data/scen/det-traj-obstruction-PA2-conn-right.dat <==
-0.5	-1	0.5
1.264836	2.18238	0.04064296


==> figures/data/scen/det-traj-obstruction-PA2-intersections.dat <==
-0.647297	0.5000001	0.2382953
0.3318472	0.4999999	0.2834842


==> figures/data/scen/det-traj-obstruction-PA3-conn-left.dat <==
0.5	-1	-0.5
-1.776295	2.00134	0.2357996


==> figures/data/scen/det-traj-obstruction-PA3-conn-right.dat <==
0.5	-1	-0.5
0.1020161	2.55813	0.2078667


==> figures/data/scen/det-traj-obstruction-PA3-intersections.dat <==
-0.6376398	0.4999999	-0.1322644
0.332222	0.5	-0.2015848


==> figures/data/scen/det-traj-obstruction-PA4-conn-left.dat <==
1	-1	0.5
-1.853572	1.618575	0.1899498


==> figures/data/scen/det-traj-obstruction-PA4-conn-right.dat <==
1	-1	0.5
-0.5452119	2.524833	-0.06668887


==> figures/data/scen/det-traj-obstruction-PA4-intersections.dat <==
-0.6346135	0.5	0.3223937
0.3424318	0.5000001	0.2588444


==> figures/data/scen/det-traj-obstruction1.dat <==
-1.85357164490822	1.61857462495954	0.189949837383537
-1.85582705174657	1.64150679566409	0.199529871899367
-1.85737884382043	1.66429091505706	0.208296461986805
-1.85821266504271	1.68691767507487	0.216241947460262
-1.85831455095748	1.70937780255479	0.223359840374957
-1.85767096242771	1.73166207328932	0.229644886971527
-1.85626881980827	1.75376132643855	0.235093129835981
-1.85409553754411	1.77566647928017	0.239701970130217
-1.85113905912881	1.79736854227458	0.243470229740915
-1.84738789235537	1.81885863442087	0.246398213187393
-1.8428311447867	1.84012799887767	0.248487769121961
-1.83745855936947	1.8611680188207	0.249742351249518
-1.83126055011146	1.88197023350729	0.25016707848663
-1.82422823773844	1.90252635451629	0.249768794174194
-1.81635348524341	1.92282828212979	0.24855612415196
-1.80762893323742	1.94286812182162	0.246539533497864
-1.79804803500809	1.96263820081579	0.243731381730222
-1.78760509118871	1.98213108467621	0.240145976266493
-1.77629528393836	2.00133959388799	0.235799623928479
-1.76411471053047	2.02025682038854	0.2307106802807
-1.75106041624528	2.03887614400575	0.22489959658613
-1.73713042645954	2.05719124875916	0.218388964161651
-1.72232377782498	2.07519613897878	0.211203555914532
-1.70664054842597	2.09288515519529	0.203370364840938
-1.69008188680547	2.11025298975438	0.194918639268018
-1.67265003974802	2.12729470210736	0.185879914622526
-1.65434837870809	2.14400573372947	0.176288041511243
-1.63518142477238	2.16038192261691	0.166179209901674
-1.61515487204521	2.17641951731331	0.155591969195719
-1.59427560934735	2.19211519041652	0.144567243994157
-1.57255174011986	2.20746605151621	0.133148345355969
-1.54999260042676	2.22246965951371	0.121380977363686
-1.52660877495285	2.23712403427541	0.1093132388142
-1.50241211089556	2.25142766757216	0.0969956198636542
-1.47741572965375	2.26537953325792	0.0844809934653425
-1.45163403621978	2.2789790966418	0.071824601450799
-1.42508272618601	2.29222632300941	0.0590840351165808
-1.39777879028168	2.30512168525059	0.0463192101925126
-1.3697405163614	2.31766617055255	0.0335923360814201
-1.34098748877277	2.3298612861194	0.0209678792755784
-1.31154058503666	2.34170906388134	0.00851252087116328
-1.28142196978071	2.35321206415888	-0.00370489188104975
-1.25065508587391	2.36437337825049	-0.0156134000327556
-1.2192646427176	2.37519662991453	-0.0271399934285038
-1.18727660165669	2.38568597571944	-0.0382096772357449
-1.15471815848291	2.39584610423936	-0.0487455445011233
-1.12161772301113	2.40568223407566	-0.0586688546992755
-1.08800489571855	2.4152001106883	-0.0678991182195866
-1.05391044144608	2.42440600202462	-0.0763541867152411
-1.01936626017099	2.43330669293703	-0.0839503492174242
-0.984405354869354	2.44190947838472	-0.090602433895933
-0.949061796497066	2.45022215541877	-0.0962239153257333
-0.913370686128259	2.45825301395389	-0.100727027097286
-0.877368114299888	2.46601082633426	-0.104022879586899
-0.841091117621584	2.47350483570512	-0.106021582681996
-0.804577632719929	2.480744743206	-0.106632373235165
-0.767866447596321	2.48774069400549	-0.105763747000284
-0.730997150487555	2.49450326220197	-0.10332359478398
-0.694010047301835	2.50104341262928	-0.0992194806199519
-0.656935457035713	2.50736441633996	-0.0934094477327988
-0.619777520270327	2.5134496099399	-0.0859789219081512
-0.582536318257329	2.51927917865116	-0.0770353425580007
-0.545211899255917	2.52483323324306	-0.066688864924273
-0.507804284604308	2.53009184174375	-0.0550521828261902
-0.470313475000259	2.5350350616835	-0.042240344572836
-0.432739456970332	2.53964297279017	-0.0283705624931705
-0.395082209506679	2.54389571005412	-0.0135620165610906
-0.357341710849184	2.54777349707817	0.00206434738329193
-0.319517945390002	2.5512566796259	0.0183860242932523
-0.281610910676834	2.55432575928014	0.0352791609132617
-0.243620624490687	2.55696142712238	0.0526187705546916
-0.205547131973324	2.55914459734267	0.0702789510736393
-0.167390512779263	2.56085644068927	0.0881331054619011
-0.129150888226862	2.56207841766708	0.106054164451322
-0.0908284284229049	2.56279231139396	0.123914810523325
-0.0524233593349995	2.56298026002488	0.141587702709496
-0.0139359697862137	2.56262478865443	0.158945701565665
0.0246333816535292	2.56170884060986	0.175862093701045
0.0632842599043112	2.56021580804812	0.19221081524552
0.102016146766199	2.55812956177286	0.20786667364245
0.140828434486415	2.55543448018915	0.222705567160867
0.179720419527332	2.55211547731679	0.23660470153011
0.218691296558149	2.54815802978598	0.249442803111446
0.257740152692138	2.54354820274227	0.261100328035022
0.296865961990646	2.53827267459164	0.271459666746682
0.336067580253821	2.53231876052004	0.280405343427416
0.375343740116939	2.52567443472627	0.287824209768582
0.414693046470169	2.51832835131109	0.293605632608389
0.454113972218082	2.51026986377024	0.297641674959246
0.493604854394156	2.5014890430437	0.299827269981468
0.533158773651777	2.49197973990717	0.30008024628905
0.57273540668769	2.48175635265393	0.298450713827296
0.61228163765447	2.47084157024566	0.295041211739024
0.651745186265494	2.45925827084859	0.289953951126552
0.691074717001968	2.44702946597036	0.283290516759461
0.730219908350317	2.43417826701284	0.275151716411477
0.769131518876106	2.42072785232418	0.2656374347721
0.807761450011153	2.40670143481929	0.254846492228601
0.846062805443338	2.3921222302348	0.242876508792104
0.883989947011599	2.37701342608126	0.229823773419012
0.921498547021819	2.36139815135147	0.21578311895604
0.958545636912577	2.34529944704013	0.20084780291375
0.995089652212923	2.32874023752638	0.185109394249879
1.03109047374758	2.31174330286659	0.16865766631995
1.06650946505803	2.2943312520407	0.151580496128914
1.10130950602072	2.27652649719175	0.133963769993845
1.13545502265651	2.25835122889351	0.11589129570417
1.16891201313757	2.23982739247768	0.0974447212427626
1.20164807001019	2.22097666544736	0.0787034601083751
1.23363239866342	2.20182043600001	0.0597446232575722
1.26483583208486	2.18237978267863	0.040642957662598
1.29523084195547	2.16267545516612	0.021470791460519
1.32479154614572	2.14272785623386	0.00229798564866229
1.35349371268491	2.12255702485175	-0.0168081077381614
1.38131476028487	2.10218262046302	-0.0357826810518366
1.40823375550753	2.08162390842395	-0.0545635001574031
1.43423140667408	2.06089974660476	-0.0730909273794364
1.45929005462075	2.0400285731448	-0.0913079384017642
1.48339366041264	2.019028395352	-0.109160133268544
1.50652779013353	1.99791677973342	-0.126595741648363
1.52867959687476	1.976710843141	-0.143565622535538
1.54983780005108	1.9554272450138	-0.160023258574134
1.56999266217555	1.93408218069554	-0.17592474520049
1.58913596322893	1.91269137580401	-0.191228774809211


==> figures/data/scen/det-traj-obstruction2.dat <==
-1.77629528393836	2.00133959388799	0.235799623928479
-1.76411471053047	2.02025682038854	0.2307106802807
-1.75106041624528	2.03887614400575	0.22489959658613
-1.73713042645954	2.05719124875916	0.218388964161651
-1.72232377782498	2.07519613897878	0.211203555914532
-1.70664054842597	2.09288515519529	0.203370364840938
-1.69008188680547	2.11025298975438	0.194918639268018
-1.67265003974802	2.12729470210736	0.185879914622526
-1.65434837870809	2.14400573372947	0.176288041511243
-1.63518142477238	2.16038192261691	0.166179209901674
-1.61515487204521	2.17641951731331	0.155591969195719
-1.59427560934735	2.19211519041652	0.144567243994157
-1.57255174011986	2.20746605151621	0.133148345355969
-1.54999260042676	2.22246965951371	0.121380977363686
-1.52660877495285	2.23712403427541	0.1093132388142
-1.50241211089556	2.25142766757216	0.0969956198636542
-1.47741572965375	2.26537953325792	0.0844809934653425
-1.45163403621978	2.2789790966418	0.071824601450799
-1.42508272618601	2.29222632300941	0.0590840351165808
-1.39777879028168	2.30512168525059	0.0463192101925126
-1.3697405163614	2.31766617055255	0.0335923360814201
-1.34098748877277	2.3298612861194	0.0209678792755784
-1.31154058503666	2.34170906388134	0.00851252087116328
-1.28142196978071	2.35321206415888	-0.00370489188104975
-1.25065508587391	2.36437337825049	-0.0156134000327556
-1.2192646427176	2.37519662991453	-0.0271399934285038
-1.18727660165669	2.38568597571944	-0.0382096772357449
-1.15471815848291	2.39584610423936	-0.0487455445011233
-1.12161772301113	2.40568223407566	-0.0586688546992755
-1.08800489571855	2.4152001106883	-0.0678991182195866
-1.05391044144608	2.42440600202462	-0.0763541867152411
-1.01936626017099	2.43330669293703	-0.0839503492174242
-0.984405354869354	2.44190947838472	-0.090602433895933
-0.949061796497066	2.45022215541877	-0.0962239153257333
-0.913370686128259	2.45825301395389	-0.100727027097286
-0.877368114299888	2.46601082633426	-0.104022879586899
-0.841091117621584	2.47350483570512	-0.106021582681996
-0.804577632719929	2.480744743206	-0.106632373235165
-0.767866447596321	2.48774069400549	-0.105763747000284
-0.730997150487555	2.49450326220197	-0.10332359478398
-0.694010047301835	2.50104341262928	-0.0992194806199519
-0.656935457035713	2.50736441633996	-0.0934094477327988
-0.619777520270327	2.5134496099399	-0.0859789219081512
-0.582536318257329	2.51927917865116	-0.0770353425580007
-0.545211899255917	2.52483323324306	-0.066688864924273
-0.507804284604308	2.53009184174375	-0.0550521828261902
-0.470313475000259	2.5350350616835	-0.042240344572836
-0.432739456970332	2.53964297279017	-0.0283705624931705
-0.395082209506679	2.54389571005412	-0.0135620165610906
-0.357341710849184	2.54777349707817	0.00206434738329193
-0.319517945390002	2.5512566796259	0.0183860242932523
-0.281610910676834	2.55432575928014	0.0352791609132617
-0.243620624490687	2.55696142712238	0.0526187705546916
-0.205547131973324	2.55914459734267	0.0702789510736393
-0.167390512779263	2.56085644068927	0.0881331054619011
-0.129150888226862	2.56207841766708	0.106054164451322
-0.0908284284229049	2.56279231139396	0.123914810523325
-0.0524233593349995	2.56298026002488	0.141587702709496
-0.0139359697862137	2.56262478865443	0.158945701565665
0.0246333816535292	2.56170884060986	0.175862093701045
0.0632842599043112	2.56021580804812	0.19221081524552
0.102016146766199	2.55812956177286	0.20786667364245
0.140828434486415	2.55543448018915	0.222705567160867
0.179720419527332	2.55211547731679	0.23660470153011
0.218691296558149	2.54815802978598	0.249442803111446
0.257740152692138	2.54354820274227	0.261100328035022
0.296865961990646	2.53827267459164	0.271459666746682
0.336067580253821	2.53231876052004	0.280405343427416
0.375343740116939	2.52567443472627	0.287824209768582
0.414693046470169	2.51832835131109	0.293605632608389
0.454113972218082	2.51026986377024	0.297641674959246
0.493604854394156	2.5014890430437	0.299827269981468
0.533158773651777	2.49197973990717	0.30008024628905
0.57273540668769	2.48175635265393	0.298450713827296
0.61228163765447	2.47084157024566	0.295041211739024
0.651745186265494	2.45925827084859	0.289953951126552
0.691074717001968	2.44702946597036	0.283290516759461
0.730219908350317	2.43417826701284	0.275151716411477
0.769131518876106	2.42072785232418	0.2656374347721
0.807761450011153	2.40670143481929	0.254846492228601
0.846062805443338	2.3921222302348	0.242876508792104
0.883989947011599	2.37701342608126	0.229823773419012
0.921498547021819	2.36139815135147	0.21578311895604
0.958545636912577	2.34529944704013	0.20084780291375
0.995089652212923	2.32874023752638	0.185109394249879
1.03109047374758	2.31174330286659	0.16865766631995
1.06650946505803	2.2943312520407	0.151580496128914
1.10130950602072	2.27652649719175	0.133963769993845
1.13545502265651	2.25835122889351	0.11589129570417
1.16891201313757	2.23982739247768	0.0974447212427626
1.20164807001019	2.22097666544736	0.0787034601083751
1.23363239866342	2.20182043600001	0.0597446232575722
1.26483583208486	2.18237978267863	0.040642957662598


==> figures/data/scen/det-traj-obstruction3.dat <==
-0.841091117621584	2.47350483570512	-0.106021582681996
-0.804577632719929	2.480744743206	-0.106632373235165
-0.767866447596321	2.48774069400549	-0.105763747000284
-0.730997150487555	2.49450326220197	-0.10332359478398
-0.694010047301835	2.50104341262928	-0.0992194806199519
-0.656935457035713	2.50736441633996	-0.0934094477327988
-0.619777520270327	2.5134496099399	-0.0859789219081512
-0.582536318257329	2.51927917865116	-0.0770353425580007
-0.545211899255917	2.52483323324306	-0.066688864924273


==> figures/data/scen/det-traj-obstruction4.dat <==
-0.129150888226862	2.56207841766708	0.106054164451322
-0.0908284284229049	2.56279231139396	0.123914810523325
-0.0524233593349995	2.56298026002488	0.141587702709496
-0.0139359697862137	2.56262478865443	0.158945701565665
0.0246333816535292	2.56170884060986	0.175862093701045
0.0632842599043112	2.56021580804812	0.19221081524552
0.102016146766199	2.55812956177286	0.20786667364245


==> figures/data/visibilities/sum-exist-prob-j1.dat <==
1	0
2	0
3	0.934606382078641
4	0.995644061265132
5	0.999309678992114
6	0.999999999820468
7	1
8	1
9	1
10	1
11	1
12	1
13	1.99849740379905
14	2.49343584665008
15	2.90996670415279
16	3.07335144184655
17	3.28658949396897
18	3.38913203866654
19	3.53315547197101
20	3.60860387473517
21	3.71835188595402
22	3.81098848020477
23	3.87257322264577
24	3.92520690253349
25	3.94784711905761
26	3.96354671798325
27	3.97806501086003
28	3.98882339372011
29	3.99373104067914
30	3.99566508288285
31	3.99914696509582
32	4.00161933624027
33	4.00294287795834
34	4.00443020283543
35	4.00488187116119
36	4.00504900897998
37	4.00766127119703
38	4.01030425766415
39	4.0092833961272
40	4.00818378363056
41	4.00768042178245
42	4.00739851345027
43	4.00622242753735
44	4.00522740013349
45	4.00415947713626
46	4.00303744211711
47	4.00375031193237
48	4.00384173120548
49	4.00356614156236
50	4.00354183200563
51	4.00440032169424
52	4.00579007202343
53	4.00389884798376
54	4.00240069465362
55	4.00182645258274
56	4.00204973112435
57	4.00144299779918
58	4.00309493678714
59	4.00194647289159
60	4.00180173017508
61	4.00126301945908
62	4.00222430353929
63	4.00142955415417
64	4.00038690497491
65	4.00065851838703
66	4.00221604542776
67	4.00211741952011
68	4.00217191494412
69	4.00212520812114
70	4.00322010648588
71	4.00258139355288
72	4.0027951359075
73	4.00177596952069
74	4.00171787576625
75	4.00118441225229
76	4.0011393427823
77	4.00212903857269
78	4.00243837276695
79	4.0021205612295
80	4.00213190778165
81	4.00319123984478
82	4.00291306229284
83	4.00321806883284
84	4.003469997598
85	4.00420341831259
86	4.00507895526042
87	4.00454250033221
88	4.00375500605014
89	4.00310362158123
90	4.00330553242159
91	4.00384405956808
92	4.00403149080361
93	4.00198975656552
94	4.00227052959742
95	4.00214734603781
96	4.00224245145241
97	4.00158203676242
98	4.00213695986904
99	4.00167291735209
100	3.0027060600404
101	3.0012183883798
102	3.00198538051386
103	3.00168862492716
104	3.00338219246181
105	3.00397566417923
106	3.00324794184736
107	3.00153794023741
108	3.00121436677258
109	3.00296954843734
110	3.0023399030479
111	3.00203244151146
112	3.0023034942028
113	3.00170745603275
114	3.00222828539504
115	3.00265638171463
116	2.00431878232142
117	2.00136905506856
118	2.0012725703279
119	2.00121060410713
120	2.00115052755836
121	2.00114989123124
122	2.00113992016962
123	2.00122185920338
124	2.00113561469974
125	2.00041039211913
126	2.00066005754496
127	2.00027318795465
128	2.00018902260217
129	2.00014341503528
130	2.00011494089401
131	2.00047223200747
132	2.00017135470714
133	2.00013054469878
134	2.00022169400361
135	2.00055779197228
136	2.00018272535709
137	2.00010312656887
138	2.00018430239171
139	2.00035649134027
140	2.00060639655793
141	2.00055405044276
142	2.00014890408791
143	2.0011888209161
144	2.00009828659274
145	2.00036415028754
146	2.00022621728166
147	3.18433473690089
148	3.00060420553989
149	3.00018846575691
150	3.00024095634889
151	4.00024352766008
152	4.0000869822326
153	4.00020292524989
154	4.000133909536
155	4.00011665245959
156	4.00016858836396
157	4.00017013966694
158	4.00015782026267
159	4.00031223920487
160	4.0004310402123
161	4.00019500707798
162	4.00025942476007
163	4.00014080015337
164	4.00031675810919
165	4.00022528036325
166	4.00017182124384
167	4.00024431490272
168	4.00028289911981
169	4.00156795236032
170	4.00058366311633
171	4.0002257494502
172	4.00064944999011
173	4.00078462031394
174	4.00039481872577
175	4.00056176820837
176	4.00123551990692
177	4.00061500971526
178	4.00054919152643
179	4.0001799774112
180	4.00030013962577
181	3.0015766772742
182	3.00019023374788
183	3.0001827549028
184	3.00013568583085
185	3.0004886851757
186	3.00022874928452
187	3.00018137417271
188	3.00023162405835
189	3.00014165145922
190	3.00015214502466
191	3.00019289908814
192	3.00015711987793
193	3.00037130149932
194	3.00021760985529
195	3.00016442714818
196	3.00049518750052
197	3.0002580464136
198	3.00011656250298
199	3.00024878878246
200	3.00023725505708


==> figures/data/visibilities/sum-exist-prob-j2.dat <==
1	0
2	0
3	0.936449763689089
4	0.996358061650671
5	0.999680969609793
6	0.999999898923449
7	1
8	1
9	0.999996985118073
10	1
11	1
12	1
13	1.99677543141636
14	2.4844807079679
15	2.94701205814972
16	3.10384127496831
17	3.33706151851483
18	3.45579441149227
19	3.56357469035778
20	3.65363476895365
21	3.75268797011983
22	3.83204725027914
23	3.89719020839113
24	3.93982979656367
25	3.96123221622363
26	3.97392143852547
27	3.98115076749887
28	3.99059623682148
29	3.9947836077022
30	3.99765488321933
31	4.00292432690198
32	4.00281846789101
33	4.00442008558143
34	4.00565317603385
35	4.00604131978559
36	4.0073116265072
37	4.0084163580127
38	4.0116004705353
39	4.0095931523302
40	4.00845906685519
41	4.0081689694696
42	4.00769039888793
43	4.00663770677348
44	4.00768942662557
45	4.00674314104701
46	4.00514597190995
47	4.0030658698397
48	4.00233008987648
49	4.0029582795556
50	4.00329827171746
51	4.00451726714951
52	4.00533060422699
53	4.00419504753888
54	4.00223696081822
55	4.00214476739771
56	4.00178618036791
57	4.00173796297834
58	4.00294184810289
59	4.00218215528143
60	4.00226705036663
61	4.0018596200191
62	4.00195426261557
63	4.00212930302944
64	4.00154882591364
65	4.00205139361623
66	4.00210603998591
67	4.00233217590354
68	4.00233652302313
69	4.002123516434
70	3.00567633084277
71	3.00127762613968
72	3.00110575579043
73	3.00215914599656
74	3.00122121196602
75	3.00211702653271
76	3.00118557173694
77	3.0027237346444
78	3.00211712313981
79	3.00225400555228
80	3.00215899615631
81	2.00258738594702
82	2.00227441360272
83	2.00227546685506
84	2.00353717410927
85	2.00299308239499
86	2.00305848839988
87	2.00290804877092
88	2.0029050980955
89	2.00287727311848
90	2.00239444791515
91	2.00224498311706
92	2.00227432497188
93	2.00233098173917
94	2.00241999425307
95	2.00214201452696
96	2.00225221966351
97	2.00218637712474
98	2.00209509905999
99	2.00245360313555
100	2.00147722890291
101	2.00142594735148
102	2.00131717260498
103	2.00131150515388
104	2.00133491523521
105	2.00172116389467
106	2.00138954445174
107	2.00153648782596
108	2.00114316277305
109	2.00121652589283
110	2.00111169229576
111	2.00121694648665
112	2.00118926880839
113	2.00117810831737
114	2.00118545188407
115	2.00109708194386
116	3.48508532020741
117	3.00156823891494
118	3.00108499319105
119	3.00113451477897
120	3.00107407776339
121	3.00112636693557
122	3.00103361711775
123	3.001106583364
124	3.00107943884931
125	3.00072512972935
126	3.0005475064356
127	3.00016664953375
128	3.0001341410234
129	3.00007902572167
130	3.00013804743851
131	3.00012114007391
132	3.00007503396072
133	3.00014763861305
134	3.00019275455966
135	3.00009536860213
136	3.00011473018497
137	3.00011130164709
138	4.00128573153059
139	4.00026103618224
140	4.00012999402782
141	4.00130234455425
142	4.00011642072323
143	4.00019287829327
144	4.00013510950448
145	4.00007057384095
146	4.00013081135708
147	4.00052930941456
148	4.00014812149528
149	4.00006939460866
150	4.00006899139012
151	4.00013600430292
152	4.0003616171205
153	4.0001287696137
154	4.00028129550417
155	4.00010336244757
156	4.00024182467485
157	4.00025293223373
158	4.00022315005748
159	4.0009422349693
160	4.00026258067615
161	4.00014347958974
162	4.00015313920454
163	4.00018314384192
164	4.00095396338789
165	4.00037023589577
166	4.00077098690605
167	4.00103109100902
168	4.00141673107343
169	4.00029417599987
170	4.00025220952096
171	4.00066332459742
172	4.00054905821673
173	4.00095918565298
174	4.00076084051341
175	4.00064609997089
176	4.00058625468083
177	4.00119999099823
178	4.00086311697838
179	4.00013270785349
180	4.00019179188703
181	4.00032904656734
182	4.00087344496589
183	4.00025435806317
184	4.00020657081625
185	4.00010777945022
186	4.00030405176415
187	3.00229748705681
188	3.00031021596877
189	3.00015466804169
190	3.00039046767938
191	3.00015191585271
192	3.00019494797439
193	3.00012959038703
194	3.00032871049923
195	3.00034344405759
196	3.00073911204989
197	3.00055030678458
198	3.00015979123774
199	3.00029074525225
200	3.00013711239517


==> figures/data/visibilities/sum-exist-prob-j3.dat <==
1	0
2	0
3	0.968342350289996
4	0.997183199089215
5	0.9991588555426
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1.99003839329723
14	2.04883997983801
15	2.64634401810458
16	2.84970465371311
17	3.07127237339336
18	3.345565539572
19	3.47862951050118
20	3.58723353275453
21	3.70659134943002
22	3.81794997036848
23	3.90758784038449
24	3.95260112094891
25	3.96803896034144
26	3.97538342662883
27	3.9826379703492
28	3.99420239150226
29	4.00739631903388
30	4.00691789560101
31	4.00746636878401
32	4.00537611804352
33	4.0033622510294
34	4.01066640155732
35	4.00839139317656
36	4.00908254311829
37	4.01020011835915
38	4.01306727407966
39	4.01116288606528
40	4.00937955198657
41	4.00822662650894
42	4.00967788829641
43	4.00684968232037
44	4.00368485859473
45	3.01587322207812
46	3.00767997118721
47	3.00557951648
48	3.00499514965784
49	3.00360455825051
50	3.00406969930808
51	3.00393260837549
52	3.00531363413675
53	3.00565897907844
54	3.00456614875349
55	3.0014872588108
56	3.00144250379971
57	3.00131364578825
58	3.0016917523496
59	3.00391043124281
60	3.00381962660826
61	3.00158676990097
62	3.00381557723684
63	3.0031824322983
64	3.00232338349683
65	3.00186650360004
66	3.00226854735923
67	3.00237955231344
68	3.00249384051491
69	3.00300453734247
70	3.00395947270286
71	3.00273287404475
72	3.0016097383012
73	3.00210301571958
74	3.00210783117844
75	3.00215440637941
76	3.00232983650609
77	3.00309989719638
78	3.00405343206528
79	3.00309225995769
80	3.00295767737763
81	3.00286876247819
82	3.00244450572813
83	3.00236289571977
84	3.0025375705987
85	3.00269864707129
86	3.00237256570936
87	3.00218646737445
88	3.00228326031119
89	3.00229265219175
90	3.00215829174524
91	3.00229839998627
92	3.00271862734564
93	3.00216862259251
94	3.00206337982302
95	3.00154439115885
96	3.00240621907798
97	3.00134081406661
98	3.00201791102146
99	3.00147672447659
100	4.00160738032856
101	4.00056695914473
102	4.00103834581022
103	4.00101160738986
104	4.00101443840275
105	4.00102221281986
106	4.00104388372862
107	5.00041867453833
108	5.00003106186698
109	5.0000065451083
110	5.00000836500846
111	5.00001444070166
112	5.00001353985746
113	5.00008141393792
114	5.00002513772969
115	5.00000279479455
116	5.00000500200965
117	5.00020176344308
118	5.00002834768068
119	5.00002509752947
120	5.00004839237749
121	5.00001102863777
122	5.00002956435264
123	5.00000456717785
124	5.00000575437523
125	5.00000835795434
126	5.00000503662521
127	5.00000521903867
128	5.00000701274257
129	5
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	5
152	5
153	5
154	5
155	5
156	5
157	5
158	5
159	5
160	5
161	5
162	5
163	5
164	5
165	5
166	5
167	5
168	5
169	5
170	5
171	5
172	5
173	5
174	5
175	5
176	5
177	5
178	5
179	5
180	5
181	5
182	5
183	5.00002026347253
184	5
185	5
186	5
187	5.00008316021637
188	5
189	5.00002681015314
190	5
191	5
192	5.0001339913761
193	5.000287306596
194	5.00095276841071
195	5
196	5.00140808250037
197	5.00009850713323
198	4.00915699148132
199	4.00107569511368
200	4.00033416892874


==> figures/data/visibilities/sum-exist-prob-j4.dat <==
1	0
2	0
3	0.94374215145068
4	0.99351656858353
5	0.99981044615847
6	0.999999997965303
7	1
8	1
9	1
10	1
11	1
12	1
13	1.95915511902141
14	2.26867550994544
15	2.74548334989231
16	3.1637423503251
17	3.48675663043122
18	3.74830135466235
19	3.92192869793145
20	4.14361112397239
21	4.37444833604419
22	4.57774364252586
23	4.74127871892883
24	4.82198791881279
25	4.87504549477489
26	4.91112935612909
27	3.94025428902422
28	3.96492623436194
29	3.97564800129601
30	3.98730160877941
31	3.99816505354845
32	4.00150540198836
33	4.00368924786021
34	4.0083374891561
35	4.00866540899419
36	4.01121400725202
37	4.01152262805963
38	4.01526144944578
39	4.017011181586
40	4.01625098249967
41	4.01375412252
42	4.01551241163015
43	4.01318425171764
44	4.0110368079243
45	4.00928626191022
46	4.00783790602369
47	4.00845400619151
48	4.00687417777456
49	4.00382857357921
50	4.00410475351663
51	4.0055868388852
52	4.00475299958036
53	4.00483208429428
54	4.00427562974414
55	4.00310037585988
56	4.00294574530631
57	4.0030381956387
58	4.00270035325705
59	4.00297694093967
60	4.00221552451827
61	4.00218107278233
62	4.00307174453724
63	4.00325454375935
64	4.00321886174851
65	4.00271850151181
66	4.00304012786771
67	4.00304235535858
68	4.00289698689473
69	4.00302159536513
70	4.00286523479686
71	4.00313635617245
72	4.00305009427862
73	4.00346925478471
74	4.00304199735055
75	4.00292628283035
76	4.00225668943588
77	4.00300107692435
78	4.00300143967979
79	4.00281935296506
80	4.00221291649977
81	4.00278306889525
82	4.00306539454879
83	4.00276895710196
84	4.00306372968314
85	4.00309121578546
86	4.00382229474398
87	4.00401768932936
88	4.00436642123199
89	4.0043319937267
90	5.00346526395844
91	5.00230932354564
92	5.00202462763477
93	5.00193742300612
94	5.00200056718535
95	5.0020074532573
96	5.00200566039028
97	5.00200563627314
98	5.00197243247645
99	5.00179267414363
100	5.00119068488913
101	5.00116711397128
102	5.0011029591537
103	5.00100401606426
104	5.00103589847504
105	5.00101994685679
106	5.00102600290994
107	5.00101535823701
108	5.00100400002606
109	5.00100401546582
110	5.00100370529426
111	5.00100401606426
112	5.00100327034791
113	5.00100400798531
114	5.0010040140894
115	5.00100401438862
116	5.0010039070883
117	5.00100207113358
118	5.00100244073025
119	5.00100375885466
120	5.00100401271299
121	5.00100064355446
122	5.00099895200337
123	5.00099374994217
124	5.00096486724285
125	5.00082878217879
126	5.00064395721179
127	5.00022943364269
128	5.00004418597867
129	5
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	5
152	5
153	5
154	5
155	5
156	5
157	4.00907037571591
158	4.00019885456729
159	4.00034952313059
160	4.00013853325546
161	4.00020628777403
162	4.00019586896765
163	4.00042013967309
164	4.00017868608104
165	4.0002854624701
166	4.00091805831133
167	4.00073611254408
168	4.00022105206952
169	4.00017353632084
170	4.0002751843021
171	4.00041328094075
172	4.00029893006445
173	4.00031597418147
174	4.00056584903517
175	4.00064214545806
176	4.00132967013727
177	4.00047994997421
178	5
179	5
180	5
181	5
182	5
183	5.00038304930949
184	5
185	5
186	5
187	5.00029844671009
188	5
189	5.00082168042899
190	5
191	5
192	5.00005086283592
193	5.00005980047685
194	5.00008728210796
195	5
196	5.00121510087
197	5.00008456832374
198	5
199	5.00049409605413
200	5.00099861699654


==> figures/data/visibilities/vis-coh-det-j1.dat <==
1	4
2	4
3	4
4	4
5	4
6	4
7	4
8	4
9	4
10	4
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	4
67	4
68	4
69	4
70	4
71	4
72	4
73	4
74	4
75	4
76	4
77	4
78	4
79	4
80	4
81	4
82	4
83	4
84	4
85	4
86	4
87	4
88	4
89	4
90	4
91	4
92	4
93	4
94	4
95	4
96	4
97	4
98	4
99	4
100	3
101	3
102	3
103	3
104	3
105	3
106	3
107	3
108	3
109	3
110	3
111	3
112	3
113	3
114	3
115	3
116	2
117	2
118	2
119	2
120	2
121	2
122	2
123	2
124	2
125	2
126	2
127	2
128	2
129	2
130	2
131	2
132	2
133	2
134	2
135	2
136	2
137	2
138	2
139	2
140	2
141	2
142	2
143	2
144	2
145	2
146	2
147	3
148	3
149	3
150	3
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	4
170	4
171	4
172	4
173	4
174	4
175	4
176	4
177	4
178	4
179	4
180	4
181	3
182	3
183	3
184	3
185	3
186	3
187	3
188	3
189	3
190	3
191	3
192	3
193	3
194	3
195	3
196	3
197	3
198	3
199	3
200	3


==> figures/data/visibilities/vis-coh-det-j2.dat <==
1	5
2	5
3	5
4	5
5	5
6	5
7	5
8	5
9	5
10	5
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	4
67	4
68	4
69	4
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	2
82	2
83	2
84	2
85	2
86	2
87	2
88	2
89	2
90	2
91	2
92	2
93	2
94	2
95	2
96	2
97	2
98	2
99	2
100	2
101	2
102	2
103	2
104	2
105	2
106	2
107	2
108	2
109	2
110	2
111	2
112	2
113	2
114	2
115	2
116	3
117	3
118	3
119	3
120	3
121	3
122	3
123	3
124	3
125	3
126	3
127	3
128	3
129	3
130	3
131	3
132	3
133	3
134	3
135	3
136	3
137	3
138	4
139	4
140	4
141	4
142	4
143	4
144	4
145	4
146	4
147	4
148	4
149	4
150	4
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	4
170	4
171	4
172	4
173	4
174	4
175	4
176	4
177	4
178	4
179	4
180	4
181	4
182	4
183	4
184	4
185	4
186	4
187	3
188	3
189	3
190	3
191	3
192	3
193	3
194	3
195	3
196	3
197	3
198	3
199	3
200	3


==> figures/data/visibilities/vis-coh-det-j3.dat <==
1	4
2	4
3	4
4	4
5	4
6	4
7	4
8	4
9	4
10	4
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	3
46	3
47	3
48	3
49	3
50	3
51	3
52	3
53	3
54	3
55	3
56	3
57	3
58	3
59	3
60	3
61	3
62	3
63	3
64	3
65	3
66	3
67	3
68	3
69	3
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	3
82	3
83	3
84	3
85	3
86	3
87	3
88	3
89	3
90	3
91	3
92	3
93	3
94	3
95	3
96	3
97	3
98	3
99	3
100	4
101	4
102	4
103	4
104	4
105	4
106	4
107	5
108	5
109	5
110	5
111	5
112	5
113	5
114	5
115	5
116	5
117	5
118	5
119	5
120	5
121	5
122	5
123	5
124	5
125	5
126	5
127	5
128	5
129	5
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	5
152	5
153	5
154	5
155	5
156	5
157	5
158	5
159	5
160	5
161	5
162	5
163	5
164	5
165	5
166	5
167	5
168	5
169	5
170	5
171	5
172	5
173	5
174	5
175	5
176	5
177	5
178	5
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	4
199	4
200	4


==> figures/data/visibilities/vis-coh-det-j4.dat <==
1	5
2	5
3	5
4	5
5	5
6	5
7	5
8	5
9	5
10	5
11	5
12	5
13	5
14	5
15	5
16	5
17	5
18	5
19	5
20	5
21	5
22	5
23	5
24	5
25	5
26	5
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	4
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	4
67	4
68	4
69	4
70	4
71	4
72	4
73	4
74	4
75	4
76	4
77	4
78	4
79	4
80	4
81	4
82	4
83	4
84	4
85	4
86	4
87	4
88	4
89	4
90	5
91	5
92	5
93	5
94	5
95	5
96	5
97	5
98	5
99	5
100	5
101	5
102	5
103	5
104	5
105	5
106	5
107	5
108	5
109	5
110	5
111	5
112	5
113	5
114	5
115	5
116	5
117	5
118	5
119	5
120	5
121	5
122	5
123	5
124	5
125	5
126	5
127	5
128	5
129	5
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	5
152	5
153	5
154	5
155	5
156	5
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	4
170	4
171	4
172	4
173	4
174	4
175	4
176	4
177	4
178	5
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5

